Absorbing boundary conditions for the Helmholtz equation using Gauss-Legendre quadrature reduced integrations

We introduce a new class of absorbing boundary conditions (ABCs) for the Helmholtz equation. The proposed ABCs are obtained by using $L$ discrete layers and the $Q_N$ Lagrange finite element in conjunction with the $N$-point Gauss-Legendre quadrature reduced integration rule in a specific formulation of perfectly matched layers. The proposed ABCs are classified by a tuple $(L,N)$, and achieve reflection error of order $O(R^{2LN})$ for some $R<1$. The new ABCs generalise the perfectly matched discrete layers proposed by Guddati and Lim [Int. J. Numer. Meth. Engng 66 (6) (2006) 949-977], including them as type $(L,1)$. An analysis of the proposed ABCs is performed motivated by the work of Ainsworth [J. Comput. Phys. 198 (1) (2004) 106-130]. The new ABCs facilitate numerical implementations of the Helmholtz problem with ABCs if $Q_N$ finite elements are used in the physical domain as well as give more insight into this field for the further advancement.

==> main_fig_example_1d_p1.txt <==
0.2 -8.0 -0.010213156888089167
0.2 -7.7974683544303796 -0.010717164376562833
0.2 -7.594936708860759 -0.011258515778684988
0.2 -7.3924050632911396 -0.011840893008215784
0.2 -7.189873417721519 -0.012468428799245064
0.2 -6.987341772151899 -0.013145772047597312
0.2 -6.784810126582278 -0.013878163923282127
0.2 -6.582278481012658 -0.01467152668994708
0.2 -6.379746835443038 -0.015532567523985312
0.2 -6.177215189873418 -0.016468900040957905
0.2 -5.974683544303797 -0.017489186713310775
0.2 -5.772151898734178 -0.018603305899297547
0.2 -5.5696202531645564 -0.019822547787532986
0.2 -5.367088607594937 -0.021159844167588756
0.2 -5.1645569620253164 -0.02263003750948358
0.2 -4.962025316455696 -0.024250195272232076
0.2 -4.759493670886076 -0.026039975485567392
0.2 -4.556962025316455 -0.028022049156764636
0.2 -4.3544303797468356 -0.030222583443408647
0.2 -4.151898734177215 -0.032671785982595083
0.2 -3.9493670886075947 -0.03540450395867144
0.2 -3.746835443037975 -0.03846085933651938
0.2 -3.5443037974683547 -0.041886880931124484
0.2 -3.3417721518987342 -0.04573505966053515
0.2 -3.1392405063291138 -0.05006469807303684
0.2 -2.9367088607594933 -0.0549418385872021
0.2 -2.7341772151898738 -0.06043842298450541
0.2 -2.5316455696202533 -0.06663014251770466
0.2 -2.329113924050633 -0.07359217046426339
0.2 -2.1265822784810124 -0.08139163081067172
0.2 -1.9240506329113929 -0.09007529948216224
0.2 -1.7215189873417724 -0.09965081624704258
0.2 -1.518987341772152 -0.11005996308530576
0.2 -1.3164556962025316 -0.12114399111413132
0.2 -1.1139240506329111 -0.13260447663223116
0.2 -0.9113924050632916 -0.14396949807690168
0.2 -0.7088607594936711 -0.15458329260168766
0.2 -0.5063291139240507 -0.1636435976661463
0.2 -0.3037974683544302 -0.17030569103736948
0.2 -0.10126582278481067 -0.17384714726261044
0.2 0.10126582278481067 -0.17384714726261058
0.2 0.3037974683544302 -0.17030569103736948
0.2 0.5063291139240498 -0.1636435976661468
0.2 0.7088607594936711 -0.1545832926016877
0.2 0.9113924050632907 -0.1439694980769018
0.2 1.113924050632912 -0.13260447663223096
0.2 1.3164556962025316 -0.12114399111413152
0.2 1.5189873417721511 -0.11005996308530558
0.2 1.7215189873417724 -0.09965081624704251
0.2 1.924050632911392 -0.0900752994821624
0.2 2.1265822784810133 -0.08139163081067155
0.2 2.329113924050633 -0.07359217046426339
0.2 2.5316455696202524 -0.06663014251770466
0.2 2.7341772151898738 -0.06043842298450547
0.2 2.9367088607594933 -0.054941838587202044
0.2 3.139240506329113 -0.050064698073036894
0.2 3.3417721518987342 -0.04573505966053515
0.2 3.544303797468354 -0.04188688093112454
0.2 3.746835443037975 -0.038460859336519326
0.2 3.9493670886075947 -0.03540450395867144
0.2 4.151898734177214 -0.03267178598259519
0.2 4.3544303797468356 -0.030222583443408647
0.2 4.556962025316455 -0.028022049156764636
0.2 4.759493670886076 -0.026039975485567392
0.2 4.962025316455696 -0.024250195272231975
0.2 5.164556962025316 -0.022630037509483378
0.2 5.367088607594937 -0.021159844167588756
0.2 5.5696202531645564 -0.019822547787532986
0.2 5.772151898734178 -0.018603305899297547
0.2 5.974683544303797 -0.017489186713310775
0.2 6.177215189873417 -0.016468900040957905
0.2 6.379746835443038 -0.015532567523985312
0.2 6.582278481012658 -0.01467152668994693
0.2 6.784810126582279 -0.013878163923282227
0.2 6.987341772151899 -0.013145772047597312
0.2 7.189873417721518 -0.012468428799245115
0.2 7.3924050632911396 -0.011840893008215784
0.2 7.594936708860759 -0.011258515778684988
0.2 7.797468354430379 -0.010717164376562833
0.2 8.0 -0.010213156888089167

0.4052631578947369 -8.0 -0.02066030509909193
0.4052631578947369 -7.7974683544303796 -0.02167822929439523
0.4052631578947369 -7.594936708860759 -0.022771421746199828
0.4052631578947369 -7.3924050632911396 -0.02394728592356732
0.4052631578947369 -7.189873417721519 -0.025214129496382125
0.4052631578947369 -6.987341772151899 -0.026581295076267684
0.4052631578947369 -6.784810126582278 -0.02805931247340231
0.4052631578947369 -6.582278481012658 -0.029660076337839826
0.4052631578947369 -6.379746835443038 -0.03139705377099502
0.4052631578947369 -6.177215189873418 -0.033285527330291734
0.4052631578947369 -5.974683544303797 -0.03534287981631237
0.4052631578947369 -5.772151898734178 -0.037588928327716764
0.4052631578947369 -5.5696202531645564 -0.040046316279483365
0.4052631578947369 -5.367088607594937 -0.042740973361066616
0.4052631578947369 -5.1645569620253164 -0.04570265466985496
0.4052631578947369 -4.962025316455696 -0.04896557131573834
0.4052631578947369 -4.759493670886076 -0.05256912534077945
0.4052631578947369 -4.556962025316455 -0.056558761295073756
0.4052631578947369 -4.3544303797468356 -0.060986944353932176
0.4052631578947369 -4.151898734177215 -0.06591426897007423
0.4052631578947369 -3.9493670886075947 -0.07141069032741615
0.4052631578947369 -3.746835443037975 -0.0775568494668825
0.4052631578947369 -3.5443037974683547 -0.08444542585387908
0.4052631578947369 -3.3417721518987342 -0.09218238900810027
0.4052631578947369 -3.1392405063291138 -0.10088791947420404
0.4052631578947369 -2.9367088607594933 -0.1106966081396866
0.4052631578947369 -2.7341772151898738 -0.12175629279280019
0.4052631578947369 -2.5316455696202533 -0.13422451492556042
0.4052631578947369 -2.329113924050633 -0.14826103886201475
0.4052631578947369 -2.1265822784810124 -0.16401414739258544
0.4052631578947369 -1.9240506329113929 -0.18159755893466537
0.4052631578947369 -1.7215189873417724 -0.20105402375178544
0.4052631578947369 -1.518987341772152 -0.22230155621383016
0.4052631578947369 -1.3164556962025316 -0.24506014187823108
0.4052631578947369 -1.1139240506329111 -0.26876286828918344
0.4052631578947369 -0.9113924050632916 -0.2924685741961729
0.4052631578947369 -0.7088607594936711 -0.31481422619043864
0.4052631578947369 -0.5063291139240507 -0.33406731554485913
0.4052631578947369 -0.3037974683544302 -0.3483393497098827
0.4052631578947369 -0.10126582278481067 -0.35596861014654924
0.4052631578947369 0.10126582278481067 -0.3559686101465491
0.4052631578947369 0.3037974683544302 -0.3483393497098827
0.4052631578947369 0.5063291139240498 -0.334067315544859
0.4052631578947369 0.7088607594936711 -0.31481422619043875
0.4052631578947369 0.9113924050632907 -0.2924685741961728
0.4052631578947369 1.113924050632912 -0.26876286828918344
0.4052631578947369 1.3164556962025316 -0.24506014187823116
0.4052631578947369 1.5189873417721511 -0.22230155621383
0.4052631578947369 1.7215189873417724 -0.20105402375178535
0.4052631578947369 1.924050632911392 -0.18159755893466545
0.4052631578947369 2.1265822784810133 -0.1640141473925853
0.4052631578947369 2.329113924050633 -0.14826103886201475
0.4052631578947369 2.5316455696202524 -0.13422451492556042
0.4052631578947369 2.7341772151898738 -0.12175629279280033
0.4052631578947369 2.9367088607594933 -0.11069660813968654
0.4052631578947369 3.139240506329113 -0.10088791947420399
0.4052631578947369 3.3417721518987342 -0.09218238900810033
0.4052631578947369 3.544303797468354 -0.08444542585387903
0.4052631578947369 3.746835443037975 -0.07755684946688245
0.4052631578947369 3.9493670886075947 -0.07141069032741608
0.4052631578947369 4.151898734177214 -0.0659142689700739
0.4052631578947369 4.3544303797468356 -0.06098694435393223
0.4052631578947369 4.556962025316455 -0.056558761295073756
0.4052631578947369 4.759493670886076 -0.05256912534077945
0.4052631578947369 4.962025316455696 -0.04896557131573834
0.4052631578947369 5.164556962025316 -0.04570265466985496
0.4052631578947369 5.367088607594937 -0.042740973361066616
0.4052631578947369 5.5696202531645564 -0.040046316279483254
0.4052631578947369 5.772151898734178 -0.037588928327716764
0.4052631578947369 5.974683544303797 -0.03534287981631237
0.4052631578947369 6.177215189873417 -0.033285527330291734
0.4052631578947369 6.379746835443038 -0.03139705377099512
0.4052631578947369 6.582278481012658 -0.029660076337839878
0.4052631578947369 6.784810126582279 -0.028059312473402105
0.4052631578947369 6.987341772151899 -0.026581295076267684
0.4052631578947369 7.189873417721518 -0.025214129496382125
0.4052631578947369 7.3924050632911396 -0.02394728592356732
0.4052631578947369 7.594936708860759 -0.022771421746199828
0.4052631578947369 7.797468354430379 -0.02167822929439518
0.4052631578947369 8.0 -0.02066030509909193

0.6105263157894737 -8.0 -0.03103705256710379
0.6105263157894737 -7.7974683544303796 -0.03256211893009873
0.6105263157894737 -7.594936708860759 -0.03419956735562697
0.6105263157894737 -7.3924050632911396 -0.035960407802850015
0.6105263157894737 -7.189873417721519 -0.037856989149020755
0.6105263157894737 -6.987341772151899 -0.03990319199825477
0.6105263157894737 -6.784810126582278 -0.04211465312779658
0.6105263157894737 -6.582278481012658 -0.04450902726200319
0.6105263157894737 -6.379746835443038 -0.04710629292854727
0.6105263157894737 -6.177215189873418 -0.04992911040135773
0.6105263157894737 -5.974683544303797 -0.05300324118930867
0.6105263157894737 -5.772151898734178 -0.056358040199080445
0.6105263157894737 -5.5696202531645564 -0.06002703357804188
0.6105263157894737 -5.367088607594937 -0.0640485972888978
0.6105263157894737 -5.1645569620253164 -0.06846675358479792
0.6105263157894737 -4.962025316455696 -0.07333210454494027
0.6105263157894737 -4.759493670886076 -0.07870292333334668
0.6105263157894737 -4.556962025316455 -0.08464642421985094
0.6105263157894737 -4.3544303797468356 -0.09124023056733363
0.6105263157894737 -4.151898734177215 -0.09857405413485704
0.6105263157894737 -3.9493670886075947 -0.10675158620711707
0.6105263157894737 -3.746835443037975 -0.11589257643310853
0.6105263157894737 -3.5443037974683547 -0.1261350311482306
0.6105263157894737 -3.3417721518987342 -0.13763738718641583
0.6105263157894737 -3.1392405063291138 -0.15058039074800308
0.6105263157894737 -2.9367088607594933 -0.1651682046206998
0.6105263157894737 -2.7341772151898738 -0.1816279374214331
0.6105263157894737 -2.5316455696202533 -0.20020627320561415
0.6105263157894737 -2.329113924050633 -0.22116109590819227
0.6105263157894737 -2.1265822784810124 -0.24474485629175718
0.6105263157894737 -1.9240506329113929 -0.2711748538540133
0.6105263157894737 -1.7215189873417724 -0.3005836840063932
0.6105263157894737 -1.518987341772152 -0.3329413516681659
0.6105263157894737 -1.3164556962025316 -0.3679405562750222
0.6105263157894737 -1.1139240506329111 -0.40484213259639623
0.6105263157894737 -0.9113924050632916 -0.4422955869024555
0.6105263157894737 -0.7088607594936711 -0.47818906124891936
0.6105263157894737 -0.5063291139240507 -0.5096441215006445
0.6105263157894737 -0.3037974683544302 -0.533317433659617
0.6105263157894737 -0.10126582278481067 -0.5461078280143165
0.6105263157894737 0.10126582278481067 -0.5461078280143163
0.6105263157894737 0.3037974683544302 -0.5333174336596169
0.6105263157894737 0.5063291139240498 -0.5096441215006448
0.6105263157894737 0.7088607594936711 -0.4781890612489193
0.6105263157894737 0.9113924050632907 -0.44229558690245596
0.6105263157894737 1.113924050632912 -0.4048421325963958
0.6105263157894737 1.3164556962025316 -0.3679405562750222
0.6105263157894737 1.5189873417721511 -0.3329413516681662
0.6105263157894737 1.7215189873417724 -0.30058368400639296
0.6105263157894737 1.924050632911392 -0.27117485385401374
0.6105263157894737 2.1265822784810133 -0.2447448562917566
0.6105263157894737 2.329113924050633 -0.22116109590819236
0.6105263157894737 2.5316455696202524 -0.20020627320561432
0.6105263157894737 2.7341772151898738 -0.1816279374214328
0.6105263157894737 2.9367088607594933 -0.1651682046206998
0.6105263157894737 3.139240506329113 -0.15058039074800308
0.6105263157894737 3.3417721518987342 -0.13763738718641583
0.6105263157894737 3.544303797468354 -0.12613503114823052
0.6105263157894737 3.746835443037975 -0.11589257643310853
0.6105263157894737 3.9493670886075947 -0.106751586207117
0.6105263157894737 4.151898734177214 -0.09857405413485734
0.6105263157894737 4.3544303797468356 -0.09124023056733363
0.6105263157894737 4.556962025316455 -0.08464642421985076
0.6105263157894737 4.759493670886076 -0.07870292333334662
0.6105263157894737 4.962025316455696 -0.07333210454494027
0.6105263157894737 5.164556962025316 -0.06846675358479765
0.6105263157894737 5.367088607594937 -0.0640485972888978
0.6105263157894737 5.5696202531645564 -0.06002703357804188
0.6105263157894737 5.772151898734178 -0.05635804019908055
0.6105263157894737 5.974683544303797 -0.05300324118930867
0.6105263157894737 6.177215189873417 -0.04992911040135773
0.6105263157894737 6.379746835443038 -0.04710629292854727
0.6105263157894737 6.582278481012658 -0.04450902726200319
0.6105263157894737 6.784810126582279 -0.04211465312779658
0.6105263157894737 6.987341772151899 -0.03990319199825477
0.6105263157894737 7.189873417721518 -0.03785698914902081
0.6105263157894737 7.3924050632911396 -0.035960407802850015
0.6105263157894737 7.594936708860759 -0.03419956735562697
0.6105263157894737 7.797468354430379 -0.03256211893009873
0.6105263157894737 8.0 -0.03103705256710379

0.8157894736842106 -8.0 -0.04130864843224002
0.8157894736842106 -7.7974683544303796 -0.04333077757114755
0.8157894736842106 -7.594936708860759 -0.04550120170991193
0.8157894736842106 -7.3924050632911396 -0.047834367525890695
0.8157894736842106 -7.189873417721519 -0.050346467886105147
0.8157894736842106 -6.987341772151899 -0.05305569182851335
0.8157894736842106 -6.784810126582278 -0.055982515381424826
0.8157894736842106 -6.582278481012658 -0.05915004056452814
0.8157894736842106 -6.379746835443038 -0.06258439130363139
0.8157894736842106 -6.177215189873418 -0.06631517663378476
0.8157894736842106 -5.974683544303797 -0.07037603349587637
0.8157894736842106 -5.772151898734178 -0.07480526367924024
0.8157894736842106 -5.5696202531645564 -0.07964658204378888
0.8157894736842106 -5.367088607594937 -0.08494999605905819
0.8157894736842106 -5.1645569620253164 -0.09077283986349374
0.8157894736842106 -4.962025316455696 -0.09718098932438883
0.8157894736842106 -4.759493670886076 -0.10425028766187826
0.8157894736842106 -4.556962025316455 -0.11206821352453047
0.8157894736842106 -4.3544303797468356 -0.12073582397402535
0.8157894736842106 -4.151898734177215 -0.13037000195071582
0.8157894736842106 -3.9493670886075947 -0.14110602859690866
0.8157894736842106 -3.746835443037975 -0.15310048058720946
0.8157894736842106 -3.5443037974683547 -0.16653441360555418
0.8157894736842106 -3.3417721518987342 -0.1816167226817948
0.8157894736842106 -3.1392405063291138 -0.19858744775521953
0.8157894736842106 -2.9367088607594933 -0.21772058544924483
0.8157894736842106 -2.7341772151898738 -0.23932562241351923
0.8157894736842106 -2.5316455696202533 -0.263746437002206
0.8157894736842106 -2.329113924050633 -0.2913552918832012
0.8157894736842106 -2.1265822784810124 -0.3225381596832521
0.8157894736842106 -1.9240506329113929 -0.35766530453467593
0.8157894736842106 -1.7215189873417724 -0.3970375537423958
0.8157894736842106 -1.518987341772152 -0.4407938652691732
0.8157894736842106 -1.3164556962025316 -0.48876035245712735
0.8157894736842106 -1.1139240506329111 -0.5402185567344154
0.8157894736842106 -0.9113924050632916 -0.5935828102563602
0.8157894736842106 -0.7088607594936711 -0.6460289389214071
0.8157894736842106 -0.5063291139240507 -0.6932467202843853
0.8157894736842106 -0.3037974683544302 -0.72968775512947
0.8157894736842106 -0.10126582278481067 -0.7497396334181217
0.8157894736842106 0.10126582278481067 -0.7497396334181217
0.8157894736842106 0.3037974683544302 -0.72968775512947
0.8157894736842106 0.5063291139240498 -0.6932467202843854
0.8157894736842106 0.7088607594936711 -0.6460289389214072
0.8157894736842106 0.9113924050632907 -0.5935828102563601
0.8157894736842106 1.113924050632912 -0.5402185567344151
0.8157894736842106 1.3164556962025316 -0.48876035245712735
0.8157894736842106 1.5189873417721511 -0.44079386526917386
0.8157894736842106 1.7215189873417724 -0.3970375537423958
0.8157894736842106 1.924050632911392 -0.3576653045346762
0.8157894736842106 2.1265822784810133 -0.3225381596832519
0.8157894736842106 2.329113924050633 -0.29135529188320136
0.8157894736842106 2.5316455696202524 -0.2637464370022062
0.8157894736842106 2.7341772151898738 -0.2393256224135194
0.8157894736842106 2.9367088607594933 -0.21772058544924466
0.8157894736842106 3.139240506329113 -0.1985874477552197
0.8157894736842106 3.3417721518987342 -0.1816167226817948
0.8157894736842106 3.544303797468354 -0.16653441360555454
0.8157894736842106 3.746835443037975 -0.15310048058720932
0.8157894736842106 3.9493670886075947 -0.14110602859690866
0.8157894736842106 4.151898734177214 -0.13037000195071596
0.8157894736842106 4.3544303797468356 -0.12073582397402542
0.8157894736842106 4.556962025316455 -0.11206821352453047
0.8157894736842106 4.759493670886076 -0.10425028766187826
0.8157894736842106 4.962025316455696 -0.09718098932438883
0.8157894736842106 5.164556962025316 -0.0907728398634935
0.8157894736842106 5.367088607594937 -0.08494999605905806
0.8157894736842106 5.5696202531645564 -0.07964658204378888
0.8157894736842106 5.772151898734178 -0.07480526367924024
0.8157894736842106 5.974683544303797 -0.07037603349587637
0.8157894736842106 6.177215189873417 -0.06631517663378515
0.8157894736842106 6.379746835443038 -0.06258439130363128
0.8157894736842106 6.582278481012658 -0.05915004056452814
0.8157894736842106 6.784810126582279 -0.0559825153814245
0.8157894736842106 6.987341772151899 -0.05305569182851335
0.8157894736842106 7.189873417721518 -0.05034646788610542
0.8157894736842106 7.3924050632911396 -0.04783436752589075
0.8157894736842106 7.594936708860759 -0.04550120170991193
0.8157894736842106 7.797468354430379 -0.04333077757114765
0.8157894736842106 8.0 -0.04130864843223996

1.0210526315789474 -8.0 -0.05144142146089718
1.0210526315789474 -7.7974683544303796 -0.05394737895542837
1.0210526315789474 -7.594936708860759 -0.0566359770332882
1.0210526315789474 -7.3924050632911396 -0.05952487882176286
1.0210526315789474 -7.189873417721519 -0.06263386547393995
1.0210526315789474 -6.987341772151899 -0.06598513701267224
1.0210526315789474 -6.784810126582278 -0.06960366201832756
1.0210526315789474 -6.582278481012658 -0.07351758493168163
1.0210526315789474 -6.379746835443038 -0.07775870142086418
1.0210526315789474 -6.177215189873418 -0.08236301426079123
1.0210526315789474 -5.974683544303797 -0.08737138454851368
1.0210526315789474 -5.772151898734178 -0.0928302958842596
1.0210526315789474 -5.5696202531645564 -0.09879275243921967
1.0210526315789474 -5.367088607594937 -0.10531933564914314
1.0210526315789474 -5.1645569620253164 -0.11247944863186723
1.0210526315789474 -4.962025316455696 -0.12035278228564668
1.0210526315789474 -4.759493670886076 -0.12903104224025597
1.0210526315789474 -4.556962025316455 -0.13861998108077453
1.0210526315789474 -4.3544303797468356 -0.14924178491232526
1.0210526315789474 -4.151898734177215 -0.16103786622799346
1.0210526315789474 -3.9493670886075947 -0.17417211414996903
1.0210526315789474 -3.746835443037975 -0.1888346449356266
1.0210526315789474 -3.5443037974683547 -0.20524607420867577
1.0210526315789474 -3.3417721518987342 -0.2236622875509987
1.0210526315789474 -3.1392405063291138 -0.2443796006002406
1.0210526315789474 -2.9367088607594933 -0.26774004400878465
1.0210526315789474 -2.7341772151898738 -0.29413623115571846
1.0210526315789474 -2.5316455696202533 -0.32401477716276517
1.0210526315789474 -2.329113924050633 -0.35787637619656276
1.0210526315789474 -2.1265822784810124 -0.3962691226933575
1.0210526315789474 -1.9240506329113929 -0.43976896582674563
1.0210526315789474 -1.7215189873417724 -0.4889364117431136
1.0210526315789474 -1.518987341772152 -0.5442302527354286
1.0210526315789474 -1.3164556962025316 -0.6058452037959036
1.0210526315789474 -1.1139240506329111 -0.673419874070748
1.0210526315789474 -0.9113924050632916 -0.7455416958175318
1.0210526315789474 -0.7088607594936711 -0.8189949676078844
1.0210526315789474 -0.5063291139240507 -0.8878760711333786
1.0210526315789474 -0.3037974683544302 -0.9432361103509176
1.0210526315789474 -0.10126582278481067 -0.9746630802054229
1.0210526315789474 0.10126582278481067 -0.9746630802054241
1.0210526315789474 0.3037974683544302 -0.9432361103509177
1.0210526315789474 0.5063291139240498 -0.8878760711333782
1.0210526315789474 0.7088607594936711 -0.8189949676078844
1.0210526315789474 0.9113924050632907 -0.7455416958175318
1.0210526315789474 1.113924050632912 -0.6734198740707488
1.0210526315789474 1.3164556962025316 -0.6058452037959032
1.0210526315789474 1.5189873417721511 -0.5442302527354286
1.0210526315789474 1.7215189873417724 -0.4889364117431134
1.0210526315789474 1.924050632911392 -0.43976896582674607
1.0210526315789474 2.1265822784810133 -0.3962691226933571
1.0210526315789474 2.329113924050633 -0.3578763761965629
1.0210526315789474 2.5316455696202524 -0.32401477716276583
1.0210526315789474 2.7341772151898738 -0.29413623115571846
1.0210526315789474 2.9367088607594933 -0.2677400440087848
1.0210526315789474 3.139240506329113 -0.24437960060024067
1.0210526315789474 3.3417721518987342 -0.2236622875509987
1.0210526315789474 3.544303797468354 -0.20524607420867563
1.0210526315789474 3.746835443037975 -0.18883464493562646
1.0210526315789474 3.9493670886075947 -0.17417211414996903
1.0210526315789474 4.151898734177214 -0.16103786622799346
1.0210526315789474 4.3544303797468356 -0.14924178491232504
1.0210526315789474 4.556962025316455 -0.13861998108077453
1.0210526315789474 4.759493670886076 -0.1290310422402559
1.0210526315789474 4.962025316455696 -0.1203527822856468
1.0210526315789474 5.164556962025316 -0.11247944863186718
1.0210526315789474 5.367088607594937 -0.10531933564914314
1.0210526315789474 5.5696202531645564 -0.09879275243921967
1.0210526315789474 5.772151898734178 -0.0928302958842596
1.0210526315789474 5.974683544303797 -0.08737138454851368
1.0210526315789474 6.177215189873417 -0.08236301426079147
1.0210526315789474 6.379746835443038 -0.07775870142086418
1.0210526315789474 6.582278481012658 -0.07351758493168163
1.0210526315789474 6.784810126582279 -0.06960366201832756
1.0210526315789474 6.987341772151899 -0.06598513701267213
1.0210526315789474 7.189873417721518 -0.06263386547394006
1.0210526315789474 7.3924050632911396 -0.05952487882176281
1.0210526315789474 7.594936708860759 -0.0566359770332882
1.0210526315789474 7.797468354430379 -0.05394737895542837
1.0210526315789474 8.0 -0.05144142146089707

1.2263157894736842 -8.0 -0.06140311060005997
1.2263157894736842 -7.7974683544303796 -0.06437670153360253
1.2263157894736842 -7.594936708860759 -0.06756537559637614
1.2263157894736842 -7.3924050632911396 -0.0709897470241194
1.2263157894736842 -7.189873417721519 -0.0746728775140803
1.2263157894736842 -6.987341772151899 -0.07864062040434322
1.2263157894736842 -6.784810126582278 -0.08292202026762521
1.2263157894736842 -6.582278481012658 -0.0875497778390932
1.2263157894736842 -6.379746835443038 -0.09256079211409696
1.2263157894736842 -6.177215189873418 -0.09799679375286165
1.2263157894736842 -5.974683544303797 -0.10390508669048332
1.2263157894736842 -5.772151898734178 -0.11033941815939866
1.2263157894736842 -5.5696202531645564 -0.11736100128733282
1.2263157894736842 -5.367088607594937 -0.12503971914669473
1.2263157894736842 -5.1645569620253164 -0.13345554471814633
1.2263157894736842 -4.962025316455696 -0.14270021780589912
1.2263157894736842 -4.759493670886076 -0.15287922760022568
1.2263157894736842 -4.556962025316455 -0.1641141583685644
1.2263157894736842 -4.3544303797468356 -0.17654546561081752
1.2263157894736842 -4.151898734177215 -0.19033576067670266
1.2263157894736842 -3.9493670886075947 -0.2056736926838693
1.2263157894736842 -3.746835443037975 -0.22277852629415928
1.2263157894736842 -3.5443037974683547 -0.2419055199807318
1.2263157894736842 -3.3417721518987342 -0.2633522070829792
1.2263157894736842 -3.1392405063291138 -0.28746566221615194
1.2263157894736842 -2.9367088607594933 -0.31465078139286784
1.2263157894736842 -2.7341772151898738 -0.34537948245264805
1.2263157894736842 -2.5316455696202533 -0.38020047763686665
1.2263157894736842 -2.329113924050633 -0.4197487497610916
1.2263157894736842 -2.1265822784810124 -0.4647528023980425
1.2263157894736842 -1.9240506329113929 -0.5160355709214428
1.2263157894736842 -1.7215189873417724 -0.5745003261732844
1.2263157894736842 -1.518987341772152 -0.6410832839922316
1.2263157894736842 -1.3164556962025316 -0.7166342500415899
1.2263157894736842 -1.1139240506329111 -0.801644203207402
1.2263157894736842 -0.9113924050632916 -0.895656529477505
1.2263157894736842 -0.7088607594936711 -0.9960730648366126
1.2263157894736842 -0.5063291139240507 -1.0960365348973111
1.2263157894736842 -0.3037974683544302 -1.181844748075313
1.2263157894736842 -0.10126582278481067 -1.2333367698865485
1.2263157894736842 0.10126582278481067 -1.233336769886549
1.2263157894736842 0.3037974683544302 -1.1818447480753136
1.2263157894736842 0.5063291139240498 -1.0960365348973098
1.2263157894736842 0.7088607594936711 -0.996073064836613
1.2263157894736842 0.9113924050632907 -0.8956565294775062
1.2263157894736842 1.113924050632912 -0.8016442032074014
1.2263157894736842 1.3164556962025316 -0.7166342500415899
1.2263157894736842 1.5189873417721511 -0.6410832839922318
1.2263157894736842 1.7215189873417724 -0.5745003261732842
1.2263157894736842 1.924050632911392 -0.516035570921443
1.2263157894736842 2.1265822784810133 -0.46475280239804245
1.2263157894736842 2.329113924050633 -0.4197487497610916
1.2263157894736842 2.5316455696202524 -0.3802004776368666
1.2263157894736842 2.7341772151898738 -0.34537948245264805
1.2263157894736842 2.9367088607594933 -0.31465078139286784
1.2263157894736842 3.139240506329113 -0.2874656622161524
1.2263157894736842 3.3417721518987342 -0.2633522070829791
1.2263157894736842 3.544303797468354 -0.2419055199807323
1.2263157894736842 3.746835443037975 -0.22277852629415923
1.2263157894736842 3.9493670886075947 -0.2056736926838693
1.2263157894736842 4.151898734177214 -0.19033576067670294
1.2263157894736842 4.3544303797468356 -0.1765454656108173
1.2263157894736842 4.556962025316455 -0.1641141583685644
1.2263157894736842 4.759493670886076 -0.15287922760022568
1.2263157894736842 4.962025316455696 -0.14270021780589912
1.2263157894736842 5.164556962025316 -0.13345554471814633
1.2263157894736842 5.367088607594937 -0.12503971914669473
1.2263157894736842 5.5696202531645564 -0.11736100128733287
1.2263157894736842 5.772151898734178 -0.11033941815939866
1.2263157894736842 5.974683544303797 -0.10390508669048343
1.2263157894736842 6.177215189873417 -0.09799679375286195
1.2263157894736842 6.379746835443038 -0.09256079211409683
1.2263157894736842 6.582278481012658 -0.08754977783909308
1.2263157894736842 6.784810126582279 -0.08292202026762527
1.2263157894736842 6.987341772151899 -0.07864062040434322
1.2263157894736842 7.189873417721518 -0.0746728775140803
1.2263157894736842 7.3924050632911396 -0.07098974702411952
1.2263157894736842 7.594936708860759 -0.06756537559637614
1.2263157894736842 7.797468354430379 -0.06437670153360253
1.2263157894736842 8.0 -0.06140311060005997

1.431578947368421 -8.0 -0.07116316870665924
1.431578947368421 -7.7974683544303796 -0.07458547224175059
1.431578947368421 -7.594936708860759 -0.07825309960990662
1.431578947368421 -7.3924050632911396 -0.08218931220624491
1.431578947368421 -7.189873417721519 -0.0864201001830914
1.431578947368421 -6.987341772151899 -0.09097456146070733
1.431578947368421 -6.784810126582278 -0.09588534109355452
1.431578947368421 -6.582278481012658 -0.10118914173218138
1.431578947368421 -6.379746835443038 -0.10692731801029046
1.431578947368421 -6.177215189873418 -0.11314657021210302
1.431578947368421 -5.974683544303797 -0.1198997556330422
1.431578947368421 -5.772151898734178 -0.1272468397556265
1.431578947368421 -5.5696202531645564 -0.135256013869114
1.431578947368421 -5.367088607594937 -0.14400501124805484
1.431578947368421 -5.1645569620253164 -0.15358266069921941
1.431578947368421 -4.962025316455696 -0.16409072447459822
1.431578947368421 -4.759493670886076 -0.1756460775938188
1.431578947368421 -4.556962025316455 -0.18838329798878228
1.431578947368421 -4.3544303797468356 -0.20245775218285234
1.431578947368421 -4.151898734177215 -0.2180492802449988
1.431578947368421 -3.9493670886075947 -0.23536660757977393
1.431578947368421 -3.746835443037975 -0.2546526411537695
1.431578947368421 -3.5443037974683547 -0.27619084592254006
1.431578947368421 -3.3417721518987342 -0.3003129459819294
1.431578947368421 -3.1392405063291138 -0.3274082572971869
1.431578947368421 -2.9367088607594933 -0.35793503761638124
1.431578947368421 -2.7341772151898738 -0.3924343348714231
1.431578947368421 -2.5316455696202533 -0.4315469196426145
1.431578947368421 -2.329113924050633 -0.4760339648287464
1.431578947368421 -2.1265822784810124 -0.5268020760712933
1.431578947368421 -1.9240506329113929 -0.5849327653665899
1.431578947368421 -1.7215189873417724 -0.6517146319929756
1.431578947368421 -1.518987341772152 -0.7286709955476022
1.431578947368421 -1.3164556962025316 -0.8175599364129922
1.431578947368421 -1.1139240506329111 -0.920279141749519
1.431578947368421 -0.9113924050632916 -1.0384826298578216
1.431578947368421 -0.7088607594936711 -1.1723729713308622
1.431578947368421 -0.5063291139240507 -1.3173093453526612
1.431578947368421 -0.3037974683544302 -1.4559168471553687
1.431578947368421 -0.10126582278481067 -1.5484561077503716
1.431578947368421 0.10126582278481067 -1.5484561077503716
1.431578947368421 0.3037974683544302 -1.4559168471553692
1.431578947368421 0.5063291139240498 -1.3173093453526634
1.431578947368421 0.7088607594936711 -1.1723729713308615
1.431578947368421 0.9113924050632907 -1.0384826298578227
1.431578947368421 1.113924050632912 -0.9202791417495186
1.431578947368421 1.3164556962025316 -0.817559936412993
1.431578947368421 1.5189873417721511 -0.7286709955476013
1.431578947368421 1.7215189873417724 -0.6517146319929754
1.431578947368421 1.924050632911392 -0.58493276536659
1.431578947368421 2.1265822784810133 -0.526802076071293
1.431578947368421 2.329113924050633 -0.4760339648287464
1.431578947368421 2.5316455696202524 -0.431546919642615
1.431578947368421 2.7341772151898738 -0.39243433487142326
1.431578947368421 2.9367088607594933 -0.3579350376163814
1.431578947368421 3.139240506329113 -0.3274082572971868
1.431578947368421 3.3417721518987342 -0.3003129459819294
1.431578947368421 3.544303797468354 -0.27619084592254006
1.431578947368421 3.746835443037975 -0.25465264115376934
1.431578947368421 3.9493670886075947 -0.23536660757977393
1.431578947368421 4.151898734177214 -0.21804928024499864
1.431578947368421 4.3544303797468356 -0.2024577521828524
1.431578947368421 4.556962025316455 -0.18838329798878212
1.431578947368421 4.759493670886076 -0.17564607759381876
1.431578947368421 4.962025316455696 -0.16409072447459822
1.431578947368421 5.164556962025316 -0.15358266069921914
1.431578947368421 5.367088607594937 -0.14400501124805484
1.431578947368421 5.5696202531645564 -0.1352560138691139
1.431578947368421 5.772151898734178 -0.1272468397556266
1.431578947368421 5.974683544303797 -0.1198997556330422
1.431578947368421 6.177215189873417 -0.11314657021210339
1.431578947368421 6.379746835443038 -0.10692731801029046
1.431578947368421 6.582278481012658 -0.10118914173218138
1.431578947368421 6.784810126582279 -0.0958853410935544
1.431578947368421 6.987341772151899 -0.09097456146070733
1.431578947368421 7.189873417721518 -0.0864201001830914
1.431578947368421 7.3924050632911396 -0.08218931220624491
1.431578947368421 7.594936708860759 -0.07825309960990662
1.431578947368421 7.797468354430379 -0.07458547224175054
1.431578947368421 8.0 -0.07116316870665913

1.6368421052631579 -8.0 -0.08069303413350327
1.6368421052631579 -7.7974683544303796 -0.08454267256998202
1.6368421052631579 -7.594936708860759 -0.08866541680807763
1.6368421052631579 -7.3924050632911396 -0.09308684014744179
1.6368421052631579 -7.189873417721519 -0.09783547344712323
1.6368421052631579 -6.987341772151899 -0.10294320976530726
1.6368421052631579 -6.784810126582278 -0.10844577252798408
1.6368421052631579 -6.582278481012658 -0.11438325842210466
1.6368421052631579 -6.379746835443038 -0.12080076839160553
1.6368421052631579 -6.177215189873418 -0.12774914276656904
1.6368421052631579 -5.974683544303797 -0.13528581978935522
1.6368421052631579 -5.772151898734178 -0.14347584076103115
1.6368421052631579 -5.5696202531645564 -0.1523930299032959
1.6368421052631579 -5.367088607594937 -0.16212138305986887
1.6368421052631579 -5.1645569620253164 -0.17275670687217154
1.6368421052631579 -4.962025316455696 -0.18440855949687987
1.6368421052631579 -4.759493670886076 -0.1972025558934382
1.6368421052631579 -4.556962025316455 -0.21128311604885516
1.6368421052631579 -4.3544303797468356 -0.22681675444439992
1.6368421052631579 -4.151898734177215 -0.24399603538686163
1.6368421052631579 -3.9493670886075947 -0.2630443541824521
1.6368421052631579 -3.746835443037975 -0.28422175255521737
1.6368421052631579 -3.5443037974683547 -0.3078320444206959
1.6368421052631579 -3.3417721518987342 -0.33423162484621194
1.6368421052631579 -3.1392405063291138 -0.3638404761697449
1.6368421052631579 -2.9367088607594933 -0.39715609547055364
1.6368421052631579 -2.7341772151898738 -0.43477138666678516
1.6368421052631579 -2.5316455696202533 -0.47739805290987375
1.6368421052631579 -2.329113924050633 -0.5258977949063169
1.6368421052631579 -2.1265822784810124 -0.5813248345913735
1.6368421052631579 -1.9240506329113929 -0.6449851948966432
1.6368421052631579 -1.7215189873417724 -0.7185211135955605
1.6368421052631579 -1.518987341772152 -0.80403319300628
1.6368421052631579 -1.3164556962025316 -0.904257499592817
1.6368421052631579 -1.1139240506329111 -1.0228129698100872
1.6368421052631579 -0.9113924050632916 -1.1644909131865648
1.6368421052631579 -0.7088607594936711 -1.3353014550918836
1.6368421052631579 -0.5063291139240507 -1.540671573886466
1.6368421052631579 -0.3037974683544302 -1.7738785978508111
1.6368421052631579 -0.10126582278481067 -1.969073982551274
1.6368421052631579 0.10126582278481067 -1.9690739825512829
1.6368421052631579 0.3037974683544302 -1.7738785978508111
1.6368421052631579 0.5063291139240498 -1.5406715738864611
1.6368421052631579 0.7088607594936711 -1.3353014550918836
1.6368421052631579 0.9113924050632907 -1.164490913186564
1.6368421052631579 1.113924050632912 -1.0228129698100878
1.6368421052631579 1.3164556962025316 -0.904257499592817
1.6368421052631579 1.5189873417721511 -0.8040331930062797
1.6368421052631579 1.7215189873417724 -0.7185211135955603
1.6368421052631579 1.924050632911392 -0.644985194896643
1.6368421052631579 2.1265822784810133 -0.5813248345913735
1.6368421052631579 2.329113924050633 -0.5258977949063169
1.6368421052631579 2.5316455696202524 -0.47739805290987375
1.6368421052631579 2.7341772151898738 -0.43477138666678505
1.6368421052631579 2.9367088607594933 -0.39715609547055364
1.6368421052631579 3.139240506329113 -0.36384047616974546
1.6368421052631579 3.3417721518987342 -0.33423162484621183
1.6368421052631579 3.544303797468354 -0.30783204442069606
1.6368421052631579 3.746835443037975 -0.2842217525552175
1.6368421052631579 3.9493670886075947 -0.26304435418245214
1.6368421052631579 4.151898734177214 -0.24399603538686138
1.6368421052631579 4.3544303797468356 -0.22681675444439992
1.6368421052631579 4.556962025316455 -0.21128311604885516
1.6368421052631579 4.759493670886076 -0.19720255589343805
1.6368421052631579 4.962025316455696 -0.18440855949687973
1.6368421052631579 5.164556962025316 -0.17275670687217154
1.6368421052631579 5.367088607594937 -0.16212138305986906
1.6368421052631579 5.5696202531645564 -0.1523930299032959
1.6368421052631579 5.772151898734178 -0.14347584076103115
1.6368421052631579 5.974683544303797 -0.13528581978935522
1.6368421052631579 6.177215189873417 -0.1277491427665691
1.6368421052631579 6.379746835443038 -0.12080076839160553
1.6368421052631579 6.582278481012658 -0.11438325842210446
1.6368421052631579 6.784810126582279 -0.10844577252798421
1.6368421052631579 6.987341772151899 -0.10294320976530713
1.6368421052631579 7.189873417721518 -0.09783547344712323
1.6368421052631579 7.3924050632911396 -0.09308684014744179
1.6368421052631579 7.594936708860759 -0.08866541680807763
1.6368421052631579 7.797468354430379 -0.08454267256998207
1.6368421052631579 8.0 -0.08069303413350327

1.8421052631578947 -8.0 -0.0899663657456691
1.8421052631578947 -7.7974683544303796 -0.09421980178092927
1.8421052631578947 -7.594936708860759 -0.09877145572151773
1.8421052631578947 -7.3924050632911396 -0.10364885411322151
1.8421052631578947 -7.189873417721519 -0.10888265451474999
1.8421052631578947 -6.987341772151899 -0.11450706617181113
1.8421052631578947 -6.784810126582278 -0.12056033555405131
1.8421052631578947 -6.582278481012658 -0.12708530801850465
1.8421052631578947 -6.379746835443038 -0.13413007904904253
1.8421052631578947 -6.177215189873418 -0.14174875118510102
1.8421052631578947 -5.974683544303797 -0.1500023160159848
1.8421052631578947 -5.772151898734178 -0.1589596846381285
1.8421052631578947 -5.5696202531645564 -0.1686988949625974
1.8421052631578947 -5.367088607594937 -0.17930853050266388
1.8421052631578947 -5.1645569620253164 -0.19088939315559586
1.8421052631578947 -4.962025316455696 -0.2035564825610096
1.8421052631578947 -4.759493670886076 -0.2174413476401072
1.8421052631578947 -4.556962025316455 -0.2326948930091739
1.8421052631578947 -4.3544303797468356 -0.24949074575664476
1.8421052631578947 -4.151898734177215 -0.26802931903568583
1.8421052631578947 -3.9493670886075947 -0.2885427518093208
1.8421052631578947 -3.746835443037975 -0.31130096472789487
1.8421052631578947 -3.5443037974683547 -0.33661915974367634
1.8421052631578947 -3.3417721518987342 -0.3648672205165904
1.8421052631578947 -3.1392405063291138 -0.39648166626452475
1.8421052631578947 -2.9367088607594933 -0.43198111414044593
1.8421052631578947 -2.7341772151898738 -0.4719866840486052
1.8421052631578947 -2.5316455696202533 -0.5172495571315153
1.8421052631578947 -2.329113924050633 -0.5686891957201433
1.8421052631578947 -2.1265822784810124 -0.6274479616849099
1.8421052631578947 -1.9240506329113929 -0.6949718380068319
1.8421052631578947 -1.7215189873417724 -0.773134313379475
1.8421052631578947 -1.518987341772152 -0.8644347908047172
1.8421052631578947 -1.3164556962025316 -0.972332305082643
1.8421052631578947 -1.1139240506329111 -1.1018400175038507
1.8421052631578947 -0.9113924050632916 -1.260659261237418
1.8421052631578947 -0.7088607594936711 -1.4615237324767225
1.8421052631578947 -0.5063291139240507 -1.727446599154672
1.8421052631578947 -0.3037974683544302 -2.1028301032866366
1.8421052631578947 -0.10126582278481067 -2.623076201585594
1.8421052631578947 0.10126582278481067 -2.6230762015857234
1.8421052631578947 0.3037974683544302 -2.102830103286631
1.8421052631578947 0.5063291139240498 -1.7274465991546641
1.8421052631578947 0.7088607594936711 -1.4615237324767225
1.8421052631578947 0.9113924050632907 -1.2606592612374166
1.8421052631578947 1.113924050632912 -1.10184001750385
1.8421052631578947 1.3164556962025316 -0.9723323050826425
1.8421052631578947 1.5189873417721511 -0.8644347908047175
1.8421052631578947 1.7215189873417724 -0.7731343133794755
1.8421052631578947 1.924050632911392 -0.6949718380068325
1.8421052631578947 2.1265822784810133 -0.6274479616849092
1.8421052631578947 2.329113924050633 -0.568689195720143
1.8421052631578947 2.5316455696202524 -0.5172495571315161
1.8421052631578947 2.7341772151898738 -0.4719866840486046
1.8421052631578947 2.9367088607594933 -0.4319811141404457
1.8421052631578947 3.139240506329113 -0.39648166626452463
1.8421052631578947 3.3417721518987342 -0.3648672205165903
1.8421052631578947 3.544303797468354 -0.3366191597436767
1.8421052631578947 3.746835443037975 -0.31130096472789515
1.8421052631578947 3.9493670886075947 -0.2885427518093207
1.8421052631578947 4.151898734177214 -0.26802931903568605
1.8421052631578947 4.3544303797468356 -0.24949074575664476
1.8421052631578947 4.556962025316455 -0.2326948930091739
1.8421052631578947 4.759493670886076 -0.2174413476401072
1.8421052631578947 4.962025316455696 -0.20355648256100967
1.8421052631578947 5.164556962025316 -0.19088939315559586
1.8421052631578947 5.367088607594937 -0.17930853050266374
1.8421052631578947 5.5696202531645564 -0.16869889496259755
1.8421052631578947 5.772151898734178 -0.1589596846381283
1.8421052631578947 5.974683544303797 -0.15000231601598488
1.8421052631578947 6.177215189873417 -0.14174875118510102
1.8421052631578947 6.379746835443038 -0.1341300790490424
1.8421052631578947 6.582278481012658 -0.12708530801850476
1.8421052631578947 6.784810126582279 -0.1205603355540515
1.8421052631578947 6.987341772151899 -0.11450706617181113
1.8421052631578947 7.189873417721518 -0.10888265451475006
1.8421052631578947 7.3924050632911396 -0.10364885411322157
1.8421052631578947 7.594936708860759 -0.09877145572151791
1.8421052631578947 7.797468354430379 -0.09421980178092897
1.8421052631578947 8.0 -0.0899663657456691

2.0473684210526315 -8.0 -0.09895923794630322
2.0473684210526315 -7.7974683544303796 -0.10359109333683747
2.0473684210526315 -7.594936708860759 -0.1085434460854754
2.0473684210526315 -7.3924050632911396 -0.11384540216764161
2.0473684210526315 -7.189873417721519 -0.1195293153768215
2.0473684210526315 -6.987341772151899 -0.12563121436764116
2.0473684210526315 -6.784810126582278 -0.13219129405761992
2.0473684210526315 -6.582278481012658 -0.13925448232832804
2.0473684210526315 -6.379746835443038 -0.14687109506034904
2.0473684210526315 -6.177215189873418 -0.1550975950891571
2.0473684210526315 -5.974683544303797 -0.1639974738008463
2.0473684210526315 -5.772151898734178 -0.17364227795649748
2.0473684210526315 -5.5696202531645564 -0.1841128091555337
2.0473684210526315 -5.367088607594937 -0.19550052941340276
2.0473684210526315 -5.1645569620253164 -0.20790921404210289
2.0473684210526315 -4.962025316455696 -0.22145690295440387
2.0473684210526315 -4.759493670886076 -0.2362782144831736
2.0473684210526315 -4.556962025316455 -0.25252710301054193
2.0473684210526315 -4.3544303797468356 -0.27038016490881195
2.0473684210526315 -4.151898734177215 -0.2900406291745263
2.0473684210526315 -3.9493670886075947 -0.3117432137747468
2.0473684210526315 -3.746835443037975 -0.3357600924783971
2.0473684210526315 -3.5443037974683547 -0.3624083098760378
2.0473684210526315 -3.3417721518987342 -0.3920591206035848
2.0473684210526315 -3.1392405063291138 -0.4251499390931114
2.0473684210526315 -2.9367088607594933 -0.4621999131506077
2.0473684210526315 -2.7341772151898738 -0.5038306551933823
2.0473684210526315 -2.5316455696202533 -0.5507945152943075
2.0473684210526315 -2.329113924050633 -0.604014209959802
2.0473684210526315 -2.1265822784810124 -0.6646401059851641
2.0473684210526315 -1.9240506329113929 -0.7341359511424606
2.0473684210526315 -1.7215189873417724 -0.8144123503821632
2.0473684210526315 -1.518987341772152 -0.908044326661255
2.0473684210526315 -1.3164556962025316 -1.0186458705563959
2.0473684210526315 -1.1139240506329111 -1.1515598583828688
2.0473684210526315 -0.9113924050632916 -1.3152446059635718
2.0473684210526315 -0.7088607594936711 -1.5244101429389756
2.0473684210526315 -0.5063291139240507 -1.808439392998101
2.0473684210526315 -0.3037974683544302 -2.2411851631266746
2.0473684210526315 -0.10126582278481067 -3.1177581825998417
2.0473684210526315 0.10126582278481067 -3.117758182600334
2.0473684210526315 0.3037974683544302 -2.2411851631266657
2.0473684210526315 0.5063291139240498 -1.8084393929980958
2.0473684210526315 0.7088607594936711 -1.5244101429389747
2.0473684210526315 0.9113924050632907 -1.3152446059635738
2.0473684210526315 1.113924050632912 -1.1515598583828675
2.0473684210526315 1.3164556962025316 -1.018645870556395
2.0473684210526315 1.5189873417721511 -0.9080443266612547
2.0473684210526315 1.7215189873417724 -0.8144123503821638
2.0473684210526315 1.924050632911392 -0.7341359511424609
2.0473684210526315 2.1265822784810133 -0.664640105985164
2.0473684210526315 2.329113924050633 -0.6040142099598023
2.0473684210526315 2.5316455696202524 -0.5507945152943079
2.0473684210526315 2.7341772151898738 -0.5038306551933824
2.0473684210526315 2.9367088607594933 -0.4621999131506077
2.0473684210526315 3.139240506329113 -0.42514993909311116
2.0473684210526315 3.3417721518987342 -0.39205912060358494
2.0473684210526315 3.544303797468354 -0.3624083098760377
2.0473684210526315 3.746835443037975 -0.3357600924783971
2.0473684210526315 3.9493670886075947 -0.3117432137747468
2.0473684210526315 4.151898734177214 -0.29004062917452667
2.0473684210526315 4.3544303797468356 -0.27038016490881206
2.0473684210526315 4.556962025316455 -0.25252710301054193
2.0473684210526315 4.759493670886076 -0.2362782144831736
2.0473684210526315 4.962025316455696 -0.2214569029544038
2.0473684210526315 5.164556962025316 -0.20790921404210283
2.0473684210526315 5.367088607594937 -0.19550052941340268
2.0473684210526315 5.5696202531645564 -0.1841128091555338
2.0473684210526315 5.772151898734178 -0.1736422779564974
2.0473684210526315 5.974683544303797 -0.1639974738008463
2.0473684210526315 6.177215189873417 -0.15509759508915724
2.0473684210526315 6.379746835443038 -0.14687109506034884
2.0473684210526315 6.582278481012658 -0.1392544823283279
2.0473684210526315 6.784810126582279 -0.13219129405761984
2.0473684210526315 6.987341772151899 -0.12563121436764127
2.0473684210526315 7.189873417721518 -0.11952931537682145
2.0473684210526315 7.3924050632911396 -0.11384540216764161
2.0473684210526315 7.594936708860759 -0.10854344608547535
2.0473684210526315 7.797468354430379 -0.10359109333683729
2.0473684210526315 8.0 -0.09895923794630315

2.2526315789473688 -8.0 -0.10765029337372932
2.2526315789473688 -7.7974683544303796 -0.11263368189328357
2.2526315789473688 -7.594936708860759 -0.11795690139059553
2.2526315789473688 -7.3924050632911396 -0.12365025661658456
2.2526315789473688 -7.189873417721519 -0.12974736055014605
2.2526315789473688 -6.987341772151899 -0.13628555839660408
2.2526315789473688 -6.784810126582278 -0.14330641367957397
2.2526315789473688 -6.582278481012658 -0.1508562666703425
2.2526315789473688 -6.379746835443038 -0.15898687730731192
2.2526315789473688 -6.177215189873418 -0.1677561670782812
2.2526315789473688 -5.974683544303797 -0.17722907717833647
2.2526315789473688 -5.772151898734178 -0.1874785637591843
2.2526315789473688 -5.5696202531645564 -0.1985867554452795
2.2526315789473688 -5.367088607594937 -0.21064630377267288
2.2526315789473688 -5.1645569620253164 -0.22376196417583658
2.2526315789473688 -4.962025316455696 -0.23805245412420506
2.2526315789473688 -4.759493670886076 -0.25365264673589366
2.2526315789473688 -4.556962025316455 -0.27071617374805296
2.2526315789473688 -4.3544303797468356 -0.28941853268721285
2.2526315789473688 -4.151898734177215 -0.3099608218243354
2.2526315789473688 -3.9493670886075947 -0.332574266595285
2.2526315789473688 -3.746835443037975 -0.35752575810022463
2.2526315789473688 -3.5443037974683547 -0.385124706584876
2.2526315789473688 -3.3417721518987342 -0.41573163389005796
2.2526315789473688 -3.1392405063291138 -0.44976911027179556
2.2526315789473688 -2.9367088607594933 -0.4877359178885461
2.2526315789473688 -2.7341772151898738 -0.5302257541416099
2.2526315789473688 -2.5316455696202533 -0.5779524725966096
2.2526315789473688 -2.329113924050633 -0.631784971463538
2.2526315789473688 -2.1265822784810124 -0.692796692053159
2.2526315789473688 -1.9240506329113929 -0.7623378597270725
2.2526315789473688 -1.7215189873417724 -0.842144185184506
2.2526315789473688 -1.518987341772152 -0.9345058767947435
2.2526315789473688 -1.3164556962025316 -1.0425396432961622
2.2526315789473688 -1.1139240506329111 -1.17064142764683
2.2526315789473688 -0.9113924050632916 -1.3252577327434885
2.2526315789473688 -0.7088607594936711 -1.5161662990822073
2.2526315789473688 -0.5063291139240507 -1.7580184781059252
2.2526315789473688 -0.3037974683544302 -2.066079878758364
2.2526315789473688 -0.10126582278481067 -2.3878755012837685
2.2526315789473688 0.10126582278481067 -2.3878755012837667
2.2526315789473688 0.3037974683544302 -2.0660798787583534
2.2526315789473688 0.5063291139240498 -1.7580184781059398
2.2526315789473688 0.7088607594936711 -1.5161662990822078
2.2526315789473688 0.9113924050632907 -1.3252577327434891
2.2526315789473688 1.113924050632912 -1.1706414276468269
2.2526315789473688 1.3164556962025316 -1.0425396432961624
2.2526315789473688 1.5189873417721511 -0.9345058767947441
2.2526315789473688 1.7215189873417724 -0.8421441851845055
2.2526315789473688 1.924050632911392 -0.7623378597270722
2.2526315789473688 2.1265822784810133 -0.6927966920531589
2.2526315789473688 2.329113924050633 -0.6317849714635378
2.2526315789473688 2.5316455696202524 -0.5779524725966099
2.2526315789473688 2.7341772151898738 -0.5302257541416097
2.2526315789473688 2.9367088607594933 -0.4877359178885462
2.2526315789473688 3.139240506329113 -0.44976911027179567
2.2526315789473688 3.3417721518987342 -0.41573163389005796
2.2526315789473688 3.544303797468354 -0.38512470658487613
2.2526315789473688 3.746835443037975 -0.3575257581002246
2.2526315789473688 3.9493670886075947 -0.3325742665952848
2.2526315789473688 4.151898734177214 -0.30996082182433565
2.2526315789473688 4.3544303797468356 -0.28941853268721285
2.2526315789473688 4.556962025316455 -0.2707161737480529
2.2526315789473688 4.759493670886076 -0.25365264673589366
2.2526315789473688 4.962025316455696 -0.23805245412420514
2.2526315789473688 5.164556962025316 -0.22376196417583633
2.2526315789473688 5.367088607594937 -0.21064630377267288
2.2526315789473688 5.5696202531645564 -0.1985867554452796
2.2526315789473688 5.772151898734178 -0.18747856375918404
2.2526315789473688 5.974683544303797 -0.17722907717833647
2.2526315789473688 6.177215189873417 -0.1677561670782812
2.2526315789473688 6.379746835443038 -0.15898687730731192
2.2526315789473688 6.582278481012658 -0.1508562666703424
2.2526315789473688 6.784810126582279 -0.14330641367957397
2.2526315789473688 6.987341772151899 -0.13628555839660408
2.2526315789473688 7.189873417721518 -0.12974736055014596
2.2526315789473688 7.3924050632911396 -0.12365025661658456
2.2526315789473688 7.594936708860759 -0.11795690139059553
2.2526315789473688 7.797468354430379 -0.11263368189328357
2.2526315789473688 8.0 -0.10765029337372932

2.4578947368421056 -8.0 -0.116020852054113
2.4578947368421056 -7.7974683544303796 -0.12132771956449737
2.4578947368421056 -7.594936708860759 -0.1269907422040922
2.4578947368421056 -7.3924050632911396 -0.13304104413546086
2.4578947368421056 -7.189873417721519 -0.1395130635064428
2.4578947368421056 -6.987341772151899 -0.14644496454913675
2.4578947368421056 -6.784810126582278 -0.15387910789621972
2.4578947368421056 -6.582278481012658 -0.16186258832675146
2.4578947368421056 -6.379746835443038 -0.17044785079345823
2.4578947368421056 -6.177215189873418 -0.1796933975621584
2.4578947368421056 -5.974683544303797 -0.1896646016973
2.4578947368421056 -5.772151898734178 -0.20043464506887287
2.4578947368421056 -5.5696202531645564 -0.2120856026869447
2.4578947368421056 -5.367088607594937 -0.2247096996966833
2.4578947368421056 -5.1645569620253164 -0.23841077307181696
2.4578947368421056 -4.962025316455696 -0.25330597732177934
2.4578947368421056 -4.759493670886076 -0.2695277829312609
2.4578947368421056 -4.556962025316455 -0.2872263285684915
2.4578947368421056 -4.3544303797468356 -0.3065722044612555
2.4578947368421056 -4.151898734177215 -0.32775976638421833
2.4578947368421056 -3.9493670886075947 -0.3510111098123437
2.4578947368421056 -3.746835443037975 -0.3765808754671064
2.4578947368421056 -3.5443037974683547 -0.40476211585274563
2.4578947368421056 -3.3417721518987342 -0.4358935350152928
2.4578947368421056 -3.1392405063291138 -0.4703685317744819
2.4578947368421056 -2.9367088607594933 -0.508646646269437
2.4578947368421056 -2.7341772151898738 -0.5512682539091465
2.4578947368421056 -2.5316455696202533 -0.5988737010783916
2.4578947368421056 -2.329113924050633 -0.6522285709071532
2.4578947368421056 -2.1265822784810124 -0.7122574343931948
2.4578947368421056 -1.9240506329113929 -0.7800892452899743
2.4578947368421056 -1.7215189873417724 -0.8571181747661152
2.4578947368421056 -1.518987341772152 -0.9450829269771203
2.4578947368421056 -1.3164556962025316 -1.0461610571406588
2.4578947368421056 -1.1139240506329111 -1.163047314169692
2.4578947368421056 -0.9113924050632916 -1.2988828195427253
2.4578947368421056 -0.7088607594936711 -1.4565320150977368
2.4578947368421056 -0.5063291139240507 -1.6354062238627063
2.4578947368421056 -0.3037974683544302 -1.8203217657204533
2.4578947368421056 -0.10126582278481067 -1.9562142842434522
2.4578947368421056 0.10126582278481067 -1.9562142842434715
2.4578947368421056 0.3037974683544302 -1.8203217657204502
2.4578947368421056 0.5063291139240498 -1.6354062238627085
2.4578947368421056 0.7088607594936711 -1.4565320150977372
2.4578947368421056 0.9113924050632907 -1.2988828195427307
2.4578947368421056 1.113924050632912 -1.1630473141696898
2.4578947368421056 1.3164556962025316 -1.0461610571406588
2.4578947368421056 1.5189873417721511 -0.9450829269771202
2.4578947368421056 1.7215189873417724 -0.8571181747661147
2.4578947368421056 1.924050632911392 -0.780089245289974
2.4578947368421056 2.1265822784810133 -0.7122574343931939
2.4578947368421056 2.329113924050633 -0.6522285709071531
2.4578947368421056 2.5316455696202524 -0.5988737010783916
2.4578947368421056 2.7341772151898738 -0.5512682539091467
2.4578947368421056 2.9367088607594933 -0.5086466462694368
2.4578947368421056 3.139240506329113 -0.47036853177448223
2.4578947368421056 3.3417721518987342 -0.4358935350152928
2.4578947368421056 3.544303797468354 -0.4047621158527457
2.4578947368421056 3.746835443037975 -0.3765808754671064
2.4578947368421056 3.9493670886075947 -0.3510111098123437
2.4578947368421056 4.151898734177214 -0.3277597663842184
2.4578947368421056 4.3544303797468356 -0.3065722044612555
2.4578947368421056 4.556962025316455 -0.2872263285684915
2.4578947368421056 4.759493670886076 -0.2695277829312609
2.4578947368421056 4.962025316455696 -0.2533059773217793
2.4578947368421056 5.164556962025316 -0.23841077307181696
2.4578947368421056 5.367088607594937 -0.22470969969668322
2.4578947368421056 5.5696202531645564 -0.2120856026869447
2.4578947368421056 5.772151898734178 -0.2004346450688727
2.4578947368421056 5.974683544303797 -0.1896646016973001
2.4578947368421056 6.177215189873417 -0.17969339756215832
2.4578947368421056 6.379746835443038 -0.17044785079345823
2.4578947368421056 6.582278481012658 -0.16186258832675146
2.4578947368421056 6.784810126582279 -0.15387910789621959
2.4578947368421056 6.987341772151899 -0.14644496454913675
2.4578947368421056 7.189873417721518 -0.139513063506443
2.4578947368421056 7.3924050632911396 -0.13304104413546078
2.4578947368421056 7.594936708860759 -0.1269907422040922
2.4578947368421056 7.797468354430379 -0.12132771956449749
2.4578947368421056 8.0 -0.116020852054113

2.6631578947368424 -8.0 -0.12405497691537067
2.6631578947368424 -7.7974683544303796 -0.12965644150991498
2.6631578947368424 -7.594936708860759 -0.1356273605064706
2.6631578947368424 -7.3924050632911396 -0.14199930708674507
2.6631578947368424 -7.189873417721519 -0.14880712263265755
2.6631578947368424 -6.987341772151899 -0.15608930890565076
2.6631578947368424 -6.784810126582278 -0.1638884731721144
2.6631578947368424 -6.582278481012658 -0.17225183417715312
2.6631578947368424 -6.379746835443038 -0.1812317981735177
2.6631578947368424 -6.177215189873418 -0.19088661576277044
2.6631578947368424 -5.974683544303797 -0.20128113215780208
2.6631578947368424 -5.772151898734178 -0.2124876457021015
2.6631578947368424 -5.5696202531645564 -0.22458689217613295
2.6631578947368424 -5.367088607594937 -0.2376691757088133
2.6631578947368424 -5.1645569620253164 -0.2518356711570478
2.6631578947368424 -4.962025316455696 -0.26719992783770885
2.6631578947368424 -4.759493670886076 -0.2838896107868275
2.6631578947368424 -4.556962025316455 -0.302048523669705
2.6631578947368424 -4.3544303797468356 -0.321838967586955
2.6631578947368424 -4.151898734177215 -0.34344450298059775
2.6631578947368424 -3.9493670886075947 -0.3670731984726449
2.6631578947368424 -3.746835443037975 -0.3929614717353893
2.6631578947368424 -3.5443037974683547 -0.421378654364869
2.6631578947368424 -3.3417721518987342 -0.452632445763255
2.6631578947368424 -3.1392405063291138 -0.48707545935494745
2.6631578947368424 -2.9367088607594933 -0.5251131033375254
2.6631578947368424 -2.7341772151898738 -0.5672130634613782
2.6631578947368424 -2.5316455696202533 -0.6139166307453842
2.6631578947368424 -2.329113924050633 -0.665851954765351
2.6631578947368424 -2.1265822784810124 -0.723748795322693
2.6631578947368424 -1.9240506329113929 -0.7884530009300412
2.6631578947368424 -1.7215189873417724 -0.8609355923058508
2.6631578947368424 -1.518987341772152 -0.9422831522434124
2.6631578947368424 -1.3164556962025316 -1.0336363483026754
2.6631578947368424 -1.1139240506329111 -1.1359952160098685
2.6631578947368424 -0.9113924050632916 -1.249695350478242
2.6631578947368424 -0.7088607594936711 -1.3731100428915632
2.6631578947368424 -0.5063291139240507 -1.499749220160021
2.6631578947368424 -0.3037974683544302 -1.6132297959770254
2.6631578947368424 -0.10126582278481067 -1.6843204874963187
2.6631578947368424 0.10126582278481067 -1.68432048749633
2.6631578947368424 0.3037974683544302 -1.6132297959770254
2.6631578947368424 0.5063291139240498 -1.4997492201600187
2.6631578947368424 0.7088607594936711 -1.3731100428915632
2.6631578947368424 0.9113924050632907 -1.2496953504782427
2.6631578947368424 1.113924050632912 -1.1359952160098685
2.6631578947368424 1.3164556962025316 -1.0336363483026758
2.6631578947368424 1.5189873417721511 -0.942283152243413
2.6631578947368424 1.7215189873417724 -0.8609355923058504
2.6631578947368424 1.924050632911392 -0.7884530009300421
2.6631578947368424 2.1265822784810133 -0.723748795322693
2.6631578947368424 2.329113924050633 -0.6658519547653504
2.6631578947368424 2.5316455696202524 -0.6139166307453845
2.6631578947368424 2.7341772151898738 -0.5672130634613782
2.6631578947368424 2.9367088607594933 -0.5251131033375254
2.6631578947368424 3.139240506329113 -0.4870754593549474
2.6631578947368424 3.3417721518987342 -0.4526324457632551
2.6631578947368424 3.544303797468354 -0.4213786543648695
2.6631578947368424 3.746835443037975 -0.3929614717353893
2.6631578947368424 3.9493670886075947 -0.3670731984726449
2.6631578947368424 4.151898734177214 -0.3434445029805978
2.6631578947368424 4.3544303797468356 -0.32183896758695524
2.6631578947368424 4.556962025316455 -0.302048523669705
2.6631578947368424 4.759493670886076 -0.28388961078682756
2.6631578947368424 4.962025316455696 -0.26719992783770885
2.6631578947368424 5.164556962025316 -0.25183567115704797
2.6631578947368424 5.367088607594937 -0.23766917570881338
2.6631578947368424 5.5696202531645564 -0.2245868921761331
2.6631578947368424 5.772151898734178 -0.2124876457021014
2.6631578947368424 5.974683544303797 -0.20128113215780208
2.6631578947368424 6.177215189873417 -0.19088661576277072
2.6631578947368424 6.379746835443038 -0.1812317981735177
2.6631578947368424 6.582278481012658 -0.17225183417715306
2.6631578947368424 6.784810126582279 -0.163888473172114
2.6631578947368424 6.987341772151899 -0.15608930890565056
2.6631578947368424 7.189873417721518 -0.14880712263265755
2.6631578947368424 7.3924050632911396 -0.14199930708674513
2.6631578947368424 7.594936708860759 -0.13562736050647045
2.6631578947368424 7.797468354430379 -0.12965644150991504
2.6631578947368424 8.0 -0.12405497691537073

2.868421052631579 -8.0 -0.13173949664796328
2.868421052631579 -7.7974683544303796 -0.13760618218370796
2.868421052631579 -7.594936708860759 -0.14385262684024624
2.868421052631579 -7.3924050632911396 -0.15051049840255096
2.868421052631579 -7.189873417721519 -0.1576146398324252
2.868421052631579 -6.987341772151899 -0.16520343457295472
2.868421052631579 -6.784810126582278 -0.17331921840092526
2.868421052631579 -6.582278481012658 -0.18200874421399177
2.868421052631579 -6.379746835443038 -0.19132370706398955
2.868421052631579 -6.177215189873418 -0.20132133781262446
2.868421052631579 -5.974683544303797 -0.21206507501314295
2.868421052631579 -5.772151898734178 -0.22362532603729446
2.868421052631579 -5.5696202531645564 -0.23608033010004065
2.868421052631579 -5.367088607594937 -0.24951713771667805
2.868421052631579 -5.1645569620253164 -0.26403272328997096
2.868421052631579 -4.962025316455696 -0.27973524999398075
2.868421052631579 -4.759493670886076 -0.29674550890348766
2.868421052631579 -4.556962025316455 -0.31519855737526403
2.868421052631579 -4.3544303797468356 -0.335245584887199
2.868421052631579 -4.151898734177215 -0.357056037557906
2.868421052631579 -3.9493670886075947 -0.38082003469895626
2.868421052631579 -3.746835443037975 -0.4067511105585403
2.868421052631579 -3.5443037974683547 -0.43508930906003296
2.868421052631579 -3.3417721518987342 -0.46610464329919543
2.868421052631579 -3.1392405063291138 -0.5001008941779294
2.868421052631579 -2.9367088607594933 -0.5374196432686897
2.868421052631579 -2.7341772151898738 -0.5784442740969895
2.868421052631579 -2.5316455696202533 -0.6236033562771812
2.868421052631579 -2.329113924050633 -0.6733721971101361
2.868421052631579 -2.1265822784810124 -0.7282701070070765
2.868421052631579 -1.9240506329113929 -0.7888484871696709
2.868421052631579 -1.7215189873417724 -0.8556600422818671
2.868421052631579 -1.518987341772152 -0.9291899887180062
2.868421052631579 -1.3164556962025316 -1.0097119742632523
2.868421052631579 -1.1139240506329111 -1.0969984118586649
2.868421052631579 -0.9113924050632916 -1.1897637203895097
2.868421052631579 -0.7088607594936711 -1.2846768413947727
2.868421052631579 -0.5063291139240507 -1.3749018560095032
2.868421052631579 -0.3037974683544302 -1.4488638102555598
2.868421052631579 -0.10126582278481067 -1.491637827768323
2.868421052631579 0.10126582278481067 -1.4916378277683267
2.868421052631579 0.3037974683544302 -1.4488638102555604
2.868421052631579 0.5063291139240498 -1.3749018560095037
2.868421052631579 0.7088607594936711 -1.2846768413947716
2.868421052631579 0.9113924050632907 -1.1897637203895104
2.868421052631579 1.113924050632912 -1.0969984118586642
2.868421052631579 1.3164556962025316 -1.0097119742632517
2.868421052631579 1.5189873417721511 -0.9291899887180055
2.868421052631579 1.7215189873417724 -0.8556600422818671
2.868421052631579 1.924050632911392 -0.7888484871696725
2.868421052631579 2.1265822784810133 -0.7282701070070765
2.868421052631579 2.329113924050633 -0.6733721971101359
2.868421052631579 2.5316455696202524 -0.6236033562771817
2.868421052631579 2.7341772151898738 -0.5784442740969896
2.868421052631579 2.9367088607594933 -0.5374196432686897
2.868421052631579 3.139240506329113 -0.5001008941779298
2.868421052631579 3.3417721518987342 -0.4661046432991952
2.868421052631579 3.544303797468354 -0.43508930906003307
2.868421052631579 3.746835443037975 -0.4067511105585402
2.868421052631579 3.9493670886075947 -0.38082003469895626
2.868421052631579 4.151898734177214 -0.35705603755790666
2.868421052631579 4.3544303797468356 -0.3352455848871989
2.868421052631579 4.556962025316455 -0.31519855737526403
2.868421052631579 4.759493670886076 -0.29674550890348766
2.868421052631579 4.962025316455696 -0.2797352499939807
2.868421052631579 5.164556962025316 -0.26403272328997135
2.868421052631579 5.367088607594937 -0.24951713771667838
2.868421052631579 5.5696202531645564 -0.23608033010004065
2.868421052631579 5.772151898734178 -0.22362532603729446
2.868421052631579 5.974683544303797 -0.21206507501314303
2.868421052631579 6.177215189873417 -0.20132133781262462
2.868421052631579 6.379746835443038 -0.19132370706398924
2.868421052631579 6.582278481012658 -0.1820087442139917
2.868421052631579 6.784810126582279 -0.17331921840092512
2.868421052631579 6.987341772151899 -0.16520343457295472
2.868421052631579 7.189873417721518 -0.15761463983242543
2.868421052631579 7.3924050632911396 -0.15051049840255087
2.868421052631579 7.594936708860759 -0.14385262684024624
2.868421052631579 7.797468354430379 -0.13760618218370801
2.868421052631579 8.0 -0.13173949664796333

3.073684210526316 -8.0 -0.13906398789849142
3.073684210526316 -7.7974683544303796 -0.14516634478066465
3.073684210526316 -7.594936708860759 -0.15165584349207395
3.073684210526316 -7.3924050632911396 -0.15856391411854023
3.073684210526316 -7.189873417721519 -0.16592502694298986
3.073684210526316 -6.987341772151899 -0.17377702515835008
3.073684210526316 -6.784810126582278 -0.18216149690766525
3.073684210526316 -6.582278481012658 -0.19112419139895218
3.073684210526316 -6.379746835443038 -0.20071548436731196
3.073684210526316 -6.177215189873418 -0.21099089871331325
3.073684210526316 -5.974683544303797 -0.22201168672293267
3.073684210526316 -5.772151898734178 -0.23384548084936252
3.073684210526316 -5.5696202531645564 -0.24656702057552943
3.073684210526316 -5.367088607594937 -0.26025896331948273
3.073684210526316 -5.1645569620253164 -0.275012787597398
3.073684210526316 -4.962025316455696 -0.29092979656466755
3.073684210526316 -4.759493670886076 -0.3081222293600863
3.073684210526316 -4.556962025316455 -0.32671448596475305
3.073684210526316 -4.3544303797468356 -0.3468444678696224
3.073684210526316 -4.151898734177215 -0.3686650305855873
3.073684210526316 -3.9493670886075947 -0.39234553302683045
3.073684210526316 -3.746835443037975 -0.4180734498539088
3.073684210526316 -3.5443037974683547 -0.4460559805563379
3.073684210526316 -3.3417721518987342 -0.47652153412700193
3.073684210526316 -3.1392405063291138 -0.5097208747093257
3.073684210526316 -2.9367088607594933 -0.5459275540213062
3.073684210526316 -2.7341772151898738 -0.5854369827324064
3.073684210526316 -2.5316455696202533 -0.6285630216822847
3.073684210526316 -2.329113924050633 -0.6756301594427603
3.073684210526316 -2.1265822784810124 -0.7269579351214022
3.073684210526316 -1.9240506329113929 -0.782831846742161
3.073684210526316 -1.7215189873417724 -0.8434509037480609
3.073684210526316 -1.518987341772152 -0.9088353777104565
3.073684210526316 -1.3164556962025316 -0.9786686080445751
3.073684210526316 -1.1139240506329111 -1.0520357798893207
3.073684210526316 -0.9113924050632916 -1.1270213454076004
3.073684210526316 -0.7088607594936711 -1.2001706990372483
3.073684210526316 -0.5063291139240507 -1.2659881905423835
3.073684210526316 -0.3037974683544302 -1.3170001584821256
3.073684210526316 -0.10126582278481067 -1.3452205001533746
3.073684210526316 0.10126582278481067 -1.3452205001533721
3.073684210526316 0.3037974683544302 -1.3170001584821236
3.073684210526316 0.5063291139240498 -1.2659881905423889
3.073684210526316 0.7088607594936711 -1.200170699037248
3.073684210526316 0.9113924050632907 -1.1270213454076021
3.073684210526316 1.113924050632912 -1.0520357798893207
3.073684210526316 1.3164556962025316 -0.978668608044575
3.073684210526316 1.5189873417721511 -0.9088353777104571
3.073684210526316 1.7215189873417724 -0.8434509037480616
3.073684210526316 1.924050632911392 -0.7828318467421604
3.073684210526316 2.1265822784810133 -0.7269579351214029
3.073684210526316 2.329113924050633 -0.6756301594427605
3.073684210526316 2.5316455696202524 -0.6285630216822848
3.073684210526316 2.7341772151898738 -0.5854369827324063
3.073684210526316 2.9367088607594933 -0.5459275540213062
3.073684210526316 3.139240506329113 -0.5097208747093263
3.073684210526316 3.3417721518987342 -0.4765215341270019
3.073684210526316 3.544303797468354 -0.446055980556338
3.073684210526316 3.746835443037975 -0.4180734498539087
3.073684210526316 3.9493670886075947 -0.3923455330268305
3.073684210526316 4.151898734177214 -0.3686650305855872
3.073684210526316 4.3544303797468356 -0.3468444678696225
3.073684210526316 4.556962025316455 -0.3267144859647531
3.073684210526316 4.759493670886076 -0.3081222293600863
3.073684210526316 4.962025316455696 -0.29092979656466766
3.073684210526316 5.164556962025316 -0.27501278759739844
3.073684210526316 5.367088607594937 -0.26025896331948273
3.073684210526316 5.5696202531645564 -0.24656702057552943
3.073684210526316 5.772151898734178 -0.23384548084936246
3.073684210526316 5.974683544303797 -0.22201168672293276
3.073684210526316 6.177215189873417 -0.2109908987133139
3.073684210526316 6.379746835443038 -0.20071548436731196
3.073684210526316 6.582278481012658 -0.19112419139895195
3.073684210526316 6.784810126582279 -0.1821614969076652
3.073684210526316 6.987341772151899 -0.17377702515835008
3.073684210526316 7.189873417721518 -0.16592502694299033
3.073684210526316 7.3924050632911396 -0.15856391411854018
3.073684210526316 7.594936708860759 -0.1516558434920741
3.073684210526316 7.797468354430379 -0.1451663447806647
3.073684210526316 8.0 -0.13906398789849142

3.278947368421053 -8.0 -0.14602071966833705
3.278947368421053 -7.7974683544303796 -0.15232932746047956
3.278947368421053 -7.594936708860759 -0.15902964817470813
3.278947368421053 -7.3924050632911396 -0.16615256912960297
3.278947368421053 -7.189873417721519 -0.17373184691932905
3.278947368421053 -6.987341772151899 -0.18180440316623733
3.278947368421053 -6.784810126582278 -0.1904106518788593
3.278947368421053 -6.582278481012658 -0.1995948614843895
3.278947368421053 -6.379746835443038 -0.2094055547359529
3.278947368421053 -6.177215189873418 -0.21989594975468468
3.278947368421053 -5.974683544303797 -0.23112444541233773
3.278947368421053 -5.772151898734178 -0.24315515402949123
3.278947368421053 -5.5696202531645564 -0.2560584838660275
3.278947368421053 -5.367088607594937 -0.2699117729795474
3.278947368421053 -5.1645569620253164 -0.2847999745234401
3.278947368421053 -4.962025316455696 -0.30081639114943204
3.278947368421053 -4.759493670886076 -0.3180634524165968
3.278947368421053 -4.556962025316455 -0.33665352329953846
3.278947368421053 -4.3544303797468356 -0.35670972297097947
3.278947368421053 -4.151898734177215 -0.37836671936144284
3.278947368421053 -3.9493670886075947 -0.40177144399520776
3.278947368421053 -3.746835443037975 -0.4270836392094984
3.278947368421053 -3.5443037974683547 -0.45447609965040553
3.278947368421053 -3.3417721518987342 -0.48413439166160993
3.278947368421053 -3.1392405063291138 -0.5162557114946135
3.278947368421053 -2.9367088607594933 -0.551046350122019
3.278947368421053 -2.7341772151898738 -0.5887169276024677
3.278947368421053 -2.5316455696202533 -0.6294740792473065
3.278947368421053 -2.329113924050633 -0.6735065226540221
3.278947368421053 -2.1265822784810124 -0.7209622731656687
3.278947368421053 -1.9240506329113929 -0.7719120423355115
3.278947368421053 -1.7215189873417724 -0.8262914365597251
3.278947368421053 -1.518987341772152 -0.8838116729677635
3.278947368421053 -1.3164556962025316 -0.9438263871806294
3.278947368421053 -1.1139240506329111 -1.0051446538240274
3.278947368421053 -0.9113924050632916 -1.0657970578072462
3.278947368421053 -0.7088607594936711 -1.1228095145428583
3.278947368421053 -0.5063291139240507 -1.1721332818173202
3.278947368421053 -0.3037974683544302 -1.208987060224519
3.278947368421053 -0.10126582278481067 -1.2288348718717828
3.278947368421053 0.10126582278481067 -1.228834871871781
3.278947368421053 0.3037974683544302 -1.2089870602245183
3.278947368421053 0.5063291139240498 -1.1721332818173187
3.278947368421053 0.7088607594936711 -1.1228095145428585
3.278947368421053 0.9113924050632907 -1.065797057807246
3.278947368421053 1.113924050632912 -1.005144653824026
3.278947368421053 1.3164556962025316 -0.9438263871806292
3.278947368421053 1.5189873417721511 -0.8838116729677644
3.278947368421053 1.7215189873417724 -0.8262914365597251
3.278947368421053 1.924050632911392 -0.7719120423355101
3.278947368421053 2.1265822784810133 -0.7209622731656679
3.278947368421053 2.329113924050633 -0.6735065226540217
3.278947368421053 2.5316455696202524 -0.6294740792473065
3.278947368421053 2.7341772151898738 -0.5887169276024679
3.278947368421053 2.9367088607594933 -0.5510463501220189
3.278947368421053 3.139240506329113 -0.5162557114946137
3.278947368421053 3.3417721518987342 -0.48413439166160976
3.278947368421053 3.544303797468354 -0.4544760996504056
3.278947368421053 3.746835443037975 -0.4270836392094984
3.278947368421053 3.9493670886075947 -0.4017714439952076
3.278947368421053 4.151898734177214 -0.3783667193614429
3.278947368421053 4.3544303797468356 -0.35670972297097947
3.278947368421053 4.556962025316455 -0.33665352329953846
3.278947368421053 4.759493670886076 -0.3180634524165967
3.278947368421053 4.962025316455696 -0.300816391149432
3.278947368421053 5.164556962025316 -0.2847999745234404
3.278947368421053 5.367088607594937 -0.26991177297954727
3.278947368421053 5.5696202531645564 -0.2560584838660273
3.278947368421053 5.772151898734178 -0.2431551540294913
3.278947368421053 5.974683544303797 -0.23112444541233784
3.278947368421053 6.177215189873417 -0.21989594975468452
3.278947368421053 6.379746835443038 -0.20940555473595276
3.278947368421053 6.582278481012658 -0.19959486148438943
3.278947368421053 6.784810126582279 -0.1904106518788586
3.278947368421053 6.987341772151899 -0.18180440316623747
3.278947368421053 7.189873417721518 -0.17373184691932914
3.278947368421053 7.3924050632911396 -0.1661525691296031
3.278947368421053 7.594936708860759 -0.15902964817470813
3.278947368421053 7.797468354430379 -0.15232932746047956
3.278947368421053 8.0 -0.14602071966833705

3.4842105263157896 -8.0 -0.15260456353423915
3.4842105263157896 -7.7974683544303796 -0.1590904108034133
3.4842105263157896 -7.594936708860759 -0.16596987369678418
3.4842105263157896 -7.3924050632911396 -0.17327302293988425
3.4842105263157896 -7.189873417721519 -0.18103259815722952
3.4842105263157896 -6.987341772151899 -0.18928426368673126
3.4842105263157896 -6.784810126582278 -0.19806688809603723
3.4842105263157896 -6.582278481012658 -0.20742284883342624
3.4842105263157896 -6.379746835443038 -0.21739836321244282
3.4842105263157896 -6.177215189873418 -0.22804384653512297
3.4842105263157896 -5.974683544303797 -0.2394142975361867
3.4842105263157896 -5.772151898734178 -0.25156971038568876
3.4842105263157896 -5.5696202531645564 -0.26457551108718724
3.4842105263157896 -5.367088607594937 -0.27850301406314965
3.4842105263157896 -5.1645569620253164 -0.2934298917580381
3.4842105263157896 -4.962025316455696 -0.3094406458212355
3.4842105263157896 -4.759493670886076 -0.3266270622885909
3.4842105263157896 -4.556962025316455 -0.3450886243309876
3.4842105263157896 -4.3544303797468356 -0.36493284335547366
3.4842105263157896 -4.151898734177215 -0.38627545071267677
3.4842105263157896 -3.9493670886075947 -0.4092403652793961
3.4842105263157896 -3.746835443037975 -0.43395931271195687
3.4842105263157896 -3.5443037974683547 -0.4605709141819585
3.4842105263157896 -3.3417721518987342 -0.48921897696083205
3.4842105263157896 -3.1392405063291138 -0.5200495931405291
3.4842105263157896 -2.9367088607594933 -0.5532064670503763
3.4842105263157896 -2.7341772151898738 -0.5888236200746386
3.4842105263157896 -2.5316455696202533 -0.6270142291592353
3.4842105263157896 -2.329113924050633 -0.6678538037456583
3.4842105263157896 -2.1265822784810124 -0.7113551683812401
3.4842105263157896 -1.9240506329113929 -0.757431825388619
3.4842105263157896 -1.7215189873417724 -0.8058454227697919
3.4842105263157896 -1.518987341772152 -0.8561328530099455
3.4842105263157896 -1.3164556962025316 -0.9075104088588877
3.4842105263157896 -1.1139240506329111 -0.9587593080751886
3.4842105263157896 -0.9113924050632916 -1.0081132460656752
3.4842105263157896 -0.7088607594936711 -1.0531981893010403
3.4842105263157896 -0.5063291139240507 -1.0911117336840572
3.4842105263157896 -0.3037974683544302 -1.1187432954055323
3.4842105263157896 -0.10126582278481067 -1.1333682511715186
3.4842105263157896 0.10126582278481067 -1.133368251171515
3.4842105263157896 0.3037974683544302 -1.118743295405533
3.4842105263157896 0.5063291139240498 -1.0911117336840608
3.4842105263157896 0.7088607594936711 -1.0531981893010405
3.4842105263157896 0.9113924050632907 -1.0081132460656752
3.4842105263157896 1.113924050632912 -0.9587593080751893
3.4842105263157896 1.3164556962025316 -0.9075104088588877
3.4842105263157896 1.5189873417721511 -0.856132853009947
3.4842105263157896 1.7215189873417724 -0.8058454227697914
3.4842105263157896 1.924050632911392 -0.7574318253886194
3.4842105263157896 2.1265822784810133 -0.7113551683812404
3.4842105263157896 2.329113924050633 -0.6678538037456583
3.4842105263157896 2.5316455696202524 -0.6270142291592359
3.4842105263157896 2.7341772151898738 -0.5888236200746386
3.4842105263157896 2.9367088607594933 -0.5532064670503763
3.4842105263157896 3.139240506329113 -0.520049593140529
3.4842105263157896 3.3417721518987342 -0.48921897696083205
3.4842105263157896 3.544303797468354 -0.46057091418195906
3.4842105263157896 3.746835443037975 -0.4339593127119568
3.4842105263157896 3.9493670886075947 -0.409240365279396
3.4842105263157896 4.151898734177214 -0.38627545071267727
3.4842105263157896 4.3544303797468356 -0.36493284335547366
3.4842105263157896 4.556962025316455 -0.3450886243309875
3.4842105263157896 4.759493670886076 -0.3266270622885909
3.4842105263157896 4.962025316455696 -0.3094406458212355
3.4842105263157896 5.164556962025316 -0.2934298917580378
3.4842105263157896 5.367088607594937 -0.2785030140631497
3.4842105263157896 5.5696202531645564 -0.2645755110871872
3.4842105263157896 5.772151898734178 -0.2515697103856886
3.4842105263157896 5.974683544303797 -0.2394142975361867
3.4842105263157896 6.177215189873417 -0.22804384653512297
3.4842105263157896 6.379746835443038 -0.21739836321244282
3.4842105263157896 6.582278481012658 -0.20742284883342624
3.4842105263157896 6.784810126582279 -0.19806688809603745
3.4842105263157896 6.987341772151899 -0.1892842636867314
3.4842105263157896 7.189873417721518 -0.1810325981572293
3.4842105263157896 7.3924050632911396 -0.17327302293988425
3.4842105263157896 7.594936708860759 -0.1659698736967844
3.4842105263157896 7.797468354430379 -0.15909041080341343
3.4842105263157896 8.0 -0.1526045635342393

3.6894736842105265 -8.0 -0.15881287389018395
3.6894736842105265 -7.7974683544303796 -0.16544761161880456
3.6894736842105265 -7.594936708860759 -0.17247536987611348
3.6894736842105265 -7.3924050632911396 -0.1799251630620312
3.6894736842105265 -7.189873417721519 -0.18782845134194823
3.6894736842105265 -6.987341772151899 -0.19621935491435383
3.6894736842105265 -6.784810126582278 -0.20513488419481857
3.6894736842105265 -6.582278481012658 -0.2146151858261373
3.6894736842105265 -6.379746835443038 -0.2247038038748242
3.6894736842105265 -6.177215189873418 -0.2354479547933213
3.6894736842105265 -5.974683544303797 -0.24689881363152455
3.6894736842105265 -5.772151898734178 -0.25911180745596946
3.6894736842105265 -5.5696202531645564 -0.2721469098227034
3.6894736842105265 -5.367088607594937 -0.28606892723217725
3.6894736842105265 -5.1645569620253164 -0.3009477644678215
3.6894736842105265 -4.962025316455696 -0.3168586501594528
3.6894736842105265 -4.759493670886076 -0.3338822962210056
3.6894736842105265 -4.556962025316455 -0.35210495414635506
3.6894736842105265 -4.3544303797468356 -0.3716183163143176
3.6894736842105265 -4.151898734177215 -0.3925191897651028
3.6894736842105265 -3.9493670886075947 -0.4149088409781572
3.6894736842105265 -3.746835443037975 -0.4388918696512977
3.6894736842105265 -3.5443037974683547 -0.46457441269612487
3.6894736842105265 -3.3417721518987342 -0.49206140029382295
3.6894736842105265 -3.1392405063291138 -0.5214524756061636
3.6894736842105265 -2.9367088607594933 -0.5528360384639668
3.6894736842105265 -2.7341772151898738 -0.5862806703049483
3.6894736842105265 -2.5316455696202533 -0.6218229354149232
3.6894736842105265 -2.329113924050633 -0.6594502380702982
3.6894736842105265 -2.1265822784810124 -0.6990770877766105
3.6894736842105265 -1.9240506329113929 -0.7405129064628496
3.6894736842105265 -1.7215189873417724 -0.7834196832315792
3.6894736842105265 -1.518987341772152 -0.827258908424114
3.6894736842105265 -1.3164556962025316 -0.8712302779942359
3.6894736842105265 -1.1139240506329111 -0.9142110128248666
3.6894736842105265 -0.9113924050632916 -0.9547153772281224
3.6894736842105265 -0.7088607594936711 -0.9909078797015165
3.6894736842105265 -0.5063291139240507 -1.0207134178493118
3.6894736842105265 -0.3037974683544302 -1.0420573923138983
3.6894736842105265 -0.10126582278481067 -1.053221383947957
3.6894736842105265 0.10126582278481067 -1.0532213839479578
3.6894736842105265 0.3037974683544302 -1.0420573923138985
3.6894736842105265 0.5063291139240498 -1.0207134178493118
3.6894736842105265 0.7088607594936711 -0.9909078797015168
3.6894736842105265 0.9113924050632907 -0.9547153772281216
3.6894736842105265 1.113924050632912 -0.9142110128248668
3.6894736842105265 1.3164556962025316 -0.8712302779942358
3.6894736842105265 1.5189873417721511 -0.8272589084241136
3.6894736842105265 1.7215189873417724 -0.783419683231579
3.6894736842105265 1.924050632911392 -0.7405129064628487
3.6894736842105265 2.1265822784810133 -0.6990770877766104
3.6894736842105265 2.329113924050633 -0.6594502380702982
3.6894736842105265 2.5316455696202524 -0.6218229354149234
3.6894736842105265 2.7341772151898738 -0.5862806703049483
3.6894736842105265 2.9367088607594933 -0.5528360384639668
3.6894736842105265 3.139240506329113 -0.5214524756061636
3.6894736842105265 3.3417721518987342 -0.49206140029382295
3.6894736842105265 3.544303797468354 -0.464574412696125
3.6894736842105265 3.746835443037975 -0.43889186965129773
3.6894736842105265 3.9493670886075947 -0.41490884097815733
3.6894736842105265 4.151898734177214 -0.3925191897651025
3.6894736842105265 4.3544303797468356 -0.3716183163143176
3.6894736842105265 4.556962025316455 -0.35210495414635495
3.6894736842105265 4.759493670886076 -0.33388229622100574
3.6894736842105265 4.962025316455696 -0.3168586501594527
3.6894736842105265 5.164556962025316 -0.3009477644678215
3.6894736842105265 5.367088607594937 -0.28606892723217725
3.6894736842105265 5.5696202531645564 -0.2721469098227034
3.6894736842105265 5.772151898734178 -0.25911180745596946
3.6894736842105265 5.974683544303797 -0.24689881363152455
3.6894736842105265 6.177215189873417 -0.23544795479332148
3.6894736842105265 6.379746835443038 -0.2247038038748242
3.6894736842105265 6.582278481012658 -0.2146151858261373
3.6894736842105265 6.784810126582279 -0.20513488419481843
3.6894736842105265 6.987341772151899 -0.19621935491435388
3.6894736842105265 7.189873417721518 -0.1878284513419483
3.6894736842105265 7.3924050632911396 -0.1799251630620312
3.6894736842105265 7.594936708860759 -0.17247536987611348
3.6894736842105265 7.797468354430379 -0.1654476116188045
3.6894736842105265 8.0 -0.1588128738901838

3.8947368421052633 -8.0 -0.16464534281888657
3.8947368421052633 -7.7974683544303796 -0.1714015086804406
3.8947368421052633 -7.594936708860759 -0.1785477944501852
3.8947368421052633 -7.3924050632911396 -0.18611195426454602
3.8947368421052633 -7.189873417721519 -0.1941239487973906
3.8947368421052633 -6.987341772151899 -0.20261611766222257
3.8947368421052633 -6.784810126582278 -0.21162336032744883
3.8947368421052633 -6.582278481012658 -0.22118332410343833
3.8947368421052633 -6.379746835443038 -0.2313365969563281
3.8947368421052633 -6.177215189873418 -0.2421269018206789
3.8947368421052633 -5.974683544303797 -0.25360128762956374
3.8947368421052633 -5.772151898734178 -0.265810310334089
3.8947368421052633 -5.5696202531645564 -0.278808194579991
3.8947368421052633 -5.367088607594937 -0.29265296322479234
3.8947368421052633 -5.1645569620253164 -0.30740651721461487
3.8947368421052633 -4.962025316455696 -0.323134642088036
3.8947368421052633 -4.759493670886076 -0.33990690898255027
3.8947368421052633 -4.556962025316455 -0.35779642673834644
3.8947368421052633 -4.3544303797468356 -0.37687938651204855
3.8947368421052633 -4.151898734177215 -0.3972343198729845
3.8947368421052633 -3.9493670886075947 -0.41894096386089935
3.8947368421052633 -3.746835443037975 -0.44207858961369784
3.8947368421052633 -3.5443037974683547 -0.4667236020329073
3.8947368421052633 -3.3417721518987342 -0.49294615317549684
3.8947368421052633 -3.1392405063291138 -0.5208054282344016
3.8947368421052633 -2.9367088607594933 -0.5503431578006684
3.8947368421052633 -2.7341772151898738 -0.5815747850031202
3.8947368421052633 -2.5316455696202533 -0.6144775815401198
3.8947368421052633 -2.329113924050633 -0.6489748921114616
3.8947368421052633 -2.1265822784810124 -0.6849156587031724
3.8947368421052633 -1.9240506329113929 -0.7220485657202524
3.8947368421052633 -1.7215189873417724 -0.7599907867563505
3.8947368421052633 -1.518987341772152 -0.7981927674336928
3.8947368421052633 -1.3164556962025316 -0.8359032105443684
3.8947368421052633 -1.1139240506329111 -0.872142796777149
3.8947368421052633 -0.9113924050632916 -0.9057008600112779
3.8947368421052633 -0.7088607594936711 -0.9351742387458616
3.8947368421052633 -0.5063291139240507 -0.9590672002938692
3.8947368421052633 -0.3037974683544302 -0.9759592327950362
3.8947368421052633 -0.10126582278481067 -0.9847204174270137
3.8947368421052633 0.10126582278481067 -0.9847204174270137
3.8947368421052633 0.3037974683544302 -0.9759592327950362
3.8947368421052633 0.5063291139240498 -0.959067200293869
3.8947368421052633 0.7088607594936711 -0.9351742387458621
3.8947368421052633 0.9113924050632907 -0.9057008600112775
3.8947368421052633 1.113924050632912 -0.8721427967771505
3.8947368421052633 1.3164556962025316 -0.8359032105443684
3.8947368421052633 1.5189873417721511 -0.7981927674336944
3.8947368421052633 1.7215189873417724 -0.7599907867563506
3.8947368421052633 1.924050632911392 -0.7220485657202543
3.8947368421052633 2.1265822784810133 -0.6849156587031724
3.8947368421052633 2.329113924050633 -0.6489748921114615
3.8947368421052633 2.5316455696202524 -0.6144775815401198
3.8947368421052633 2.7341772151898738 -0.5815747850031204
3.8947368421052633 2.9367088607594933 -0.5503431578006684
3.8947368421052633 3.139240506329113 -0.5208054282344016
3.8947368421052633 3.3417721518987342 -0.4929461531754968
3.8947368421052633 3.544303797468354 -0.4667236020329072
3.8947368421052633 3.746835443037975 -0.44207858961369784
3.8947368421052633 3.9493670886075947 -0.41894096386089935
3.8947368421052633 4.151898734177214 -0.3972343198729847
3.8947368421052633 4.3544303797468356 -0.3768793865120486
3.8947368421052633 4.556962025316455 -0.35779642673834644
3.8947368421052633 4.759493670886076 -0.3399069089825502
3.8947368421052633 4.962025316455696 -0.323134642088036
3.8947368421052633 5.164556962025316 -0.30740651721461487
3.8947368421052633 5.367088607594937 -0.2926529632247924
3.8947368421052633 5.5696202531645564 -0.278808194579991
3.8947368421052633 5.772151898734178 -0.265810310334089
3.8947368421052633 5.974683544303797 -0.25360128762956385
3.8947368421052633 6.177215189873417 -0.24212690182067922
3.8947368421052633 6.379746835443038 -0.23133659695632802
3.8947368421052633 6.582278481012658 -0.22118332410343833
3.8947368421052633 6.784810126582279 -0.2116233603274489
3.8947368421052633 6.987341772151899 -0.20261611766222243
3.8947368421052633 7.189873417721518 -0.1941239487973906
3.8947368421052633 7.3924050632911396 -0.18611195426454596
3.8947368421052633 7.594936708860759 -0.17854779445018504
3.8947368421052633 7.797468354430379 -0.17140150868044068
3.8947368421052633 8.0 -0.1646453428188868

4.1 -8.0 -0.1701038344335863
4.1 -7.7974683544303796 -0.1769550461974123
4.1 -7.594936708860759 -0.18419137996533375
4.1 -7.3924050632911396 -0.1918391620733778
4.1 -7.189873417721519 -0.19992667647741558
4.1 -6.987341772151899 -0.20848429613379255
4.1 -6.784810126582278 -0.21754461609024106
4.1 -6.582278481012658 -0.22714258570808646
4.1 -6.379746835443038 -0.23731563644823672
4.1 -6.177215189873418 -0.24810380036116142
4.1 -5.974683544303797 -0.25954981273375144
4.1 -5.772151898734178 -0.2716991901445493
4.1 -5.5696202531645564 -0.28460027230690205
4.1 -5.367088607594937 -0.29830421233267534
4.1 -5.1645569620253164 -0.31286489515874466
4.1 -4.962025316455696 -0.3283387574942958
4.1 -4.759493670886076 -0.3447844743130751
4.1 -4.556962025316455 -0.36226246604382695
4.1 -4.3544303797468356 -0.38083416645787077
4.1 -4.151898734177215 -0.40056097288912573
4.1 -3.9493670886075947 -0.42150277674319053
4.1 -3.746835443037975 -0.44371594202546094
4.1 -3.5443037974683547 -0.4672505616450938
4.1 -3.3417721518987342 -0.4921467747462836
4.1 -3.1392405063291138 -0.5184298736887776
4.1 -2.9367088607594933 -0.546103869642475
4.1 -2.7341772151898738 -0.5751431295547449
4.1 -2.5316455696202533 -0.6054816629209948
4.1 -2.329113924050633 -0.636999659896392
4.1 -2.1265822784810124 -0.6695070256031834
4.1 -1.9240506329113929 -0.7027240203854807
4.1 -1.7215189873417724 -0.7362598482219231
4.1 -1.518987341772152 -0.7695913094974295
4.1 -1.3164556962025316 -0.802045578607637
4.1 -1.1139240506329111 -0.8327936871878431
4.1 -0.9113924050632916 -0.8608637651270614
4.1 -0.7088607594936711 -0.8851840226175869
4.1 -0.5063291139240507 -0.9046625138261425
4.1 -0.3037974683544302 -0.9183017827896841
4.1 -0.10126582278481067 -0.9253320403117858
4.1 0.10126582278481067 -0.9253320403117858
4.1 0.3037974683544302 -0.9183017827896841
4.1 0.5063291139240498 -0.9046625138261419
4.1 0.7088607594936711 -0.8851840226175863
4.1 0.9113924050632907 -0.8608637651270616
4.1 1.113924050632912 -0.832793687187842
4.1 1.3164556962025316 -0.8020455786076371
4.1 1.5189873417721511 -0.7695913094974298
4.1 1.7215189873417724 -0.736259848221923
4.1 1.924050632911392 -0.7027240203854798
4.1 2.1265822784810133 -0.6695070256031836
4.1 2.329113924050633 -0.6369996598963917
4.1 2.5316455696202524 -0.605481662920995
4.1 2.7341772151898738 -0.575143129554745
4.1 2.9367088607594933 -0.546103869642475
4.1 3.139240506329113 -0.5184298736887775
4.1 3.3417721518987342 -0.4921467747462835
4.1 3.544303797468354 -0.4672505616450938
4.1 3.746835443037975 -0.44371594202546094
4.1 3.9493670886075947 -0.4215027767431907
4.1 4.151898734177214 -0.40056097288912584
4.1 4.3544303797468356 -0.38083416645787077
4.1 4.556962025316455 -0.36226246604382695
4.1 4.759493670886076 -0.3447844743130752
4.1 4.962025316455696 -0.3283387574942958
4.1 5.164556962025316 -0.31286489515874466
4.1 5.367088607594937 -0.2983042123326755
4.1 5.5696202531645564 -0.28460027230690194
4.1 5.772151898734178 -0.27169919014454935
4.1 5.974683544303797 -0.2595498127337516
4.1 6.177215189873417 -0.24810380036116142
4.1 6.379746835443038 -0.23731563644823664
4.1 6.582278481012658 -0.22714258570808638
4.1 6.784810126582279 -0.21754461609024123
4.1 6.987341772151899 -0.20848429613379255
4.1 7.189873417721518 -0.19992667647741558
4.1 7.3924050632911396 -0.1918391620733778
4.1 7.594936708860759 -0.18419137996533375
4.1 7.797468354430379 -0.17695504619741237
4.1 8.0 -0.1701038344335863

4.305263157894737 -8.0 -0.17519220359275609
4.305263157894737 -7.7974683544303796 -0.1821133208547881
4.305263157894737 -7.594936708860759 -0.1894126835970278
4.305263157894737 -7.3924050632911396 -0.1971150588245787
4.305263157894737 -7.189873417721519 -0.20524691851557067
4.305263157894737 -6.987341772151899 -0.21383653182333115
4.305263157894737 -6.784810126582278 -0.22291405295185224
4.305263157894737 -6.582278481012658 -0.2325116012253977
4.305263157894737 -6.379746835443038 -0.24266332877074195
4.305263157894737 -6.177215189873418 -0.2534054698211748
4.305263157894737 -5.974683544303797 -0.2647763638513415
4.305263157894737 -5.772151898734178 -0.27681644245409276
4.305263157894737 -5.5696202531645564 -0.28956816693889986
4.305263157894737 -5.367088607594937 -0.3030758998938208
4.305263157894737 -5.1645569620253164 -0.317385689192655
4.305263157894737 -4.962025316455696 -0.3325449368757472
4.305263157894737 -4.759493670886076 -0.34860191765540477
4.305263157894737 -4.556962025316455 -0.36560510209844965
4.305263157894737 -4.3544303797468356 -0.38360222736237903
4.305263157894737 -4.151898734177215 -0.4026390432174095
4.305263157894737 -3.9493670886075947 -0.42275764251465875
4.305263157894737 -3.746835443037975 -0.4439942629692305
4.305263157894737 -3.5443037974683547 -0.4663764212553137
4.305263157894737 -3.3417721518987342 -0.48991921200517186
4.305263157894737 -3.1392405063291138 -0.51462057613771
4.305263157894737 -2.9367088607594933 -0.5404553208573727
4.305263157894737 -2.7341772151898738 -0.5673676686525349
4.305263157894737 -2.5316455696202533 -0.5952621438054336
4.305263157894737 -2.329113924050633 -0.6239927033087357
4.305263157894737 -2.1265822784810124 -0.6533502311521298
4.305263157894737 -1.9240506329113929 -0.6830489033458951
4.305263157894737 -1.7215189873417724 -0.7127125663128423
4.305263157894737 -1.518987341772152 -0.7418632037978544
4.305263157894737 -1.3164556962025316 -0.7699147656070832
4.305263157894737 -1.1139240506329111 -0.7961768780645264
4.305263157894737 -0.9113924050632916 -0.8198737268768935
4.305263157894737 -0.7088607594936711 -0.8401828243672981
4.305263157894737 -0.5063291139240507 -0.8562954437270522
4.305263157894737 -0.3037974683544302 -0.8674947567144804
4.305263157894737 -0.10126582278481067 -0.8732401819196935
4.305263157894737 0.10126582278481067 -0.8732401819196945
4.305263157894737 0.3037974683544302 -0.8674947567144804
4.305263157894737 0.5063291139240498 -0.8562954437270518
4.305263157894737 0.7088607594936711 -0.8401828243672984
4.305263157894737 0.9113924050632907 -0.8198737268768947
4.305263157894737 1.113924050632912 -0.7961768780645269
4.305263157894737 1.3164556962025316 -0.7699147656070832
4.305263157894737 1.5189873417721511 -0.741863203797855
4.305263157894737 1.7215189873417724 -0.7127125663128421
4.305263157894737 1.924050632911392 -0.6830489033458951
4.305263157894737 2.1265822784810133 -0.6533502311521292
4.305263157894737 2.329113924050633 -0.6239927033087358
4.305263157894737 2.5316455696202524 -0.5952621438054336
4.305263157894737 2.7341772151898738 -0.5673676686525349
4.305263157894737 2.9367088607594933 -0.5404553208573727
4.305263157894737 3.139240506329113 -0.5146205761377106
4.305263157894737 3.3417721518987342 -0.48991921200517186
4.305263157894737 3.544303797468354 -0.4663764212553135
4.305263157894737 3.746835443037975 -0.4439942629692305
4.305263157894737 3.9493670886075947 -0.42275764251465875
4.305263157894737 4.151898734177214 -0.4026390432174094
4.305263157894737 4.3544303797468356 -0.38360222736237903
4.305263157894737 4.556962025316455 -0.36560510209844954
4.305263157894737 4.759493670886076 -0.3486019176554047
4.305263157894737 4.962025316455696 -0.3325449368757471
4.305263157894737 5.164556962025316 -0.3173856891926549
4.305263157894737 5.367088607594937 -0.3030758998938207
4.305263157894737 5.5696202531645564 -0.28956816693889986
4.305263157894737 5.772151898734178 -0.27681644245409287
4.305263157894737 5.974683544303797 -0.2647763638513415
4.305263157894737 6.177215189873417 -0.2534054698211748
4.305263157894737 6.379746835443038 -0.24266332877074195
4.305263157894737 6.582278481012658 -0.2325116012253977
4.305263157894737 6.784810126582279 -0.22291405295185224
4.305263157894737 6.987341772151899 -0.21383653182333115
4.305263157894737 7.189873417721518 -0.20524691851557075
4.305263157894737 7.3924050632911396 -0.1971150588245787
4.305263157894737 7.594936708860759 -0.1894126835970278
4.305263157894737 7.797468354430379 -0.1821133208547878
4.305263157894737 8.0 -0.17519220359275614

4.510526315789474 -8.0 -0.17991610379512707
4.510526315789474 -7.7974683544303796 -0.18688335809396106
4.510526315789474 -7.594936708860759 -0.1942203265940376
4.510526315789474 -7.3924050632911396 -0.201950120174856
4.510526315789474 -7.189873417721519 -0.2100973036820496
4.510526315789474 -6.987341772151899 -0.21868795160741022
4.510526315789474 -6.784810126582278 -0.22774969428108358
4.510526315789474 -6.582278481012658 -0.23731175044183075
4.510526315789474 -6.379746835443038 -0.2474049409018635
4.510526315789474 -6.177215189873418 -0.25806167658186946
4.510526315789474 -5.974683544303797 -0.2693159123877003
4.510526315789474 -5.772151898734178 -0.2812030561443091
4.510526315789474 -5.5696202531645564 -0.2937598189866068
4.510526315789474 -5.367088607594937 -0.30702399009984127
4.510526315789474 -5.1645569620253164 -0.32103411434779844
4.510526315789474 -4.962025316455696 -0.3358290459444967
4.510526315789474 -4.759493670886076 -0.35144734471211964
4.510526315789474 -4.556962025316455 -0.36792647341485146
4.510526315789474 -4.3544303797468356 -0.38530174497477215
4.510526315789474 -4.151898734177215 -0.4036049569456068
4.510526315789474 -3.9493670886075947 -0.4228626374975603
4.510526315789474 -3.746835443037975 -0.4430938127457851
4.510526315789474 -3.5443037974683547 -0.46430719054691716
4.510526315789474 -3.3417721518987342 -0.4864976429614202
4.510526315789474 -3.1392405063291138 -0.5096418622309646
4.510526315789474 -2.9367088607594933 -0.5336930698348537
4.510526315789474 -2.7341772151898738 -0.5585746854058042
4.510526315789474 -2.5316455696202533 -0.58417292782699
4.510526315789474 -2.329113924050633 -0.6103284470298612
4.510526315789474 -2.1265822784810124 -0.6368273003560982
4.510526315789474 -1.9240506329113929 -0.663391922407885
4.510526315789474 -1.7215189873417724 -0.6896732132442526
4.510526315789474 -1.518987341772152 -0.715245474852988
4.510526315789474 -1.3164556962025316 -0.7396065773486074
4.510526315789474 -1.1139240506329111 -0.7621862343969696
4.510526315789474 -0.9113924050632916 -0.782365266908013
4.510526315789474 -0.7088607594936711 -0.7995077902163203
4.510526315789474 -0.5063291139240507 -0.8130060133468655
4.510526315789474 -0.3037974683544302 -0.8223338525404068
4.510526315789474 -0.10126582278481067 -0.8271016612388191
4.510526315789474 0.10126582278481067 -0.82710166123882
4.510526315789474 0.3037974683544302 -0.8223338525404068
4.510526315789474 0.5063291139240498 -0.8130060133468661
4.510526315789474 0.7088607594936711 -0.79950779021632
4.510526315789474 0.9113924050632907 -0.7823652669080138
4.510526315789474 1.113924050632912 -0.7621862343969702
4.510526315789474 1.3164556962025316 -0.7396065773486071
4.510526315789474 1.5189873417721511 -0.7152454748529881
4.510526315789474 1.7215189873417724 -0.6896732132442525
4.510526315789474 1.924050632911392 -0.6633919224078859
4.510526315789474 2.1265822784810133 -0.6368273003560974
4.510526315789474 2.329113924050633 -0.6103284470298612
4.510526315789474 2.5316455696202524 -0.5841729278269903
4.510526315789474 2.7341772151898738 -0.5585746854058046
4.510526315789474 2.9367088607594933 -0.5336930698348538
4.510526315789474 3.139240506329113 -0.5096418622309646
4.510526315789474 3.3417721518987342 -0.4864976429614202
4.510526315789474 3.544303797468354 -0.4643071905469176
4.510526315789474 3.746835443037975 -0.4430938127457852
4.510526315789474 3.9493670886075947 -0.42286263749756053
4.510526315789474 4.151898734177214 -0.40360495694560716
4.510526315789474 4.3544303797468356 -0.3853017449747721
4.510526315789474 4.556962025316455 -0.36792647341485146
4.510526315789474 4.759493670886076 -0.3514473447121195
4.510526315789474 4.962025316455696 -0.3358290459444967
4.510526315789474 5.164556962025316 -0.3210341143477981
4.510526315789474 5.367088607594937 -0.3070239900998411
4.510526315789474 5.5696202531645564 -0.2937598189866068
4.510526315789474 5.772151898734178 -0.2812030561443091
4.510526315789474 5.974683544303797 -0.2693159123877003
4.510526315789474 6.177215189873417 -0.25806167658186946
4.510526315789474 6.379746835443038 -0.2474049409018636
4.510526315789474 6.582278481012658 -0.23731175044183084
4.510526315789474 6.784810126582279 -0.22774969428108358
4.510526315789474 6.987341772151899 -0.21868795160741022
4.510526315789474 7.189873417721518 -0.2100973036820496
4.510526315789474 7.3924050632911396 -0.201950120174856
4.510526315789474 7.594936708860759 -0.19422032659403754
4.510526315789474 7.797468354430379 -0.1868833580939615
4.510526315789474 8.0 -0.17991610379512696

4.715789473684211 -8.0 -0.1842827888295802
4.715789473684211 -7.7974683544303796 -0.1912738829741362
4.715789473684211 -7.594936708860759 -0.1986247295841428
4.715789473684211 -7.3924050632911396 -0.20635671935403177
4.715789473684211 -7.189873417721519 -0.2144924522518442
4.715789473684211 -6.987341772151899 -0.22305575995065816
4.715789473684211 -6.784810126582278 -0.23207171454367914
4.715789473684211 -6.582278481012658 -0.24156661899193357
4.715789473684211 -6.379746835443038 -0.2515679736161469
4.715789473684211 -6.177215189873418 -0.26210441154510805
4.715789473684211 -5.974683544303797 -0.273205594314965
4.715789473684211 -5.772151898734178 -0.284902056710714
4.715789473684211 -5.5696202531645564 -0.2972249873752008
4.715789473684211 -5.367088607594937 -0.3102059285946166
4.715789473684211 -5.1645569620253164 -0.3238763749079018
4.715789473684211 -4.962025316455696 -0.33826724568477573
4.715789473684211 -4.759493670886076 -0.35340820148894625
4.715789473684211 -4.556962025316455 -0.3693267678395141
4.715789473684211 -4.3544303797468356 -0.3860472229285113
4.715789473684211 -4.151898734177215 -0.4035891981076758
4.715789473684211 -3.9493670886075947 -0.4219659319265313
4.715789473684211 -3.746835443037975 -0.44118211099017046
4.715789473684211 -3.5443037974683547 -0.46123122534989613
4.715789473684211 -3.3417721518987342 -0.48209236495771784
4.715789473684211 -3.1392405063291138 -0.5037263907458019
4.715789473684211 -2.9367088607594933 -0.5260714349459633
4.715789473684211 -2.7341772151898738 -0.54903772868032
4.715789473684211 -2.5316455696202533 -0.5725018318212108
4.715789473684211 -2.329113924050633 -0.5963004642669771
4.715789473684211 -2.1265822784810124 -0.6202243231496216
4.715789473684211 -1.9240506329113929 -0.6440125265159897
4.715789473684211 -1.7215189873417724 -0.6673486459539535
4.715789473684211 -1.518987341772152 -0.6898596444546329
4.715789473684211 -1.3164556962025316 -0.7111193395470072
4.715789473684211 -1.1139240506329111 -0.7306581212513155
4.715789473684211 -0.9113924050632916 -0.7479803707488695
4.715789473684211 -0.7088607594936711 -0.7625901483478948
4.715789473684211 -0.5063291139240507 -0.7740241607281059
4.715789473684211 -0.3037974683544302 -0.7818889550948827
4.715789473684211 -0.10126582278481067 -0.7858972644039445
4.715789473684211 0.10126582278481067 -0.7858972644039445
4.715789473684211 0.3037974683544302 -0.7818889550948823
4.715789473684211 0.5063291139240498 -0.7740241607281056
4.715789473684211 0.7088607594936711 -0.7625901483478948
4.715789473684211 0.9113924050632907 -0.7479803707488688
4.715789473684211 1.113924050632912 -0.7306581212513157
4.715789473684211 1.3164556962025316 -0.7111193395470077
4.715789473684211 1.5189873417721511 -0.6898596444546328
4.715789473684211 1.7215189873417724 -0.6673486459539535
4.715789473684211 1.924050632911392 -0.6440125265159881
4.715789473684211 2.1265822784810133 -0.6202243231496217
4.715789473684211 2.329113924050633 -0.5963004642669771
4.715789473684211 2.5316455696202524 -0.5725018318212107
4.715789473684211 2.7341772151898738 -0.54903772868032
4.715789473684211 2.9367088607594933 -0.5260714349459633
4.715789473684211 3.139240506329113 -0.5037263907458016
4.715789473684211 3.3417721518987342 -0.48209236495771784
4.715789473684211 3.544303797468354 -0.461231225349896
4.715789473684211 3.746835443037975 -0.44118211099017024
4.715789473684211 3.9493670886075947 -0.4219659319265313
4.715789473684211 4.151898734177214 -0.4035891981076758
4.715789473684211 4.3544303797468356 -0.38604722292851124
4.715789473684211 4.556962025316455 -0.3693267678395141
4.715789473684211 4.759493670886076 -0.35340820148894636
4.715789473684211 4.962025316455696 -0.33826724568477584
4.715789473684211 5.164556962025316 -0.32387637490790144
4.715789473684211 5.367088607594937 -0.31020592859461665
4.715789473684211 5.5696202531645564 -0.2972249873752008
4.715789473684211 5.772151898734178 -0.284902056710714
4.715789473684211 5.974683544303797 -0.27320559431496505
4.715789473684211 6.177215189873417 -0.2621044115451079
4.715789473684211 6.379746835443038 -0.2515679736161469
4.715789473684211 6.582278481012658 -0.24156661899193366
4.715789473684211 6.784810126582279 -0.23207171454367903
4.715789473684211 6.987341772151899 -0.22305575995065807
4.715789473684211 7.189873417721518 -0.2144924522518451
4.715789473684211 7.3924050632911396 -0.20635671935403177
4.715789473684211 7.594936708860759 -0.1986247295841428
4.715789473684211 7.797468354430379 -0.19127388297413642
4.715789473684211 8.0 -0.1842827888295802

4.921052631578948 -8.0 -0.1883009124080523
4.921052631578948 -7.7974683544303796 -0.1952950904956264
4.921052631578948 -7.594936708860759 -0.2026378493701388
4.921052631578948 -7.3924050632911396 -0.21034882564266988
4.921052631578948 -7.189873417721519 -0.21844863073857446
4.921052631578948 -6.987341772151899 -0.22695884377697872
4.921052631578948 -6.784810126582278 -0.2359019874463944
4.921052631578948 -6.582278481012658 -0.24530148212752778
4.921052631578948 -6.379746835443038 -0.2551815724374253
4.921052631578948 -6.177215189873418 -0.26556721906930403
4.921052631578948 -5.974683544303797 -0.27648394723940206
4.921052631578948 -5.772151898734178 -0.2879576411813769
4.921052631578948 -5.5696202531645564 -0.30001427190309676
4.921052631578948 -5.367088607594937 -0.31267954279363175
4.921052631578948 -5.1645569620253164 -0.32597843459995957
4.921052631578948 -4.962025316455696 -0.3399346277605471
4.921052631578948 -4.759493670886076 -0.35456977609728685
4.921052631578948 -4.556962025316455 -0.36990260149988424
4.921052631578948 -4.3544303797468356 -0.38594777466097513
4.921052631578948 -4.151898734177215 -0.40271454247379945
4.921052631578948 -3.9493670886075947 -0.42020505897932175
4.921052631578948 -3.746835443037975 -0.4384123747211456
4.921052631578948 -3.5443037974683547 -0.4573180405621953
4.921052631578948 -3.3417721518987342 -0.4768892887333212
4.921052631578948 -3.1392405063291138 -0.4970757694261731
4.921052631578948 -2.9367088607594933 -0.5178058501407443
4.921052631578948 -2.7341772151898738 -0.5389825330759913
4.921052631578948 -2.5316455696202533 -0.5604791199305394
4.921052631578948 -2.329113924050633 -0.5821348603403071
4.921052631578948 -2.1265822784810124 -0.6037509642573361
4.921052631578948 -1.9240506329113929 -0.6250875377948649
4.921052631578948 -1.7215189873417724 -0.6458622014708731
4.921052631578948 -1.518987341772152 -0.6657513335631466
4.921052631578948 -1.3164556962025316 -0.6843949858505691
4.921052631578948 -1.1139240506329111 -0.7014064529104413
4.921052631578948 -0.9113924050632916 -0.7163871356149885
4.921052631578948 -0.7088607594936711 -0.7289466477369181
4.921052631578948 -0.5063291139240507 -0.7387270835117777
4.921052631578948 -0.3037974683544302 -0.7454291563146397
4.921052631578948 -0.10126582278481067 -0.7488368648453172
4.921052631578948 0.10126582278481067 -0.748836864845317
4.921052631578948 0.3037974683544302 -0.7454291563146397
4.921052631578948 0.5063291139240498 -0.7387270835117776
4.921052631578948 0.7088607594936711 -0.7289466477369181
4.921052631578948 0.9113924050632907 -0.716387135614988
4.921052631578948 1.113924050632912 -0.701406452910441
4.921052631578948 1.3164556962025316 -0.684394985850569
4.921052631578948 1.5189873417721511 -0.6657513335631473
4.921052631578948 1.7215189873417724 -0.6458622014708734
4.921052631578948 1.924050632911392 -0.6250875377948639
4.921052631578948 2.1265822784810133 -0.6037509642573359
4.921052631578948 2.329113924050633 -0.5821348603403073
4.921052631578948 2.5316455696202524 -0.5604791199305394
4.921052631578948 2.7341772151898738 -0.5389825330759911
4.921052631578948 2.9367088607594933 -0.5178058501407445
4.921052631578948 3.139240506329113 -0.4970757694261734
4.921052631578948 3.3417721518987342 -0.4768892887333212
4.921052631578948 3.544303797468354 -0.4573180405621954
4.921052631578948 3.746835443037975 -0.4384123747211458
4.921052631578948 3.9493670886075947 -0.4202050589793217
4.921052631578948 4.151898734177214 -0.40271454247379956
4.921052631578948 4.3544303797468356 -0.38594777466097535
4.921052631578948 4.556962025316455 -0.3699026014998844
4.921052631578948 4.759493670886076 -0.354569776097287
4.921052631578948 4.962025316455696 -0.33993462776054717
4.921052631578948 5.164556962025316 -0.32597843459995995
4.921052631578948 5.367088607594937 -0.31267954279363175
4.921052631578948 5.5696202531645564 -0.30001427190309676
4.921052631578948 5.772151898734178 -0.28795764118137707
4.921052631578948 5.974683544303797 -0.27648394723940206
4.921052631578948 6.177215189873417 -0.26556721906930425
4.921052631578948 6.379746835443038 -0.2551815724374253
4.921052631578948 6.582278481012658 -0.24530148212752778
4.921052631578948 6.784810126582279 -0.2359019874463935
4.921052631578948 6.987341772151899 -0.22695884377697878
4.921052631578948 7.189873417721518 -0.21844863073857562
4.921052631578948 7.3924050632911396 -0.21034882564266988
4.921052631578948 7.594936708860759 -0.2026378493701388
4.921052631578948 7.797468354430379 -0.1952950904956264
4.921052631578948 8.0 -0.1883009124080523

5.126315789473685 -8.0 -0.19198032957609806
5.126315789473685 -7.7974683544303796 -0.19895841970681485
5.126315789473685 -7.594936708860759 -0.20627292212669845
5.126315789473685 -7.3924050632911396 -0.21394171263720108
5.126315789473685 -7.189873417721519 -0.22198342076972016
5.126315789473685 -6.987341772151899 -0.23041739705031705
5.126315789473685 -6.784810126582278 -0.2392636608814
5.126315789473685 -6.582278481012658 -0.24854282428516186
5.126315789473685 -6.379746835443038 -0.2582759857735817
5.126315789473685 -6.177215189873418 -0.26848458745104314
5.126315789473685 -5.974683544303797 -0.2791902270933652
5.126315789473685 -5.772151898734178 -0.2904144153576211
5.126315789473685 -5.5696202531645564 -0.30217826644044976
5.126315789473685 -5.367088607594937 -0.3145021084073821
5.126315789473685 -5.1645569620253164 -0.32740499706715975
5.126315789473685 -4.962025316455696 -0.340904114696244
5.126315789473685 -4.759493670886076 -0.3550140322092568
5.126315789473685 -4.556962025316455 -0.36974581067210704
5.126315789473685 -4.3544303797468356 -0.3851059156268457
5.126315789473685 -4.151898734177215 -0.40109491596254665
5.126315789473685 -3.9493670886075947 -0.4177059386763115
5.126315789473685 -3.746835443037975 -0.4349228527931656
5.126315789473685 -3.5443037974683547 -0.4527181613448637
5.126315789473685 -3.3417721518987342 -0.4710505915672562
5.126315789473685 -3.1392405063291138 -0.48986239289577704
5.126315789473685 -2.9367088607594933 -0.509076383057482
5.126315789473685 -2.7341772151898738 -0.5285928281279576
5.126315789473685 -2.5316455696202533 -0.5482863062660029
5.126315789473685 -2.329113924050633 -0.5680027891436408
5.126315789473685 -2.1265822784810124 -0.5875572788881329
5.126315789473685 -1.9240506329113929 -0.6067324546778223
5.126315789473685 -1.7215189873417724 -0.6252788954350075
5.126315789473685 -1.518987341772152 -0.6429175238359666
5.126315789473685 -1.3164556962025316 -0.6593449185823208
5.126315789473685 -1.1139240506329111 -0.6742420135142615
5.126315789473685 -0.9113924050632916 -0.6872863949214488
5.126315789473685 -0.7088607594936711 -0.698167902267459
5.126315789473685 -0.5063291139240507 -0.7066065715435911
5.126315789473685 -0.3037974683544302 -0.712371255015533
5.126315789473685 -0.10126582278481067 -0.7152967011151754
5.126315789473685 0.10126582278481067 -0.7152967011151752
5.126315789473685 0.3037974683544302 -0.7123712550155333
5.126315789473685 0.5063291139240498 -0.7066065715435912
5.126315789473685 0.7088607594936711 -0.698167902267459
5.126315789473685 0.9113924050632907 -0.6872863949214488
5.126315789473685 1.113924050632912 -0.674242013514262
5.126315789473685 1.3164556962025316 -0.6593449185823209
5.126315789473685 1.5189873417721511 -0.6429175238359666
5.126315789473685 1.7215189873417724 -0.6252788954350074
5.126315789473685 1.924050632911392 -0.6067324546778217
5.126315789473685 2.1265822784810133 -0.5875572788881323
5.126315789473685 2.329113924050633 -0.5680027891436409
5.126315789473685 2.5316455696202524 -0.5482863062660033
5.126315789473685 2.7341772151898738 -0.5285928281279577
5.126315789473685 2.9367088607594933 -0.509076383057482
5.126315789473685 3.139240506329113 -0.4898623928957769
5.126315789473685 3.3417721518987342 -0.4710505915672562
5.126315789473685 3.544303797468354 -0.4527181613448641
5.126315789473685 3.746835443037975 -0.43492285279316545
5.126315789473685 3.9493670886075947 -0.4177059386763116
5.126315789473685 4.151898734177214 -0.40109491596254676
5.126315789473685 4.3544303797468356 -0.3851059156268457
5.126315789473685 4.556962025316455 -0.3697458106721074
5.126315789473685 4.759493670886076 -0.35501403220925676
5.126315789473685 4.962025316455696 -0.3409041146962438
5.126315789473685 5.164556962025316 -0.3274049970671588
5.126315789473685 5.367088607594937 -0.3145021084073821
5.126315789473685 5.5696202531645564 -0.30217826644044976
5.126315789473685 5.772151898734178 -0.29041441535762097
5.126315789473685 5.974683544303797 -0.2791902270933652
5.126315789473685 6.177215189873417 -0.26848458745104375
5.126315789473685 6.379746835443038 -0.2582759857735817
5.126315789473685 6.582278481012658 -0.24854282428516195
5.126315789473685 6.784810126582279 -0.23926366088140044
5.126315789473685 6.987341772151899 -0.230417397050317
5.126315789473685 7.189873417721518 -0.22198342076972008
5.126315789473685 7.3924050632911396 -0.21394171263720108
5.126315789473685 7.594936708860759 -0.2062729221266983
5.126315789473685 7.797468354430379 -0.19895841970681485
5.126315789473685 8.0 -0.19198032957609806

5.331578947368421 -8.0 -0.1953319032023653
5.331578947368421 -7.7974683544303796 -0.2022763352942436
5.331578947368421 -7.594936708860759 -0.20954421712505966
5.331578947368421 -7.3924050632911396 -0.21715168087988612
5.331578947368421 -7.189873417721519 -0.22511540714226322
5.331578947368421 -6.987341772151899 -0.23345257055819457
5.331578947368421 -6.784810126582278 -0.24218076458138704
5.331578947368421 -6.582278481012658 -0.2513179006972322
5.331578947368421 -6.379746835443038 -0.26088207666452995
5.331578947368421 -6.177215189873418 -0.2708914073217362
5.331578947368421 -5.974683544303797 -0.28136381036806407
5.331578947368421 -5.772151898734178 -0.2923167382429392
5.331578947368421 -5.5696202531645564 -0.3037668457926508
5.331578947368421 -5.367088607594937 -0.3157295818465068
5.331578947368421 -5.1645569620253164 -0.3282186911647156
5.331578947368421 -4.962025316455696 -0.34124561153810135
5.331578947368421 -4.759493670886076 -0.35481874923728873
5.331578947368421 -4.556962025316455 -0.368942614719607
5.331578947368421 -4.3544303797468356 -0.383616799801184
5.331578947368421 -4.151898734177215 -0.3988347778244351
5.331578947368421 -3.9493670886075947 -0.4145825103178236
5.331578947368421 -3.746835443037975 -0.430836848112103
5.331578947368421 -3.5443037974683547 -0.4475637229862569
5.331578947368421 -3.3417721518987342 -0.46471613912066734
5.331578947368421 -3.1392405063291138 -0.48223199368020797
5.331578947368421 -2.9367088607594933 -0.5000317846533515
5.331578947368421 -2.7341772151898738 -0.5180163034335472
5.331578947368421 -2.5316455696202533 -0.5360644606680499
5.331578947368421 -2.329113924050633 -0.5540314561421351
5.331578947368421 -2.1265822784810124 -0.5717475734987949
5.331578947368421 -1.9240506329113929 -0.5890179503794064
5.331578947368421 -1.7215189873417724 -0.6056237297808217
5.331578947368421 -1.518987341772152 -0.6213250175735033
5.331578947368421 -1.3164556962025316 -0.6358660268107235
5.331578947368421 -1.1139240506329111 -0.6489826532950275
5.331578947368421 -0.9113924050632916 -0.6604124792340154
5.331578947368421 -0.7088607594936711 -0.6699068456884901
5.331578947368421 -0.5063291139240507 -0.6772442092817125
5.331578947368421 -0.3037974683544302 -0.6822435860961802
5.331578947368421 -0.10126582278481067 -0.6847765992240025
5.331578947368421 0.10126582278481067 -0.6847765992240029
5.331578947368421 0.3037974683544302 -0.6822435860961804
5.331578947368421 0.5063291139240498 -0.6772442092817121
5.331578947368421 0.7088607594936711 -0.66990684568849
5.331578947368421 0.9113924050632907 -0.6604124792340159
5.331578947368421 1.113924050632912 -0.6489826532950278
5.331578947368421 1.3164556962025316 -0.6358660268107236
5.331578947368421 1.5189873417721511 -0.6213250175735031
5.331578947368421 1.7215189873417724 -0.6056237297808214
5.331578947368421 1.924050632911392 -0.589017950379406
5.331578947368421 2.1265822784810133 -0.5717475734987955
5.331578947368421 2.329113924050633 -0.5540314561421351
5.331578947368421 2.5316455696202524 -0.5360644606680505
5.331578947368421 2.7341772151898738 -0.5180163034335468
5.331578947368421 2.9367088607594933 -0.5000317846533513
5.331578947368421 3.139240506329113 -0.4822319936802078
5.331578947368421 3.3417721518987342 -0.4647161391206675
5.331578947368421 3.544303797468354 -0.4475637229862557
5.331578947368421 3.746835443037975 -0.430836848112103
5.331578947368421 3.9493670886075947 -0.4145825103178236
5.331578947368421 4.151898734177214 -0.39883477782443516
5.331578947368421 4.3544303797468356 -0.383616799801184
5.331578947368421 4.556962025316455 -0.368942614719607
5.331578947368421 4.759493670886076 -0.35481874923728884
5.331578947368421 4.962025316455696 -0.34124561153810135
5.331578947368421 5.164556962025316 -0.32821869116471536
5.331578947368421 5.367088607594937 -0.3157295818465068
5.331578947368421 5.5696202531645564 -0.30376684579265084
5.331578947368421 5.772151898734178 -0.2923167382429392
5.331578947368421 5.974683544303797 -0.28136381036806407
5.331578947368421 6.177215189873417 -0.2708914073217362
5.331578947368421 6.379746835443038 -0.26088207666452995
5.331578947368421 6.582278481012658 -0.2513179006972322
5.331578947368421 6.784810126582279 -0.24218076458138746
5.331578947368421 6.987341772151899 -0.2334525705581945
5.331578947368421 7.189873417721518 -0.22511540714226322
5.331578947368421 7.3924050632911396 -0.2171516808798862
5.331578947368421 7.594936708860759 -0.20954421712505966
5.331578947368421 7.797468354430379 -0.20227633529424346
5.331578947368421 8.0 -0.1953319032023653

5.536842105263158 -8.0 -0.19836731832127963
5.536842105263158 -7.7974683544303796 -0.20526211970234487
5.536842105263158 -7.594936708860759 -0.21246680430467044
5.536842105263158 -7.3924050632911396 -0.21999579843297076
5.536842105263158 -7.189873417721519 -0.22786388886695647
5.536842105263158 -6.987341772151899 -0.23608615087582874
5.536842105263158 -6.784810126582278 -0.24467785453355836
5.536842105263158 -6.582278481012658 -0.2536543450094674
5.536842105263158 -6.379746835443038 -0.26303089178494166
5.536842105263158 -6.177215189873418 -0.2728225009328153
5.536842105263158 -5.974683544303797 -0.2830436836919744
5.536842105263158 -5.772151898734178 -0.2937081735841684
5.536842105263158 -5.5696202531645564 -0.30482858327202056
5.536842105263158 -5.367088607594937 -0.3164159912822012
5.536842105263158 -5.1645569620253164 -0.3284794476752599
5.536842105263158 -4.962025316455696 -0.34102538682718725
5.536842105263158 -4.759493670886076 -0.3540569348384621
5.536842105263158 -4.556962025316455 -0.367573098909828
5.536842105263158 -4.3544303797468356 -0.3815678266113536
5.536842105263158 -4.151898734177215 -0.3960289247233832
5.536842105263158 -3.9493670886075947 -0.4109368307801974
5.536842105263158 -3.746835443037975 -0.4262632362912071
5.536842105263158 -3.5443037974683547 -0.4419695697056609
5.536842105263158 -3.3417721518987342 -0.4580053605244885
5.536842105263158 -3.1392405063291138 -0.47430652461589384
5.536842105263158 -2.9367088607594933 -0.49079363573865953
5.536842105263158 -2.7341772151898738 -0.5073702801169313
5.536842105263158 -2.5316455696202533 -0.5239216293974075
5.536842105263158 -2.329113924050633 -0.5403134107060771
5.536842105263158 -2.1265822784810124 -0.5563914967294008
5.536842105263158 -1.9240506329113929 -0.5719823765191433
5.536842105263158 -1.7215189873417724 -0.586894788072836
5.536842105263158 -1.518987341772152 -0.6009227822262465
5.536842105263158 -1.3164556962025316 -0.6138504279008239
5.536842105263158 -1.1139240506329111 -0.6254582474540243
5.536842105263158 -0.9113924050632916 -0.6355312824179663
5.536842105263158 -0.7088607594936711 -0.6438684446689429
5.536842105263158 -0.5063291139240507 -0.6502925378701847
5.536842105263158 -0.3037974683544302 -0.6546600922114024
5.536842105263158 -0.10126582278481067 -0.6568700077784284
5.536842105263158 0.10126582278481067 -0.6568700077784284
5.536842105263158 0.3037974683544302 -0.6546600922114024
5.536842105263158 0.5063291139240498 -0.6502925378701853
5.536842105263158 0.7088607594936711 -0.6438684446689429
5.536842105263158 0.9113924050632907 -0.6355312824179665
5.536842105263158 1.113924050632912 -0.6254582474540243
5.536842105263158 1.3164556962025316 -0.6138504279008239
5.536842105263158 1.5189873417721511 -0.6009227822262465
5.536842105263158 1.7215189873417724 -0.586894788072836
5.536842105263158 1.924050632911392 -0.5719823765191435
5.536842105263158 2.1265822784810133 -0.5563914967294007
5.536842105263158 2.329113924050633 -0.5403134107060771
5.536842105263158 2.5316455696202524 -0.5239216293974076
5.536842105263158 2.7341772151898738 -0.5073702801169313
5.536842105263158 2.9367088607594933 -0.49079363573865964
5.536842105263158 3.139240506329113 -0.4743065246158937
5.536842105263158 3.3417721518987342 -0.4580053605244885
5.536842105263158 3.544303797468354 -0.44196956970566015
5.536842105263158 3.746835443037975 -0.42626323629120705
5.536842105263158 3.9493670886075947 -0.41093683078019727
5.536842105263158 4.151898734177214 -0.39602892472338236
5.536842105263158 4.3544303797468356 -0.3815678266113535
5.536842105263158 4.556962025316455 -0.3675730989098281
5.536842105263158 4.759493670886076 -0.3540569348384621
5.536842105263158 4.962025316455696 -0.3410253868271872
5.536842105263158 5.164556962025316 -0.3284794476752599
5.536842105263158 5.367088607594937 -0.3164159912822012
5.536842105263158 5.5696202531645564 -0.30482858327202056
5.536842105263158 5.772151898734178 -0.2937081735841684
5.536842105263158 5.974683544303797 -0.28304368369197425
5.536842105263158 6.177215189873417 -0.2728225009328153
5.536842105263158 6.379746835443038 -0.26303089178494166
5.536842105263158 6.582278481012658 -0.25365434500946743
5.536842105263158 6.784810126582279 -0.24467785453355836
5.536842105263158 6.987341772151899 -0.23608615087582874
5.536842105263158 7.189873417721518 -0.22786388886695752
5.536842105263158 7.3924050632911396 -0.21999579843297076
5.536842105263158 7.594936708860759 -0.21246680430467035
5.536842105263158 7.797468354430379 -0.20526211970234493
5.536842105263158 8.0 -0.19836731832127968

5.742105263157895 -8.0 -0.20109890656676951
5.742105263157895 -7.7974683544303796 -0.20792967817509778
5.742105263157895 -7.594936708860759 -0.2150563382146498
5.742105263157895 -7.3924050632911396 -0.2224916620092759
5.742105263157895 -7.189873417721519 -0.230248615837428
5.742105263157895 -6.987341772151899 -0.23834027107228128
5.742105263157895 -6.784810126582278 -0.24677969649481823
5.742105263157895 -6.582278481012658 -0.2555798248214116
5.742105263157895 -6.379746835443038 -0.2647532889024748
5.742105263157895 -6.177215189873418 -0.2743122224117316
5.742105263157895 -5.974683544303797 -0.2842680191665593
5.742105263157895 -5.772151898734178 -0.294631044516814
5.742105263157895 -5.5696202531645564 -0.3054102915430808
5.742105263157895 -5.367088607594937 -0.3166129741623831
5.742105263157895 -5.1645569620253164 -0.328244048720788
5.742105263157895 -4.962025316455696 -0.34030565535959856
5.742105263157895 -4.759493670886076 -0.3527964705182387
5.742105263157895 -4.556962025316455 -0.36571096257834723
5.742105263157895 -4.3544303797468356 -0.3790385441219146
5.742105263157895 -4.151898734177215 -0.3927626169114665
5.742105263157895 -3.9493670886075947 -0.40685950992971837
5.742105263157895 -3.746835443037975 -0.42129731715497487
5.742105263157895 -3.5443037974683547 -0.4360346507840992
5.742105263157895 -3.3417721518987342 -0.4510193379609087
5.742105263157895 -3.1392405063291138 -0.46618710527452956
5.742105263157895 -2.9367088607594933 -0.4814603156894644
5.742105263157895 -2.7341772151898738 -0.4967468470253044
5.742105263157895 -2.5316455696202533 -0.5119392286883002
5.742105263157895 -2.329113924050633 -0.5269141819183205
5.742105263157895 -2.1265822784810124 -0.5415327345385683
5.742105263157895 -1.9240506329113929 -0.5556410982706865
5.742105263157895 -1.7215189873417724 -0.5690724973042509
5.742105263157895 -1.518987341772152 -0.5816501118547303
5.742105263157895 -1.3164556962025316 -0.5931912410717167
5.742105263157895 -1.1139240506329111 -0.6035126900904884
5.742105263157895 -0.9113924050632916 -0.6124372471714491
5.742105263157895 -0.7088607594936711 -0.6198009499614586
5.742105263157895 -0.5063291139240507 -0.6254606684047016
5.742105263157895 -0.3037974683544302 -0.6293013898097745
5.742105263157895 -0.10126582278481067 -0.6312425172392182
5.742105263157895 0.10126582278481067 -0.6312425172392185
5.742105263157895 0.3037974683544302 -0.6293013898097745
5.742105263157895 0.5063291139240498 -0.6254606684047013
5.742105263157895 0.7088607594936711 -0.619800949961459
5.742105263157895 0.9113924050632907 -0.6124372471714511
5.742105263157895 1.113924050632912 -0.603512690090488
5.742105263157895 1.3164556962025316 -0.5931912410717171
5.742105263157895 1.5189873417721511 -0.5816501118547306
5.742105263157895 1.7215189873417724 -0.5690724973042506
5.742105263157895 1.924050632911392 -0.5556410982706863
5.742105263157895 2.1265822784810133 -0.5415327345385683
5.742105263157895 2.329113924050633 -0.5269141819183207
5.742105263157895 2.5316455696202524 -0.511939228688301
5.742105263157895 2.7341772151898738 -0.49674684702530447
5.742105263157895 2.9367088607594933 -0.4814603156894644
5.742105263157895 3.139240506329113 -0.46618710527452933
5.742105263157895 3.3417721518987342 -0.45101933796090854
5.742105263157895 3.544303797468354 -0.43603465078409864
5.742105263157895 3.746835443037975 -0.42129731715497487
5.742105263157895 3.9493670886075947 -0.4068595099297184
5.742105263157895 4.151898734177214 -0.39276261691146774
5.742105263157895 4.3544303797468356 -0.37903854412191484
5.742105263157895 4.556962025316455 -0.36571096257834734
5.742105263157895 4.759493670886076 -0.3527964705182388
5.742105263157895 4.962025316455696 -0.34030565535959856
5.742105263157895 5.164556962025316 -0.3282440487207889
5.742105263157895 5.367088607594937 -0.31661297416238315
5.742105263157895 5.5696202531645564 -0.30541029154308086
5.742105263157895 5.772151898734178 -0.2946310445168141
5.742105263157895 5.974683544303797 -0.2842680191665592
5.742105263157895 6.177215189873417 -0.2743122224117315
5.742105263157895 6.379746835443038 -0.2647532889024747
5.742105263157895 6.582278481012658 -0.2555798248214116
5.742105263157895 6.784810126582279 -0.24677969649481823
5.742105263157895 6.987341772151899 -0.23834027107228128
5.742105263157895 7.189873417721518 -0.23024861583742784
5.742105263157895 7.3924050632911396 -0.2224916620092759
5.742105263157895 7.594936708860759 -0.2150563382146498
5.742105263157895 7.797468354430379 -0.20792967817509772
5.742105263157895 8.0 -0.20109890656676951

5.947368421052632 -8.0 -0.2035394824097324
5.947368421052632 -7.7974683544303796 -0.2102933584814466
5.947368421052632 -7.594936708860759 -0.21732886009287958
5.947368421052632 -7.3924050632911396 -0.2246571803698599
5.947368421052632 -7.189873417721519 -0.23228955268758134
5.947368421052632 -6.987341772151899 -0.24023715444921329
5.947368421052632 -6.784810126582278 -0.24851098945286176
5.947368421052632 -6.582278481012658 -0.25712174531379844
5.947368421052632 -6.379746835443038 -0.2660796219586045
5.947368421052632 -6.177215189873418 -0.27539412673854036
5.947368421052632 -5.974683544303797 -0.2850738312370218
5.947368421052632 -5.772151898734178 -0.295126084395341
5.947368421052632 -5.5696202531645564 -0.30555667618830007
5.947368421052632 -5.367088607594937 -0.31636944579975146
5.947368421052632 -5.1645569620253164 -0.3275658281503653
5.947368421052632 -4.962025316455696 -0.3391443328160501
5.947368421052632 -4.759493670886076 -0.35109994997845523
5.947368421052632 -4.556962025316455 -0.36342347924169593
5.947368421052632 -4.3544303797468356 -0.3761007791512206
5.947368421052632 -4.151898734177215 -0.3891119383304621
5.947368421052632 -3.9493670886075947 -0.4024303736257868
5.947368421052632 -3.746835443037975 -0.41602186687358755
5.947368421052632 -3.5443037974683547 -0.4298435602375308
5.947368421052632 -3.3417721518987342 -0.4438429408270026
5.947368421052632 -3.1392405063291138 -0.4579568586875944
5.947368421052632 -2.9367088607594933 -0.47211063817799004
5.947368421052632 -2.7341772151898738 -0.4862173607017208
5.947368421052632 -2.5316455696202533 -0.5001774155721695
5.947368421052632 -2.329113924050633 -0.5138784333797065
5.947368421052632 -2.1265822784810124 -0.527195729430092
5.947368421052632 -1.9240506329113929 -0.5399933893157772
5.947368421052632 -1.7215189873417724 -0.5521261192384819
5.947368421052632 -1.518987341772152 -0.56344195486792
5.947368421052632 -1.3164556962025316 -0.5737858698642329
5.947368421052632 -1.1139240506329111 -0.583004247081931
5.947368421052632 -0.9113924050632916 -0.5909500751157563
5.947368421052632 -0.7088607594936711 -0.5974886199277248
5.947368421052632 -0.5063291139240507 -0.6025032123361828
5.947368421052632 -0.3037974683544302 -0.6059007087241494
5.947368421052632 -0.10126582278481067 -0.6076161467294049
5.947368421052632 0.10126582278481067 -0.6076161467294049
5.947368421052632 0.3037974683544302 -0.6059007087241494
5.947368421052632 0.5063291139240498 -0.6025032123361822
5.947368421052632 0.7088607594936711 -0.5974886199277254
5.947368421052632 0.9113924050632907 -0.5909500751157563
5.947368421052632 1.113924050632912 -0.5830042470819319
5.947368421052632 1.3164556962025316 -0.5737858698642332
5.947368421052632 1.5189873417721511 -0.563441954867919
5.947368421052632 1.7215189873417724 -0.5521261192384819
5.947368421052632 1.924050632911392 -0.5399933893157771
5.947368421052632 2.1265822784810133 -0.5271957294300921
5.947368421052632 2.329113924050633 -0.5138784333797064
5.947368421052632 2.5316455696202524 -0.500177415572169
5.947368421052632 2.7341772151898738 -0.4862173607017206
5.947368421052632 2.9367088607594933 -0.47211063817799015
5.947368421052632 3.139240506329113 -0.4579568586875935
5.947368421052632 3.3417721518987342 -0.4438429408270026
5.947368421052632 3.544303797468354 -0.4298435602375315
5.947368421052632 3.746835443037975 -0.41602186687358744
5.947368421052632 3.9493670886075947 -0.4024303736257866
5.947368421052632 4.151898734177214 -0.3891119383304623
5.947368421052632 4.3544303797468356 -0.3761007791512206
5.947368421052632 4.556962025316455 -0.3634234792416958
5.947368421052632 4.759493670886076 -0.35109994997845523
5.947368421052632 4.962025316455696 -0.33914433281605
5.947368421052632 5.164556962025316 -0.3275658281503653
5.947368421052632 5.367088607594937 -0.31636944579975146
5.947368421052632 5.5696202531645564 -0.30555667618830007
5.947368421052632 5.772151898734178 -0.295126084395341
5.947368421052632 5.974683544303797 -0.2850738312370217
5.947368421052632 6.177215189873417 -0.2753941267385402
5.947368421052632 6.379746835443038 -0.2660796219586045
5.947368421052632 6.582278481012658 -0.25712174531379844
5.947368421052632 6.784810126582279 -0.24851098945286176
5.947368421052632 6.987341772151899 -0.24023715444921329
5.947368421052632 7.189873417721518 -0.23228955268758134
5.947368421052632 7.3924050632911396 -0.2246571803698599
5.947368421052632 7.594936708860759 -0.2173288600928794
5.947368421052632 7.797468354430379 -0.21029335848144676
5.947368421052632 8.0 -0.2035394824097324

6.152631578947369 -8.0 -0.20570219241516932
6.152631578947369 -7.7974683544303796 -0.212367786499143
6.152631578947369 -7.594936708860759 -0.21930061915915533
6.152631578947369 -7.3924050632911396 -0.22651038088873254
6.152631578947369 -7.189873417721519 -0.23400667045524032
6.152631578947369 -6.987341772151899 -0.24179889150708272
6.152631578947369 -6.784810126582278 -0.24989612861845034
6.152631578947369 -6.582278481012658 -0.2583069996942249
6.152631578947369 -6.379746835443038 -0.2670394813324445
6.152631578947369 -6.177215189873418 -0.27610070342404147
6.152631578947369 -5.974683544303797 -0.28549670897897617
6.152631578947369 -5.772151898734178 -0.2952321749324267
6.152631578947369 -5.5696202531645564 -0.3053100895432853
6.152631578947369 -5.367088607594937 -0.3157313820024354
6.152631578947369 -5.1645569620253164 -0.3264945000902712
6.152631578947369 -4.962025316455696 -0.3375949322524685
6.152631578947369 -4.759493670886076 -0.3490246714159544
6.152631578947369 -4.556962025316455 -0.36077161938673363
6.152631578947369 -4.3544303797468356 -0.372818932929877
6.152631578947369 -4.151898734177215 -0.3851443158288283
6.152631578947369 -3.9493670886075947 -0.3977192655737004
6.152631578947369 -3.746835443037975 -0.41050828905542314
6.152631578947369 -3.5443037974683547 -0.42346810893361037
6.152631578947369 -3.3417721518987342 -0.436546891310798
6.152631578947369 -3.1392405063291138 -0.4496835359424898
6.152631578947369 -2.9367088607594933 -0.4628070821499516
6.152631578947369 -2.7341772151898738 -0.4758362962185143
6.152631578947369 -2.5316455696202533 -0.48867951819443267
6.152631578947369 -2.329113924050633 -0.501234855856725
6.152631578947369 -2.1265822784810124 -0.5133908187880196
6.152631578947369 -1.9240506329113929 -0.5250274828626811
6.152631578947369 -1.7215189873417724 -0.5360182617770943
6.152631578947369 -1.518987341772152 -0.5462323344061127
6.152631578947369 -1.3164556962025316 -0.5555377328707694
6.152631578947369 -1.1139240506329111 -0.5638050365729583
6.152631578947369 -0.9113924050632916 -0.5709115457311654
6.152631578947369 -0.7088607594936711 -0.5767457317458702
6.152631578947369 -0.5063291139240507 -0.581211692386947
6.152631578947369 -0.3037974683544302 -0.5842332909388945
6.152631578947369 -0.10126582278481067 -0.5857576431535526
6.152631578947369 0.10126582278481067 -0.5857576431535526
6.152631578947369 0.3037974683544302 -0.5842332909388945
6.152631578947369 0.5063291139240498 -0.5812116923869473
6.152631578947369 0.7088607594936711 -0.5767457317458702
6.152631578947369 0.9113924050632907 -0.5709115457311651
6.152631578947369 1.113924050632912 -0.5638050365729584
6.152631578947369 1.3164556962025316 -0.555537732870769
6.152631578947369 1.5189873417721511 -0.546232334406113
6.152631578947369 1.7215189873417724 -0.5360182617770943
6.152631578947369 1.924050632911392 -0.5250274828626807
6.152631578947369 2.1265822784810133 -0.5133908187880193
6.152631578947369 2.329113924050633 -0.5012348558567251
6.152631578947369 2.5316455696202524 -0.4886795181944322
6.152631578947369 2.7341772151898738 -0.4758362962185143
6.152631578947369 2.9367088607594933 -0.4628070821499514
6.152631578947369 3.139240506329113 -0.4496835359424898
6.152631578947369 3.3417721518987342 -0.43654689131079794
6.152631578947369 3.544303797468354 -0.42346810893361025
6.152631578947369 3.746835443037975 -0.410508289055423
6.152631578947369 3.9493670886075947 -0.3977192655737004
6.152631578947369 4.151898734177214 -0.3851443158288294
6.152631578947369 4.3544303797468356 -0.3728189329298769
6.152631578947369 4.556962025316455 -0.3607716193867338
6.152631578947369 4.759493670886076 -0.3490246714159544
6.152631578947369 4.962025316455696 -0.33759493225246867
6.152631578947369 5.164556962025316 -0.326494500090272
6.152631578947369 5.367088607594937 -0.3157313820024354
6.152631578947369 5.5696202531645564 -0.3053100895432852
6.152631578947369 5.772151898734178 -0.2952321749324267
6.152631578947369 5.974683544303797 -0.2854967089789762
6.152631578947369 6.177215189873417 -0.27610070342404175
6.152631578947369 6.379746835443038 -0.26703948133244443
6.152631578947369 6.582278481012658 -0.2583069996942251
6.152631578947369 6.784810126582279 -0.24989612861844898
6.152631578947369 6.987341772151899 -0.24179889150708272
6.152631578947369 7.189873417721518 -0.23400667045524098
6.152631578947369 7.3924050632911396 -0.2265103808887326
6.152631578947369 7.594936708860759 -0.2193006191591555
6.152631578947369 7.797468354430379 -0.21236778649914306
6.152631578947369 8.0 -0.20570219241516932

6.3578947368421055 -8.0 -0.20760037827945266
6.3578947368421055 -7.7974683544303796 -0.2141677183023823
6.3578947368421055 -7.594936708860759 -0.2209879135866528
6.3578947368421055 -7.3924050632911396 -0.22806923948108476
6.3578947368421055 -7.189873417721519 -0.2354197658675588
6.3578947368421055 -6.987341772151899 -0.24304724942725
6.3578947368421055 -6.784810126582278 -0.25095900652298025
6.3578947368421055 -6.582278481012658 -0.25916176408287944
6.3578947368421055 -6.379746835443038 -0.2676614856569541
6.3578947368421055 -6.177215189873418 -0.2764631696322681
6.3578947368421055 -5.974683544303797 -0.285570616455277
6.3578947368421055 -5.772151898734178 -0.2949861616503597
6.3578947368421055 -5.5696202531645564 -0.3047103714796611
6.3578947368421055 -5.367088607594937 -0.31474169831033794
6.3578947368421055 -5.1645569620253164 -0.32507609320404746
6.3578947368421055 -4.962025316455696 -0.3357065739982923
6.3578947368421055 -4.759493670886076 -0.3466227483051427
6.3578947368421055 -4.556962025316455 -0.35781029252211005
6.3578947368421055 -4.3544303797468356 -0.3692503902598878
6.3578947368421055 -4.151898734177215 -0.38091913667902344
6.3578947368421055 -3.9493670886075947 -0.3927869192278158
6.3578947368421055 -3.746835443037975 -0.4048177903019512
6.3578947368421055 -3.5443037974683547 -0.4169688534688418
6.3578947368421055 -3.3417721518987342 -0.4291896920918736
6.3578947368421055 -3.1392405063291138 -0.4414218772817551
6.3578947368421055 -2.9367088607594933 -0.4535986007099931
6.3578947368421055 -2.7341772151898738 -0.46564448627174704
6.3578947368421055 -2.5316455696202533 -0.47747564185438085
6.3578947368421055 -2.329113924050633 -0.48900001713143626
6.3578947368421055 -2.1265822784810124 -0.5001181335647104
6.3578947368421055 -1.9240506329113929 -0.5107242466167151
6.3578947368421055 -1.7215189873417724 -0.5207079855284271
6.3578947368421055 -1.518987341772152 -0.5299564913279364
6.3578947368421055 -1.3164556962025316 -0.5383570384560358
6.3578947368421055 -1.1139240506329111 -0.5458000806379921
6.3578947368421055 -0.9113924050632916 -0.5521826107030817
6.3578947368421055 -0.7088607594936711 -0.5574116726467211
6.3578947368421055 -0.5063291139240507 -0.5614078200383522
6.3578947368421055 -0.3037974683544302 -0.5641082864933252
6.3578947368421055 -0.10126582278481067 -0.5654696290835503
6.3578947368421055 0.10126582278481067 -0.5654696290835503
6.3578947368421055 0.3037974683544302 -0.5641082864933252
6.3578947368421055 0.5063291139240498 -0.5614078200383519
6.3578947368421055 0.7088607594936711 -0.557411672646721
6.3578947368421055 0.9113924050632907 -0.5521826107030819
6.3578947368421055 1.113924050632912 -0.5458000806379918
6.3578947368421055 1.3164556962025316 -0.5383570384560359
6.3578947368421055 1.5189873417721511 -0.529956491327936
6.3578947368421055 1.7215189873417724 -0.520707985528427
6.3578947368421055 1.924050632911392 -0.5107242466167149
6.3578947368421055 2.1265822784810133 -0.5001181335647104
6.3578947368421055 2.329113924050633 -0.48900001713143637
6.3578947368421055 2.5316455696202524 -0.4774756418543801
6.3578947368421055 2.7341772151898738 -0.46564448627174715
6.3578947368421055 2.9367088607594933 -0.4535986007099926
6.3578947368421055 3.139240506329113 -0.4414218772817551
6.3578947368421055 3.3417721518987342 -0.4291896920918736
6.3578947368421055 3.544303797468354 -0.41696885346884033
6.3578947368421055 3.746835443037975 -0.4048177903019514
6.3578947368421055 3.9493670886075947 -0.3927869192278158
6.3578947368421055 4.151898734177214 -0.38091913667902344
6.3578947368421055 4.3544303797468356 -0.36925039025988793
6.3578947368421055 4.556962025316455 -0.35781029252211005
6.3578947368421055 4.759493670886076 -0.34662274830514284
6.3578947368421055 4.962025316455696 -0.3357065739982923
6.3578947368421055 5.164556962025316 -0.32507609320404734
6.3578947368421055 5.367088607594937 -0.3147416983103379
6.3578947368421055 5.5696202531645564 -0.3047103714796613
6.3578947368421055 5.772151898734178 -0.2949861616503597
6.3578947368421055 5.974683544303797 -0.2855706164552768
6.3578947368421055 6.177215189873417 -0.2764631696322682
6.3578947368421055 6.379746835443038 -0.26766148565695413
6.3578947368421055 6.582278481012658 -0.25916176408287955
6.3578947368421055 6.784810126582279 -0.25095900652298025
6.3578947368421055 6.987341772151899 -0.2430472494272501
6.3578947368421055 7.189873417721518 -0.2354197658675588
6.3578947368421055 7.3924050632911396 -0.22806923948108476
6.3578947368421055 7.594936708860759 -0.2209879135866528
6.3578947368421055 7.797468354430379 -0.21416771830238218
6.3578947368421055 8.0 -0.20760037827945266

6.563157894736842 -8.0 -0.20924745400301853
6.563157894736842 -7.7974683544303796 -0.21570790893610947
6.563157894736842 -7.594936708860759 -0.2224069510919931
6.563157894736842 -7.3924050632911396 -0.229351533502911
6.563157894736842 -7.189873417721519 -0.23654830741002592
6.563157894736842 -6.987341772151899 -0.2440035126428272
6.563157894736842 -6.784810126582278 -0.2517228500269152
6.563157894736842 -6.582278481012658 -0.25971133365620014
6.563157894736842 -6.379746835443038 -0.2679731207480414
6.563157894736842 -6.177215189873418 -0.2765113167240485
6.563157894736842 -5.974683544303797 -0.2853277531465168
6.563157894736842 -5.772151898734178 -0.2944227362180963
6.563157894736842 -5.5696202531645564 -0.3037947637556224
6.563157894736842 -5.367088607594937 -0.31344020892156255
6.563157894736842 -5.1645569620253164 -0.32335296959196175
6.563157894736842 -4.962025316455696 -0.333524083122071
6.563157894736842 -4.759493670886076 -0.3439413075141544
6.563157894736842 -4.556962025316455 -0.3545886716791652
6.563157894736842 -4.3544303797468356 -0.365445999702777
6.563157894736842 -4.151898734177215 -0.3764884168619686
6.563157894736842 -3.9493670886075947 -0.38768584866294875
6.563157894736842 -3.746835443037975 -0.3990025284254031
6.563157894736842 -3.5443037974683547 -0.4103965339073006
6.563157894736842 -3.3417721518987342 -0.4218193790471608
6.563157894736842 -3.1392405063291138 -0.4332156928685772
6.563157894736842 -2.9367088607594933 -0.44452302354757717
6.563157894736842 -2.7341772151898738 -0.45567181097950954
6.563157894736842 -2.5316455696202533 -0.46658557505385406
6.563157894736842 -2.329113924050633 -0.47718136817280116
6.563157894736842 -2.1265822784810124 -0.48737053807135017
6.563157894736842 -1.9240506329113929 -0.49705983939583276
6.563157894736842 -1.7215189873417724 -0.5061529186158401
6.563157894736842 -1.518987341772152 -0.5145521759859559
6.563157894736842 -1.3164556962025316 -0.5221609805689779
6.563157894736842 -1.1139240506329111 -0.528886181093176
6.563157894736842 -0.9113924050632916 -0.5346408193740778
6.563157894736842 -0.7088607594936711 -0.539346918327266
6.563157894736842 -0.5063291139240507 -0.5429381884115249
6.563157894736842 -0.3037974683544302 -0.5453624801089294
6.563157894736842 -0.10126582278481067 -0.5465838103675532
6.563157894736842 0.10126582278481067 -0.5465838103675532
6.563157894736842 0.3037974683544302 -0.5453624801089296
6.563157894736842 0.5063291139240498 -0.5429381884115249
6.563157894736842 0.7088607594936711 -0.5393469183272658
6.563157894736842 0.9113924050632907 -0.5346408193740778
6.563157894736842 1.113924050632912 -0.5288861810931762
6.563157894736842 1.3164556962025316 -0.5221609805689779
6.563157894736842 1.5189873417721511 -0.5145521759859565
6.563157894736842 1.7215189873417724 -0.5061529186158401
6.563157894736842 1.924050632911392 -0.4970598393958325
6.563157894736842 2.1265822784810133 -0.4873705380713499
6.563157894736842 2.329113924050633 -0.4771813681728012
6.563157894736842 2.5316455696202524 -0.4665855750538541
6.563157894736842 2.7341772151898738 -0.45567181097950926
6.563157894736842 2.9367088607594933 -0.44452302354757717
6.563157894736842 3.139240506329113 -0.4332156928685773
6.563157894736842 3.3417721518987342 -0.4218193790471608
6.563157894736842 3.544303797468354 -0.41039653390730063
6.563157894736842 3.746835443037975 -0.39900252842540296
6.563157894736842 3.9493670886075947 -0.38768584866294853
6.563157894736842 4.151898734177214 -0.3764884168619686
6.563157894736842 4.3544303797468356 -0.36544599970277714
6.563157894736842 4.556962025316455 -0.3545886716791653
6.563157894736842 4.759493670886076 -0.34394130751415436
6.563157894736842 4.962025316455696 -0.333524083122071
6.563157894736842 5.164556962025316 -0.3233529695919606
6.563157894736842 5.367088607594937 -0.3134402089215627
6.563157894736842 5.5696202531645564 -0.3037947637556224
6.563157894736842 5.772151898734178 -0.2944227362180963
6.563157894736842 5.974683544303797 -0.2853277531465168
6.563157894736842 6.177215189873417 -0.2765113167240486
6.563157894736842 6.379746835443038 -0.2679731207480414
6.563157894736842 6.582278481012658 -0.25971133365620036
6.563157894736842 6.784810126582279 -0.25172285002691547
6.563157894736842 6.987341772151899 -0.2440035126428272
6.563157894736842 7.189873417721518 -0.23654830741002592
6.563157894736842 7.3924050632911396 -0.22935153350291088
6.563157894736842 7.594936708860759 -0.2224069510919931
6.563157894736842 7.797468354430379 -0.21570790893610947
6.563157894736842 8.0 -0.20924745400301853

6.768421052631579 -8.0 -0.21065679720407735
6.768421052631579 -7.7974683544303796 -0.2170029976689981
6.768421052631579 -7.594936708860759 -0.2235737286515601
6.768421052631579 -7.3924050632911396 -0.23037471675728508
6.768421052631579 -7.189873417721519 -0.23741130683299516
6.768421052631579 -6.987341772151899 -0.2446883525373476
6.768421052631579 -6.784810126582278 -0.25221009050109344
6.768421052631579 -6.582278481012658 -0.25997999633834695
6.768421052631579 -6.379746835443038 -0.2680006207323049
6.768421052631579 -6.177215189873418 -0.27627340383160837
6.768421052631579 -5.974683544303797 -0.2847984662769813
6.768421052631579 -5.772151898734178 -0.29357437535698216
6.768421052631579 -5.5696202531645564 -0.3025978850973301
6.768421052631579 -5.367088607594937 -0.3118636495575777
6.768421052631579 -5.1645569620253164 -0.32136390928521297
6.768421052631579 -4.962025316455696 -0.331088151810659
6.768421052631579 -4.759493670886076 -0.3410227483116356
6.768421052631579 -4.556962025316455 -0.35115057018926316
6.768421052631579 -4.3544303797468356 -0.3614505913361964
6.768421052631579 -4.151898734177215 -0.37189748438442893
6.768421052631579 -3.9493670886075947 -0.3824612222232945
6.768421052631579 -3.746835443037975 -0.3931066995675907
6.768421052631579 -3.5443037974683547 -0.4037933932696166
6.768421052631579 -3.3417721518987342 -0.41447508426852614
6.768421052631579 -3.1392405063291138 -0.42509966831507806
6.768421052631579 -2.9367088607594933 -0.4356090865323027
6.768421052631579 -2.7341772151898738 -0.44593940996028425
6.768421052631579 -2.5316455696202533 -0.45602111382513544
6.768421052631579 -2.329113924050633 -0.4657795765806614
6.768421052631579 -2.1265822784810124 -0.47513583494232736
6.768421052631579 -1.9240506329113929 -0.4840076183548942
6.768421052631579 -1.7215189873417724 -0.4923106739983545
6.768421052631579 -1.518987341772152 -0.49996037633961576
6.768421052631579 -1.3164556962025316 -0.5068735938054952
6.768421052631579 -1.1139240506329111 -0.512970760627588
6.768421052631579 -0.9113924050632916 -0.5181780764363608
6.768421052631579 -0.7088607594936711 -0.5224297327241302
6.768421052631579 -0.5063291139240507 -0.5256700473306339
6.768421052631579 -0.3037974683544302 -0.5278553790852417
6.768421052631579 -0.10126582278481067 -0.5289556974124903
6.768421052631579 0.10126582278481067 -0.5289556974124906
6.768421052631579 0.3037974683544302 -0.5278553790852417
6.768421052631579 0.5063291139240498 -0.525670047330634
6.768421052631579 0.7088607594936711 -0.5224297327241302
6.768421052631579 0.9113924050632907 -0.5181780764363606
6.768421052631579 1.113924050632912 -0.5129707606275883
6.768421052631579 1.3164556962025316 -0.5068735938054952
6.768421052631579 1.5189873417721511 -0.499960376339616
6.768421052631579 1.7215189873417724 -0.4923106739983547
6.768421052631579 1.924050632911392 -0.484007618354895
6.768421052631579 2.1265822784810133 -0.4751358349423269
6.768421052631579 2.329113924050633 -0.4657795765806614
6.768421052631579 2.5316455696202524 -0.4560211138251353
6.768421052631579 2.7341772151898738 -0.44593940996028425
6.768421052631579 2.9367088607594933 -0.4356090865323029
6.768421052631579 3.139240506329113 -0.4250996683150781
6.768421052631579 3.3417721518987342 -0.4144750842685262
6.768421052631579 3.544303797468354 -0.40379339326961666
6.768421052631579 3.746835443037975 -0.39310669956759076
6.768421052631579 3.9493670886075947 -0.3824612222232945
6.768421052631579 4.151898734177214 -0.37189748438443004
6.768421052631579 4.3544303797468356 -0.3614505913361964
6.768421052631579 4.556962025316455 -0.3511505701892631
6.768421052631579 4.759493670886076 -0.34102274831163565
6.768421052631579 4.962025316455696 -0.331088151810659
6.768421052631579 5.164556962025316 -0.3213639092852124
6.768421052631579 5.367088607594937 -0.31186364955757767
6.768421052631579 5.5696202531645564 -0.30259788509733027
6.768421052631579 5.772151898734178 -0.29357437535698216
6.768421052631579 5.974683544303797 -0.2847984662769813
6.768421052631579 6.177215189873417 -0.2762734038316087
6.768421052631579 6.379746835443038 -0.2680006207323049
6.768421052631579 6.582278481012658 -0.25997999633834706
6.768421052631579 6.784810126582279 -0.2522100905010935
6.768421052631579 6.987341772151899 -0.24468835253734766
6.768421052631579 7.189873417721518 -0.23741130683299566
6.768421052631579 7.3924050632911396 -0.23037471675728508
6.768421052631579 7.594936708860759 -0.2235737286515601
6.768421052631579 7.797468354430379 -0.2170029976689982
6.768421052631579 8.0 -0.21065679720407735

6.973684210526316 -8.0 -0.21184165428669366
6.973684210526316 -7.7974683544303796 -0.2180674091983324
6.973684210526316 -7.594936708860759 -0.22450393050901662
6.973684210526316 -7.3924050632911396 -0.23115581538100063
6.973684210526316 -7.189873417721519 -0.23802721437813046
6.973684210526316 -6.987341772151899 -0.2451217239425461
6.973684210526316 -6.784810126582278 -0.2524422640992519
6.973684210526316 -6.582278481012658 -0.2599909400399593
6.973684210526316 -6.379746835443038 -0.2677688862631932
6.973684210526316 -6.177215189873418 -0.2757760920286459
6.973684210526316 -5.974683544303797 -0.2840112070377448
6.973684210526316 -5.772151898734178 -0.2924713265016329
6.973684210526316 -5.5696202531645564 -0.30115175512774833
6.973684210526316 -5.367088607594937 -0.3100457500773789
6.973684210526316 -5.1645569620253164 -0.31914424365250815
6.973684210526316 -4.962025316455696 -0.32843554739796593
6.973684210526316 -4.759493670886076 -0.3379050404921191
6.973684210526316 -4.556962025316455 -0.3475348467822548
6.973684210526316 -4.3544303797468356 -0.3573035066289878
6.973684210526316 -4.151898734177215 -0.36718565187417584
6.973684210526316 -3.9493670886075947 -0.37715169473354215
6.973684210526316 -3.746835443037975 -0.3871675441997894
6.973684210526316 -3.5443037974683547 -0.3971943665383491
6.973684210526316 -3.3417721518987342 -0.40718840951713664
6.973684210526316 -3.1392405063291138 -0.4171009129071685
6.973684210526316 -2.9367088607594933 -0.42687813020533993
6.973684210526316 -2.7341772151898738 -0.4364614880524672
6.973684210526316 -2.5316455696202533 -0.44578790995083195
6.973684210526316 -2.329113924050633 -0.4547903290706289
6.973684210526316 -2.1265822784810124 -0.4633984106171587
6.973684210526316 -1.9240506329113929 -0.47153949693691916
6.973684210526316 -1.7215189873417724 -0.4791397779965241
6.973684210526316 -1.518987341772152 -0.4861256761295954
6.973684210526316 -1.3164556962025316 -0.49242541753007824
6.973684210526316 -1.1139240506329111 -0.49797074494350047
6.973684210526316 -0.9113924050632916 -0.5026987080057259
6.973684210526316 -0.7088607594936711 -0.5065534518026475
6.973684210526316 -0.5063291139240507 -0.5094879128070693
6.973684210526316 -0.3037974683544302 -0.5114653265951237
6.973684210526316 -0.10126582278481067 -0.5124604552997652
6.973684210526316 0.10126582278481067 -0.5124604552997654
6.973684210526316 0.3037974683544302 -0.5114653265951237
6.973684210526316 0.5063291139240498 -0.5094879128070693
6.973684210526316 0.7088607594936711 -0.5065534518026475
6.973684210526316 0.9113924050632907 -0.5026987080057259
6.973684210526316 1.113924050632912 -0.4979707449435008
6.973684210526316 1.3164556962025316 -0.49242541753007824
6.973684210526316 1.5189873417721511 -0.4861256761295956
6.973684210526316 1.7215189873417724 -0.4791397779965241
6.973684210526316 1.924050632911392 -0.47153949693691893
6.973684210526316 2.1265822784810133 -0.46339841061715814
6.973684210526316 2.329113924050633 -0.454790329070629
6.973684210526316 2.5316455696202524 -0.44578790995083284
6.973684210526316 2.7341772151898738 -0.43646148805246704
6.973684210526316 2.9367088607594933 -0.42687813020534
6.973684210526316 3.139240506329113 -0.41710091290716844
6.973684210526316 3.3417721518987342 -0.40718840951713675
6.973684210526316 3.544303797468354 -0.3971943665383486
6.973684210526316 3.746835443037975 -0.3871675441997893
6.973684210526316 3.9493670886075947 -0.3771516947335423
6.973684210526316 4.151898734177214 -0.36718565187417596
6.973684210526316 4.3544303797468356 -0.3573035066289878
6.973684210526316 4.556962025316455 -0.34753484678225466
6.973684210526316 4.759493670886076 -0.33790504049211906
6.973684210526316 4.962025316455696 -0.3284355473979658
6.973684210526316 5.164556962025316 -0.3191442436525081
6.973684210526316 5.367088607594937 -0.3100457500773789
6.973684210526316 5.5696202531645564 -0.3011517551277485
6.973684210526316 5.772151898734178 -0.292471326501633
6.973684210526316 5.974683544303797 -0.2840112070377447
6.973684210526316 6.177215189873417 -0.275776092028646
6.973684210526316 6.379746835443038 -0.2677688862631933
6.973684210526316 6.582278481012658 -0.2599909400399594
6.973684210526316 6.784810126582279 -0.25244226409925197
6.973684210526316 6.987341772151899 -0.2451217239425461
6.973684210526316 7.189873417721518 -0.2380272143781314
6.973684210526316 7.3924050632911396 -0.23115581538100063
6.973684210526316 7.594936708860759 -0.22450393050901662
6.973684210526316 7.797468354430379 -0.21806740919833217
6.973684210526316 8.0 -0.21184165428669366

7.178947368421053 -8.0 -0.21281505894109673
7.178947368421053 -7.7974683544303796 -0.21891527003082023
7.178947368421053 -7.594936708860759 -0.225212843381027
7.178947368421053 -7.3924050632911396 -0.23171134312626243
7.178947368421053 -7.189873417721519 -0.23841383575829772
7.178947368421053 -6.987341772151899 -0.2453227858839831
7.178947368421053 -6.784810126582278 -0.2524399388663921
7.178947368421053 -6.582278481012658 -0.2597661893495472
7.178947368421053 -6.379746835443038 -0.26730143474132306
7.178947368421053 -6.177215189873418 -0.27504441285967857
7.178947368421053 -5.974683544303797 -0.28299252314967976
7.178947368421053 -5.772151898734178 -0.2911416311712704
7.178947368421053 -5.5696202531645564 -0.2994858564613365
7.178947368421053 -5.367088607594937 -0.30801734441164674
7.178947368421053 -5.1645569620253164 -0.3167260235017367
7.178947368421053 -4.962025316455696 -0.32559935010842356
7.178947368421053 -4.759493670886076 -0.33462204420520053
7.178947368421053 -4.556962025316455 -0.34377582058510064
7.178947368421053 -4.3544303797468356 -0.353039121800515
7.178947368421053 -4.151898734177215 -0.36238686080972254
7.178947368421053 -3.9493670886075947 -0.3717901833279965
7.178947368421053 -3.746835443037975 -0.38121626204649306
7.178947368421053 -3.5443037974683547 -0.3906281371111423
7.178947368421053 -3.3417721518987342 -0.3999846194033946
7.178947368421053 -3.1392405063291138 -0.40924027503549576
7.178947368421053 -2.9367088607594933 -0.41834551080388016
7.178947368421053 -2.7341772151898738 -0.42724678081640866
7.178947368421053 -2.5316455696202533 -0.43588693375926624
7.178947368421053 -2.329113924050633 -0.4442057179184358
7.178947368421053 -2.1265822784810124 -0.45214045677037024
7.178947368421053 -1.9240506329113929 -0.45962690145333457
7.178947368421053 -1.7215189873417724 -0.4666002576444579
7.178947368421053 -1.518987341772152 -0.4729963734743926
7.178947368421053 -1.3164556962025316 -0.4787530626162255
7.178947368421053 -1.1139240506329111 -0.48381152346091166
7.178947368421053 -0.9113924050632916 -0.48811780256103715
7.178947368421053 -0.7088607594936711 -0.4916242397704252
7.178947368421053 -0.5063291139240507 -0.4942908252966965
7.178947368421053 -0.3037974683544302 -0.49608639663048065
7.178947368421053 -0.10126582278481067 -0.4969896070064165
7.178947368421053 0.10126582278481067 -0.4969896070064165
7.178947368421053 0.3037974683544302 -0.49608639663048065
7.178947368421053 0.5063291139240498 -0.49429082529669593
7.178947368421053 0.7088607594936711 -0.49162423977042546
7.178947368421053 0.9113924050632907 -0.48811780256103776
7.178947368421053 1.113924050632912 -0.4838115234609117
7.178947368421053 1.3164556962025316 -0.4787530626162255
7.178947368421053 1.5189873417721511 -0.4729963734743924
7.178947368421053 1.7215189873417724 -0.46660025764445756
7.178947368421053 1.924050632911392 -0.4596269014533346
7.178947368421053 2.1265822784810133 -0.45214045677037007
7.178947368421053 2.329113924050633 -0.44420571791843577
7.178947368421053 2.5316455696202524 -0.43588693375926535
7.178947368421053 2.7341772151898738 -0.4272467808164089
7.178947368421053 2.9367088607594933 -0.41834551080388016
7.178947368421053 3.139240506329113 -0.4092402750354964
7.178947368421053 3.3417721518987342 -0.3999846194033947
7.178947368421053 3.544303797468354 -0.39062813711114214
7.178947368421053 3.746835443037975 -0.38121626204649306
7.178947368421053 3.9493670886075947 -0.3717901833279965
7.178947368421053 4.151898734177214 -0.36238686080972243
7.178947368421053 4.3544303797468356 -0.3530391218005149
7.178947368421053 4.556962025316455 -0.34377582058510064
7.178947368421053 4.759493670886076 -0.3346220442052007
7.178947368421053 4.962025316455696 -0.32559935010842334
7.178947368421053 5.164556962025316 -0.3167260235017367
7.178947368421053 5.367088607594937 -0.3080173444116468
7.178947368421053 5.5696202531645564 -0.2994858564613365
7.178947368421053 5.772151898734178 -0.2911416311712705
7.178947368421053 5.974683544303797 -0.28299252314967976
7.178947368421053 6.177215189873417 -0.27504441285967957
7.178947368421053 6.379746835443038 -0.26730143474132306
7.178947368421053 6.582278481012658 -0.2597661893495472
7.178947368421053 6.784810126582279 -0.25243993886639216
7.178947368421053 6.987341772151899 -0.2453227858839831
7.178947368421053 7.189873417721518 -0.23841383575829816
7.178947368421053 7.3924050632911396 -0.23171134312626243
7.178947368421053 7.594936708860759 -0.225212843381027
7.178947368421053 7.797468354430379 -0.21891527003082023
7.178947368421053 8.0 -0.21281505894109673

7.38421052631579 -8.0 -0.21358976327236895
7.38421052631579 -7.7974683544303796 -0.21956033907888733
7.38421052631579 -7.594936708860759 -0.22571528758730197
7.38421052631579 -7.3924050632911396 -0.23205723438401504
7.38421052631579 -7.189873417721519 -0.23858826878181036
7.38421052631579 -6.987341772151899 -0.24530984392334573
7.38421052631579 -6.784810126582278 -0.2522226653931375
7.38421052631579 -6.582278481012658 -0.25932656764336554
7.38421052631579 -6.379746835443038 -0.2666203776484192
7.38421052631579 -6.177215189873418 -0.2741017653671806
7.38421052631579 -5.974683544303797 -0.281767080823889
7.38421052631579 -5.772151898734178 -0.2896111779326414
7.38421052631579 -5.5696202531645564 -0.29762722560359883
7.38421052631579 -5.367088607594937 -0.305806507197989
7.38421052631579 -5.1645569620253164 -0.3141382100614605
7.38421052631579 -4.962025316455696 -0.3226092076776113
7.38421052631579 -4.759493670886076 -0.33120383795868996
7.38421052631579 -4.556962025316455 -0.33990368233589124
7.38421052631579 -4.3544303797468356 -0.3486873516254363
7.38421052631579 -4.151898734177215 -0.3575302861128547
7.38421052631579 -3.9493670886075947 -0.3664045788814603
7.38421052631579 -3.746835443037975 -0.3752788330519571
7.38421052631579 -3.5443037974683547 -0.38411806520677855
7.38421052631579 -3.3417721518987342 -0.39288366871724967
7.38421052631579 -3.1392405063291138 -0.40153345180612915
7.38421052631579 -2.9367088607594933 -0.4100217657554159
7.38421052631579 -2.7341772151898738 -0.4182997384697512
7.38421052631579 -2.5316455696202533 -0.42631562737212403
7.38421052631579 -2.329113924050633 -0.4340153030904497
7.38421052631579 -2.1265822784810124 -0.44134287138521044
7.38421052631579 -1.9240506329113929 -0.44824143515286274
7.38421052631579 -1.7215189873417724 -0.45465399114329363
7.38421052631579 -1.518987341772152 -0.46052444747069043
7.38421052631579 -1.3164556962025316 -0.4657987385250474
7.38421052631579 -1.1139240506329111 -0.4704260041971131
7.38421052631579 -0.9113924050632916 -0.4743597913180928
7.38421052631579 -0.7088607594936711 -0.477559227929667
7.38421052631579 -0.5063291139240507 -0.47999011649622403
7.38421052631579 -0.3037974683544302 -0.48162589135918227
7.38421052631579 -0.10126582278481067 -0.48244838920525307
7.38421052631579 0.10126582278481067 -0.48244838920525307
7.38421052631579 0.3037974683544302 -0.48162589135918227
7.38421052631579 0.5063291139240498 -0.47999011649622403
7.38421052631579 0.7088607594936711 -0.47755922792966676
7.38421052631579 0.9113924050632907 -0.4743597913180929
7.38421052631579 1.113924050632912 -0.47042600419711256
7.38421052631579 1.3164556962025316 -0.46579873852504694
7.38421052631579 1.5189873417721511 -0.46052444747069116
7.38421052631579 1.7215189873417724 -0.45465399114329397
7.38421052631579 1.924050632911392 -0.44824143515286274
7.38421052631579 2.1265822784810133 -0.4413428713852112
7.38421052631579 2.329113924050633 -0.4340153030904497
7.38421052631579 2.5316455696202524 -0.4263156273721247
7.38421052631579 2.7341772151898738 -0.4182997384697513
7.38421052631579 2.9367088607594933 -0.41002176575541605
7.38421052631579 3.139240506329113 -0.4015334518061308
7.38421052631579 3.3417721518987342 -0.3928836687172494
7.38421052631579 3.544303797468354 -0.384118065206778
7.38421052631579 3.746835443037975 -0.375278833051957
7.38421052631579 3.9493670886075947 -0.3664045788814604
7.38421052631579 4.151898734177214 -0.35753028611285487
7.38421052631579 4.3544303797468356 -0.3486873516254363
7.38421052631579 4.556962025316455 -0.3399036823358912
7.38421052631579 4.759493670886076 -0.33120383795868985
7.38421052631579 4.962025316455696 -0.3226092076776113
7.38421052631579 5.164556962025316 -0.3141382100614603
7.38421052631579 5.367088607594937 -0.3058065071979888
7.38421052631579 5.5696202531645564 -0.2976272256035991
7.38421052631579 5.772151898734178 -0.2896111779326414
7.38421052631579 5.974683544303797 -0.281767080823889
7.38421052631579 6.177215189873417 -0.2741017653671806
7.38421052631579 6.379746835443038 -0.2666203776484192
7.38421052631579 6.582278481012658 -0.25932656764336554
7.38421052631579 6.784810126582279 -0.25222266539313737
7.38421052631579 6.987341772151899 -0.24530984392334565
7.38421052631579 7.189873417721518 -0.23858826878181036
7.38421052631579 7.3924050632911396 -0.23205723438401504
7.38421052631579 7.594936708860759 -0.22571528758730214
7.38421052631579 7.797468354430379 -0.21956033907888733
7.38421052631579 8.0 -0.2135897632723689

7.589473684210526 -8.0 -0.2141781807215335
7.589473684210526 -7.7974683544303796 -0.2200159513857297
7.589473684210526 -7.594936708860759 -0.22602556271803675
7.589473684210526 -7.3924050632911396 -0.2322087932055038
7.589473684210526 -7.189873417721519 -0.23856685745817352
7.589473684210526 -6.987341772151899 -0.24510031144556083
7.589473684210526 -6.784810126582278 -0.2518089478004332
7.589473684210526 -6.582278481012658 -0.2586916807561277
7.589473684210526 -6.379746835443038 -0.2657464204168249
7.589473684210526 -6.177215189873418 -0.2729699362444722
7.589473684210526 -5.974683544303797 -0.2803577098921174
7.589473684210526 -5.772151898734178 -0.28790377783259136
7.589473684210526 -5.5696202531645564 -0.29560056463598927
7.589473684210526 -5.367088607594937 -0.3034387082512704
7.589473684210526 -5.1645569620253164 -0.3114068792576604
7.589473684210526 -4.962025316455696 -0.3194915967795443
7.589473684210526 -4.759493670886076 -0.32767704460899766
7.589473684210526 -4.556962025316455 -0.3359448920520491
7.589473684210526 -4.3544303797468356 -0.3442741250976554
7.589473684210526 -4.151898734177215 -0.35264089467941806
7.589473684210526 -3.9493670886075947 -0.3610183900200139
7.589473684210526 -3.746835443037975 -0.3693767462576383
7.589473684210526 -3.5443037974683547 -0.37768299666907346
7.589473684210526 -3.3417721518987342 -0.38590108071572754
7.589473684210526 -3.1392405063291138 -0.3939919197108778
7.589473684210526 -2.9367088607594933 -0.40191357197884564
7.589473684210526 -2.7341772151898738 -0.4096214787743714
7.589473684210526 -2.5316455696202533 -0.4170688107760477
7.589473684210526 -2.329113924050633 -0.42420692250262027
7.589473684210526 -2.1265822784810124 -0.43098591841303846
7.589473684210526 -1.9240506329113929 -0.43735532970601987
7.589473684210526 -1.7215189873417724 -0.4432648950107991
7.589473684210526 -1.518987341772152 -0.4486654314772539
7.589473684210526 -1.3164556962025316 -0.4535097756098945
7.589473684210526 -1.1139240506329111 -0.4577537660830806
7.589473684210526 -0.9113924050632916 -0.4613572343891127
7.589473684210526 -0.7088607594936711 -0.46428496424005905
7.589473684210526 -0.5063291139240507 -0.46650757788230035
7.589473684210526 -0.3037974683544302 -0.46800230747741123
7.589473684210526 -0.10126582278481067 -0.4687536128073922
7.589473684210526 0.10126582278481067 -0.4687536128073922
7.589473684210526 0.3037974683544302 -0.468002307477411
7.589473684210526 0.5063291139240498 -0.4665075778823008
7.589473684210526 0.7088607594936711 -0.4642849642400589
7.589473684210526 0.9113924050632907 -0.4613572343891126
7.589473684210526 1.113924050632912 -0.4577537660830806
7.589473684210526 1.3164556962025316 -0.45350977560989447
7.589473684210526 1.5189873417721511 -0.4486654314772538
7.589473684210526 1.7215189873417724 -0.443264895010799
7.589473684210526 1.924050632911392 -0.4373553297060196
7.589473684210526 2.1265822784810133 -0.4309859184130386
7.589473684210526 2.329113924050633 -0.42420692250262015
7.589473684210526 2.5316455696202524 -0.4170688107760466
7.589473684210526 2.7341772151898738 -0.4096214787743714
7.589473684210526 2.9367088607594933 -0.40191357197884553
7.589473684210526 3.139240506329113 -0.3939919197108777
7.589473684210526 3.3417721518987342 -0.38590108071572776
7.589473684210526 3.544303797468354 -0.37768299666907373
7.589473684210526 3.746835443037975 -0.3693767462576384
7.589473684210526 3.9493670886075947 -0.361018390020014
7.589473684210526 4.151898734177214 -0.35264089467941917
7.589473684210526 4.3544303797468356 -0.3442741250976556
7.589473684210526 4.556962025316455 -0.3359448920520491
7.589473684210526 4.759493670886076 -0.32767704460899777
7.589473684210526 4.962025316455696 -0.3194915967795443
7.589473684210526 5.164556962025316 -0.31140687925766025
7.589473684210526 5.367088607594937 -0.30343870825127045
7.589473684210526 5.5696202531645564 -0.2956005646359894
7.589473684210526 5.772151898734178 -0.28790377783259125
7.589473684210526 5.974683544303797 -0.2803577098921173
7.589473684210526 6.177215189873417 -0.2729699362444724
7.589473684210526 6.379746835443038 -0.2657464204168249
7.589473684210526 6.582278481012658 -0.25869168075612764
7.589473684210526 6.784810126582279 -0.2518089478004333
7.589473684210526 6.987341772151899 -0.24510031144556083
7.589473684210526 7.189873417721518 -0.23856685745817335
7.589473684210526 7.3924050632911396 -0.2322087932055037
7.589473684210526 7.594936708860759 -0.22602556271803687
7.589473684210526 7.797468354430379 -0.2200159513857297
7.589473684210526 8.0 -0.21417818072153344

7.794736842105263 -8.0 -0.21459233985491163
7.794736842105263 -7.7974683544303796 -0.22029497381680405
7.794736842105263 -7.594936708860759 -0.22615740639648912
7.794736842105263 -7.3924050632911396 -0.2321806565535877
7.794736842105263 -7.189873417721519 -0.23836516144019249
7.794736842105263 -6.987341772151899 -0.2447106873155153
7.794736842105263 -6.784810126582278 -0.25121623199420606
7.794736842105263 -6.582278481012658 -0.2578799186127879
7.794736842105263 -6.379746835443038 -0.2646988806457796
7.794736842105263 -6.177215189873418 -0.27166913829668354
7.794736842105263 -5.974683544303797 -0.2787854666374378
7.794736842105263 -5.772151898734178 -0.28604125618156584
7.794736842105263 -5.5696202531645564 -0.29342836695973357
7.794736842105263 -5.367088607594937 -0.30093697762934557
7.794736842105263 -5.1645569620253164 -0.30855543169866684
7.794736842105263 -4.962025316455696 -0.31627008358394887
7.794736842105263 -4.759493670886076 -0.32406514794472463
7.794736842105263 -4.556962025316455 -0.33192255655078173
7.794736842105263 -4.3544303797468356 -0.3398218278092177
7.794736842105263 -4.151898734177215 -0.3477399549955036
7.794736842105263 -3.9493670886075947 -0.3556513201492342
7.794736842105263 -3.746835443037975 -0.3635276414581475
7.794736842105263 -3.5443037974683547 -0.3713379626904871
7.794736842105263 -3.3417721518987342 -0.379048693755072
7.794736842105263 -3.1392405063291138 -0.38662371166320275
7.794736842105263 -2.9367088607594933 -0.39402453091654677
7.794736842105263 -2.7341772151898738 -0.40121055152548657
7.794736842105263 -2.5316455696202533 -0.4081393913547765
7.794736842105263 -2.329113924050633 -0.4147673072025281
7.794736842105263 -2.1265822784810124 -0.4210497058921837
7.794736842105263 -1.9240506329113929 -0.4269417427075922
7.794736842105263 -1.7215189873417724 -0.4323989998272515
7.794736842105263 -1.518987341772152 -0.437378232215959
7.794736842105263 -1.3164556962025316 -0.44183816302089135
7.794736842105263 -1.1139240506329111 -0.44574030530570585
7.794736842105263 -0.9113924050632916 -0.44904978242733695
7.794736842105263 -0.7088607594936711 -0.4517361160321032
7.794736842105263 -0.5063291139240507 -0.4537739490045196
7.794736842105263 -0.3037974683544302 -0.45514367112473886
7.794736842105263 -0.10126582278481067 -0.4558319178872454
7.794736842105263 0.10126582278481067 -0.4558319178872454
7.794736842105263 0.3037974683544302 -0.45514367112473886
7.794736842105263 0.5063291139240498 -0.4537739490045195
7.794736842105263 0.7088607594936711 -0.4517361160321032
7.794736842105263 0.9113924050632907 -0.4490497824273364
7.794736842105263 1.113924050632912 -0.44574030530570563
7.794736842105263 1.3164556962025316 -0.44183816302089135
7.794736842105263 1.5189873417721511 -0.4373782322159583
7.794736842105263 1.7215189873417724 -0.4323989998272515
7.794736842105263 1.924050632911392 -0.4269417427075924
7.794736842105263 2.1265822784810133 -0.4210497058921837
7.794736842105263 2.329113924050633 -0.41476730720252786
7.794736842105263 2.5316455696202524 -0.4081393913547772
7.794736842105263 2.7341772151898738 -0.40121055152548657
7.794736842105263 2.9367088607594933 -0.39402453091654666
7.794736842105263 3.139240506329113 -0.3866237116632032
7.794736842105263 3.3417721518987342 -0.37904869375507183
7.794736842105263 3.544303797468354 -0.371337962690487
7.794736842105263 3.746835443037975 -0.3635276414581475
7.794736842105263 3.9493670886075947 -0.3556513201492342
7.794736842105263 4.151898734177214 -0.34773995499550275
7.794736842105263 4.3544303797468356 -0.33982182780921766
7.794736842105263 4.556962025316455 -0.3319225565507818
7.794736842105263 4.759493670886076 -0.3240651479447245
7.794736842105263 4.962025316455696 -0.31627008358394876
7.794736842105263 5.164556962025316 -0.3085554316986674
7.794736842105263 5.367088607594937 -0.30093697762934557
7.794736842105263 5.5696202531645564 -0.29342836695973357
7.794736842105263 5.772151898734178 -0.28604125618156584
7.794736842105263 5.974683544303797 -0.2787854666374379
7.794736842105263 6.177215189873417 -0.27166913829668365
7.794736842105263 6.379746835443038 -0.2646988806457795
7.794736842105263 6.582278481012658 -0.257879918612788
7.794736842105263 6.784810126582279 -0.25121623199420595
7.794736842105263 6.987341772151899 -0.2447106873155152
7.794736842105263 7.189873417721518 -0.23836516144019249
7.794736842105263 7.3924050632911396 -0.2321806565535877
7.794736842105263 7.594936708860759 -0.22615740639648912
7.794736842105263 7.797468354430379 -0.22029497381680396
7.794736842105263 8.0 -0.21459233985491163

8.0 -8.0 -0.21484384804769796
8.0 -7.7974683544303796 -0.22040977152290148
8.0 -7.594936708860759 -0.226123964686725
8.0 -7.3924050632911396 -0.23198677004199697
8.0 -7.189873417721519 -0.23799793873028507
8.0 -6.987341772151899 -0.24415654746272017
8.0 -6.784810126582278 -0.25046090834100404
8.0 -6.582278481012658 -0.2569084715313155
8.0 -6.379746835443038 -0.2634957209071789
8.0 -6.177215189873418 -0.27021806297176243
8.0 -5.974683544303797 -0.2770697096120691
8.0 -5.772151898734178 -0.28404355553269883
8.0 -5.5696202531645564 -0.2911310515711624
8.0 -5.367088607594937 -0.29832207551418044
8.0 -5.1645569620253164 -0.305604802517702
8.0 -4.962025316455696 -0.31296557778199885
8.0 -4.759493670886076 -0.3203887947425761
8.0 -4.556962025316455 -0.327856782697593
8.0 -4.3544303797468356 -0.33534970848563755
8.0 -4.151898734177215 -0.3428454975276228
8.0 -3.9493670886075947 -0.35031978021640137
8.0 -3.746835443037975 -0.35774587022865884
8.0 -3.5443037974683547 -0.365094781784705
8.0 -3.3417721518987342 -0.3723352931196322
8.0 -3.1392405063291138 -0.3794340633716323
8.0 -2.9367088607594933 -0.38635580965130056
8.0 -2.7341772151898738 -0.393063550143121
8.0 -2.5316455696202533 -0.3995189176307988
8.0 -2.329113924050633 -0.4056825457791918
8.0 -2.1265822784810124 -0.41151452783180414
8.0 -1.9240506329113929 -0.4169749441306694
8.0 -1.7215189873417724 -0.4220244511362662
8.0 -1.518987341772152 -0.42662492059330215
8.0 -1.3164556962025316 -0.4307401134021843
8.0 -1.1139240506329111 -0.43433636892862304
8.0 -0.9113924050632916 -0.4373832872704062
8.0 -0.7088607594936711 -0.43985437976498254
8.0 -0.5063291139240507 -0.4417276620935322
8.0 -0.3037974683544302 -0.44298616496383636
8.0 -0.10126582278481067 -0.4436183396562407
8.0 0.10126582278481067 -0.4436183396562407
8.0 0.3037974683544302 -0.44298616496383636
8.0 0.5063291139240498 -0.4417276620935322
8.0 0.7088607594936711 -0.43985437976498265
8.0 0.9113924050632907 -0.43738328727040776
8.0 1.113924050632912 -0.4343363689286224
8.0 1.3164556962025316 -0.4307401134021843
8.0 1.5189873417721511 -0.42662492059330215
8.0 1.7215189873417724 -0.42202445113626597
8.0 1.924050632911392 -0.4169749441306694
8.0 2.1265822784810133 -0.41151452783180553
8.0 2.329113924050633 -0.4056825457791918
8.0 2.5316455696202524 -0.3995189176307988
8.0 2.7341772151898738 -0.3930635501431208
8.0 2.9367088607594933 -0.38635580965130073
8.0 3.139240506329113 -0.37943406337163227
8.0 3.3417721518987342 -0.372335293119632
8.0 3.544303797468354 -0.36509478178470517
8.0 3.746835443037975 -0.3577458702286589
8.0 3.9493670886075947 -0.35031978021640137
8.0 4.151898734177214 -0.34284549752762294
8.0 4.3544303797468356 -0.33534970848563744
8.0 4.556962025316455 -0.3278567826975929
8.0 4.759493670886076 -0.3203887947425762
8.0 4.962025316455696 -0.31296557778199885
8.0 5.164556962025316 -0.30560480251770217
8.0 5.367088607594937 -0.29832207551418033
8.0 5.5696202531645564 -0.2911310515711623
8.0 5.772151898734178 -0.28404355553269883
8.0 5.974683544303797 -0.2770697096120691
8.0 6.177215189873417 -0.270218062971762
8.0 6.379746835443038 -0.26349572090717877
8.0 6.582278481012658 -0.2569084715313155
8.0 6.784810126582279 -0.2504609083410043
8.0 6.987341772151899 -0.24415654746272017
8.0 7.189873417721518 -0.23799793873028507
8.0 7.3924050632911396 -0.23198677004199697
8.0 7.594936708860759 -0.22612396468672474
8.0 7.797468354430379 -0.22040977152290173
8.0 8.0 -0.21484384804769796



==> main_fig_example_1d_p1_rotated.txt <==
0.4 -8.0 0.3626620071238328
0.4 -7.589743589743589 0.3812162930518892
0.4 -7.17948717948718 0.40170774560442446
0.4 -6.769230769230769 0.4244365455270179
0.4 -6.3589743589743595 0.4497594324918474
0.4 -5.948717948717949 0.4780981716911164
0.4 -5.538461538461538 0.5099444904992058
0.4 -5.128205128205128 0.545853711120608
0.4 -4.717948717948718 0.5864086107025511
0.4 -4.307692307692308 0.6321101332921787
0.4 -3.897435897435898 0.6830939007969984
0.4 -3.4871794871794872 0.7384432133916821
0.4 -3.0769230769230766 0.7946238796532822
0.4 -2.666666666666667 0.8423340587508509
0.4 -2.2564102564102564 0.8620610408366451
0.4 -1.8461538461538467 0.8242416010466337
0.4 -1.4358974358974361 0.7055941526155816
0.4 -1.0256410256410255 0.5104172390001422
0.4 -0.6153846153846159 0.26258032717777763
0.4 -0.2051282051282053 -0.01848529734733401
0.4 0.2051282051282044 -0.3268453735191144
0.4 0.615384615384615 -0.6673463653946736
0.4 1.0256410256410255 -1.0466781742513307
0.4 1.4358974358974361 -1.4280389848966528
0.4 1.8461538461538467 -1.5974592167971877
0.4 2.2564102564102555 -1.4493301447880753
0.4 2.666666666666666 -1.2374157199273395
0.4 3.0769230769230766 -1.0632396377652429
0.4 3.4871794871794872 -0.9287696594172542
0.4 3.897435897435898 -0.8238033991395869
0.4 4.307692307692307 -0.7400451689449561
0.4 4.717948717948717 -0.6717713625098886
0.4 5.128205128205128 -0.615077898070005
0.4 5.538461538461538 -0.567251536777672
0.4 5.948717948717949 -0.5263596687724259
0.4 6.358974358974358 -0.4909920079970526
0.4 6.769230769230768 -0.4600964330017677
0.4 7.179487179487179 -0.43287240188559806
0.4 7.589743589743589 -0.4087000619396922
0.4 8.0 -0.3870919755222057

0.8222222222222222 -8.0 0.34706573505742666
0.8222222222222222 -7.589743589743589 0.3635874522265097
0.8222222222222222 -7.17948717948718 0.3816292458750203
0.8222222222222222 -6.769230769230769 0.4013724933894603
0.8222222222222222 -6.3589743589743595 0.42301165302590504
0.8222222222222222 -5.948717948717949 0.44674356314989416
0.8222222222222222 -5.538461538461538 0.47274382897185296
0.8222222222222222 -5.128205128205128 0.5011182999542674
0.8222222222222222 -4.717948717948718 0.5318068552834165
0.8222222222222222 -4.307692307692308 0.564396954305713
0.8222222222222222 -3.897435897435898 0.5977712464361605
0.8222222222222222 -3.4871794871794872 0.6294706811258979
0.8222222222222222 -3.0769230769230766 0.654650412931491
0.8222222222222222 -2.666666666666667 0.6647324601607765
0.8222222222222222 -2.2564102564102564 0.6467198440477376
0.8222222222222222 -1.8461538461538467 0.5854988701228159
0.8222222222222222 -1.4358974358974361 0.4703965273956435
0.8222222222222222 -1.0256410256410255 0.30088511058985695
0.8222222222222222 -0.6153846153846159 0.08399848093266123
0.8222222222222222 -0.2051282051282053 -0.1742192888509179
0.8222222222222222 0.2051282051282044 -0.47613160441954294
0.8222222222222222 0.615384615384615 -0.8392901260599328
0.8222222222222222 1.0256410256410255 -1.3136522950042158
0.8222222222222222 1.4358974358974361 -2.0490058442875467
0.8222222222222222 1.8461538461538467 -2.5579011352063965
0.8222222222222222 2.2564102564102555 -1.7974289111294308
0.8222222222222222 2.666666666666666 -1.3987341719962334
0.8222222222222222 3.0769230769230766 -1.1574864701632235
0.8222222222222222 3.4871794871794872 -0.9921145741834428
0.8222222222222222 3.897435897435898 -0.8702243622601687
0.8222222222222222 4.307692307692307 -0.7760371058522347
0.8222222222222222 4.717948717948717 -0.7007819106840604
0.8222222222222222 5.128205128205128 -0.639125988444211
0.8222222222222222 5.538461538461538 -0.5876106453084681
0.8222222222222222 5.948717948717949 -0.5438806016939834
0.8222222222222222 6.358974358974358 -0.5062695735990101
0.8222222222222222 6.769230769230768 -0.47356190132230896
0.8222222222222222 7.179487179487179 -0.44484790450901535
0.8222222222222222 7.589743589743589 -0.41943220537063675
0.8222222222222222 8.0 -0.39677348538502366

1.2444444444444445 -8.0 0.33003665880925975
1.2444444444444445 -7.589743589743589 0.3443517836970073
1.2444444444444445 -7.17948717948718 0.35975115856207396
1.2444444444444445 -6.769230769230769 0.3763011207349922
1.2444444444444445 -6.3589743589743595 0.394044114638731
1.2444444444444445 -5.948717948717949 0.41297502876659264
1.2444444444444445 -5.538461538461538 0.4330008663729054
1.2444444444444445 -5.128205128205128 0.45387261299136156
1.2444444444444445 -4.717948717948718 0.4750714470173978
1.2444444444444445 -4.307692307692308 0.495622556767338
1.2444444444444445 -3.897435897435898 0.5138025065394736
1.2444444444444445 -3.4871794871794872 0.5267150728226578
1.2444444444444445 -3.0769230769230766 0.529775149913191
1.2444444444444445 -2.666666666666667 0.5163275402497873
1.2444444444444445 -2.2564102564102564 0.47794134760238827
1.2444444444444445 -1.8461538461538467 0.4060137469346521
1.2444444444444445 -1.4358974358974361 0.2944202390460202
1.2444444444444445 -1.0256410256410255 0.1412515923167432
1.2444444444444445 -0.6153846153846159 -0.052397682467605594
1.2444444444444445 -0.2051282051282053 -0.28620970186482153
1.2444444444444445 0.2051282051282044 -0.5653742242553046
1.2444444444444445 0.615384615384615 -0.9069947411692003
1.2444444444444445 1.0256410256410255 -1.3545979363648777
1.2444444444444445 1.4358974358974361 -2.009538047574831
1.2444444444444445 1.8461538461538467 -2.38945329531925
1.2444444444444445 2.2564102564102555 -1.7964242829181585
1.2444444444444445 2.666666666666666 -1.4171423543413422
1.2444444444444445 3.0769230769230766 -1.1782127658756993
1.2444444444444445 3.4871794871794872 -1.0119437881128948
1.2444444444444445 3.897435897435898 -0.8884352171893211
1.2444444444444445 4.307692307692307 -0.7925507029212572
1.2444444444444445 4.717948717948717 -0.7157078910112809
1.2444444444444445 5.128205128205128 -0.6526241191524835
1.2444444444444445 5.538461538461538 -0.5998439783834975
1.2444444444444445 5.948717948717949 -0.5549996016684646
1.2444444444444445 6.358974358974358 -0.5164076674678241
1.2444444444444445 6.769230769230768 -0.4828353672211571
1.2444444444444445 7.179487179487179 -0.453357333812608
1.2444444444444445 7.589743589743589 -0.4272644166125512
1.2444444444444445 8.0 -0.4040034362603567

1.6666666666666665 -8.0 0.3119398645850236
1.6666666666666665 -7.589743589743589 0.32396602104457983
1.6666666666666665 -7.17948717948718 0.3366503349158998
1.6666666666666665 -6.769230769230769 0.34995795181983436
1.6666666666666665 -6.3589743589743595 0.3638031920942939
1.6666666666666665 -5.948717948717949 0.3780197599881603
1.6666666666666665 -5.538461538461538 0.39231505810575856
1.6666666666666665 -5.128205128205128 0.40620087657093706
1.6666666666666665 -4.717948717948718 0.41889033959712985
1.6666666666666665 -4.307692307692308 0.42915027446740917
1.6666666666666665 -3.897435897435898 0.43510379663338267
1.6666666666666665 -3.4871794871794872 0.43399968658837396
1.6666666666666665 -3.0769230769230766 0.42201725307998866
1.6666666666666665 -2.666666666666667 0.3942609934766084
1.6666666666666665 -2.2564102564102564 0.34516488275373647
1.6666666666666665 -1.8461538461538467 0.26941821632337204
1.6666666666666665 -1.4358974358974361 0.16311420386171377
1.6666666666666665 -1.0256410256410255 0.02436674174530772
1.6666666666666665 -0.6153846153846159 -0.147230907310907
1.6666666666666665 -0.2051282051282053 -0.35214172685901557
1.6666666666666665 0.2051282051282044 -0.5925710900958276
1.6666666666666665 0.615384615384615 -0.8728699786670507
1.6666666666666665 1.0256410256410255 -1.1930659168857345
1.6666666666666665 1.4358974358974361 -1.5081532317675272
1.6666666666666665 1.8461538461538467 -1.6388160150757933
1.6666666666666665 2.2564102564102555 -1.5051163954559563
1.6666666666666665 2.666666666666666 -1.3026876467741522
1.6666666666666665 3.0769230769230766 -1.1277581435255113
1.6666666666666665 3.4871794871794872 -0.9887959984667801
1.6666666666666665 3.897435897435898 -0.8784569253181346
1.6666666666666665 4.307692307692307 -0.7894494834810163
1.6666666666666665 4.717948717948717 -0.7163729934939684
1.6666666666666665 5.128205128205128 -0.6553971898030241
1.6666666666666665 5.538461538461538 -0.6037915402147097
1.6666666666666665 5.948717948717949 -0.5595753976026454
1.6666666666666665 6.358974358974358 -0.5212834252942179
1.6666666666666665 6.769230769230768 -0.4878106458766621
1.6666666666666665 7.179487179487179 -0.45830908498298967
1.6666666666666665 7.589743589743589 -0.432117618907797
1.6666666666666665 8.0 -0.40871343050530395

2.088888888888889 -8.0 0.2931390914904405
2.088888888888889 -7.589743589743589 0.3028776241709108
2.088888888888889 -7.17948717948718 0.31288039230312803
2.088888888888889 -6.769230769230769 0.32303116260841014
2.088888888888889 -6.3589743589743595 0.33314671887518166
2.088888888888889 -5.948717948717949 0.3429465739096631
2.088888888888889 -5.538461538461538 0.3520100676491117
2.088888888888889 -5.128205128205128 0.35971681309396725
2.088888888888889 -4.717948717948718 0.3651668440198101
2.088888888888889 -4.307692307692308 0.3670797847861243
2.088888888888889 -3.897435897435898 0.36368075328156296
2.088888888888889 -3.4871794871794872 0.3525981816452922
2.088888888888889 -3.0769230769230766 0.330826411611166
2.088888888888889 -2.666666666666667 0.2948334101831904
2.088888888888889 -2.2564102564102564 0.2408881725101815
2.088888888888889 -1.8461538461538467 0.1655969486298224
2.088888888888889 -1.4358974358974361 0.06647527664307766
2.088888888888889 -1.0256410256410255 -0.0577287830872155
2.088888888888889 -0.6153846153846159 -0.2071240903208491
2.088888888888889 -0.2051282051282053 -0.3809693664022623
2.088888888888889 0.2051282051282044 -0.5774587492628065
2.088888888888889 0.615384615384615 -0.7915104958762441
2.088888888888889 1.0256410256410255 -1.0076443466785896
2.088888888888889 1.4358974358974361 -1.1867890254932185
2.088888888888889 1.8461538461538467 -1.2704661759848346
2.088888888888889 2.2564102564102555 -1.2411309165755666
2.088888888888889 2.666666666666666 -1.147051251828977
2.088888888888889 3.0769230769230766 -1.0378113508750808
2.088888888888889 3.4871794871794872 -0.9355939094061838
2.088888888888889 3.897435897435898 -0.8462619403657544
2.088888888888889 4.307692307692307 -0.7697590895933404
2.088888888888889 4.717948717948717 -0.704416606044103
2.088888888888889 5.128205128205128 -0.6483782634726274
2.088888888888889 5.538461538461538 -0.600003536436651
2.088888888888889 5.948717948717949 -0.5579403775303083
2.088888888888889 6.358974358974358 -0.5211005012384073
2.088888888888889 6.769230769230768 -0.4886129946251588
2.088888888888889 7.179487179487179 -0.45977954985187636
2.088888888888889 7.589743589743589 -0.43403720900323683
2.088888888888889 8.0 -0.41092896462945855

2.511111111111111 -8.0 0.27397835770678064
2.511111111111111 -7.589743589743589 0.28150121536646705
2.511111111111111 -7.17948717948718 0.28894178953690436
2.511111111111111 -6.769230769230769 0.29612437486667725
2.511111111111111 -6.3589743589743595 0.30279966529335284
2.511111111111111 -5.948717948717949 0.30861766418382697
2.511111111111111 -5.538461538461538 0.31309199335377963
2.511111111111111 -5.128205128205128 0.3155543842953948
2.511111111111111 -4.717948717948718 0.3150996937525208
2.511111111111111 -4.307692307692308 0.3105254011791321
2.511111111111111 -3.897435897435898 0.30027632584699393
2.511111111111111 -3.4871794871794872 0.28241565156490933
2.511111111111111 -3.0769230769230766 0.25465487193822983
2.511111111111111 -2.666666666666667 0.21447987683273387
2.511111111111111 -2.2564102564102564 0.15939431413432173
2.511111111111111 -1.8461538461538467 0.0872554809066026
2.511111111111111 -1.4358974358974361 -0.0033800990701760326
2.511111111111111 -1.0256410256410255 -0.11299969326104492
2.511111111111111 -0.6153846153846159 -0.24097948885541393
2.511111111111111 -0.2051282051282053 -0.3853581976298966
2.511111111111111 0.2051282051282044 -0.5421343245497382
2.511111111111111 0.615384615384615 -0.7035308495344474
2.511111111111111 1.0256410256410255 -0.855136821476886
2.511111111111111 1.4358974358974361 -0.974584026198728
2.511111111111111 1.8461538461538467 -1.0391555762491258
2.511111111111111 2.2564102564102555 -1.042828831352827
2.511111111111111 2.666666666666666 -1.0014692151624862
2.511111111111111 3.0769230769230766 -0.9377165522556647
2.511111111111111 3.4871794871794872 -0.8678636370028091
2.511111111111111 3.897435897435898 -0.8002612462544532
2.511111111111111 4.307692307692307 -0.7382391958306196
2.511111111111111 4.717948717948717 -0.6826526852220539
2.511111111111111 5.128205128205128 -0.6332968851088794
2.511111111111111 5.538461538461538 -0.5895787931969186
2.511111111111111 5.948717948717949 -0.5508123221000164
2.511111111111111 6.358974358974358 -0.5163387342360176
2.511111111111111 6.769230769230768 -0.4855693729273642
2.511111111111111 7.179487179487179 -0.45799501913410323
2.511111111111111 7.589743589743589 -0.43318177099389005
2.511111111111111 8.0 -0.410762246814783

2.933333333333333 -8.0 0.25476838381111383
2.933333333333333 -7.589743589743589 0.2602024073964317
2.933333333333333 -7.17948717948718 0.26526327917173487
2.933333333333333 -6.769230769230769 0.26973687029040727
2.933333333333333 -6.3589743589743595 0.2733361617496265
2.933333333333333 -5.948717948717949 0.27567919760531007
2.933333333333333 -5.538461538461538 0.2762620844437485
2.933333333333333 -5.128205128205128 0.27442753070153486
2.933333333333333 -4.717948717948718 0.2693311277222126
2.933333333333333 -4.307692307692308 0.25991052845584944
2.933333333333333 -3.897435897435898 0.24486704072226484
2.933333333333333 -3.4871794871794872 0.2226742893307064
2.933333333333333 -3.0769230769230766 0.19163227778748312
2.933333333333333 -2.666666666666667 0.1499831966180426
2.933333333333333 -2.2564102564102564 0.09609327404455416
2.933333333333333 -1.8461538461538467 0.028683503244694205
2.933333333333333 -1.4358974358974361 -0.052926803669425614
2.933333333333333 -1.0256410256410255 -0.14859411374994916
2.933333333333333 -0.6153846153846159 -0.25712707504325005
2.933333333333333 -0.2051282051282053 -0.3759761780460817
2.933333333333333 0.2051282051282044 -0.500702156395222
2.933333333333333 0.615384615384615 -0.6241969921496735
2.933333333333333 1.0256410256410255 -0.7361228659641794
2.933333333333333 1.4358974358974361 -0.8239730468018017
2.933333333333333 1.8461538461538467 -0.8772737934490992
2.933333333333333 2.2564102564102555 -0.8931981639075559
2.933333333333333 2.666666666666666 -0.8780046779580369
2.933333333333333 3.0769230769230766 -0.8425415635293985
2.933333333333333 3.4871794871794872 -0.7968713743776875
2.933333333333333 3.897435897435898 -0.7479383418143535
2.933333333333333 4.307692307692307 -0.6997320389767477
2.933333333333333 4.717948717948717 -0.6542292998066898
2.933333333333333 5.128205128205128 -0.6122320221356187
2.933333333333333 5.538461538461538 -0.5739164625005371
2.933333333333333 5.948717948717949 -0.5391509537598262
2.933333333333333 6.358974358974358 -0.5076683065660911
2.933333333333333 6.769230769230768 -0.47915545833600787
2.933333333333333 7.179487179487179 -0.4532980760305757
2.933333333333333 7.589743589743589 -0.4298012438443148
2.933333333333333 8.0 -0.40839771078493453

3.3555555555555556 -8.0 0.23577804893490686
3.3555555555555556 -7.589743589743589 0.2392888787916958
3.3555555555555556 -7.17948717948718 0.2421937015900151
3.3555555555555556 -6.769230769230769 0.24425831084865768
3.3555555555555556 -6.3589743589743595 0.245181247050677
3.3555555555555556 -5.948717948717949 0.2445772571356899
3.3555555555555556 -5.538461538461538 0.24195861625943915
3.3555555555555556 -5.128205128205128 0.2367156143746728
3.3555555555555556 -4.717948717948718 0.22809891972612056
3.3555555555555556 -4.307692307692308 0.2152085502425194
3.3555555555555556 -3.897435897435898 0.19699662709767402
3.3555555555555556 -3.4871794871794872 0.1722932595828808
3.3555555555555556 -3.0769230769230766 0.1398654381766876
3.3555555555555556 -2.666666666666667 0.09851591568942467
3.3555555555555556 -2.2564102564102564 0.04722179228334827
3.3555555555555556 -1.8461538461538467 -0.014697155529596627
3.3555555555555556 -1.4358974358974361 -0.08739640117865499
3.3555555555555556 -1.0256410256410255 -0.17032171742959723
3.3555555555555556 -0.6153846153846159 -0.26201446860320243
3.3555555555555556 -0.2051282051282053 -0.35988379281305144
3.3555555555555556 0.2051282051282044 -0.4599420992028447
3.3555555555555556 0.615384615384615 -0.5566079100564025
3.3555555555555556 1.0256410256410255 -0.6428980433354967
3.3555555555555556 1.4358974358974361 -0.7115013649301601
3.3555555555555556 1.8461538461538467 -0.7568729814575605
3.3555555555555556 2.2564102564102555 -0.7773689633271365
3.3555555555555556 2.666666666666666 -0.7757403735362423
3.3555555555555556 3.0769230769230766 -0.7575322711597224
3.3555555555555556 3.4871794871794872 -0.7287810785537578
3.3555555555555556 3.897435897435898 -0.6944868189430343
3.3555555555555556 4.307692307692307 -0.6581575913056763
3.3555555555555556 4.717948717948717 -0.6219863826424575
3.3555555555555556 5.128205128205128 -0.5872158599721196
3.3555555555555556 5.538461538461538 -0.5544717379689661
3.3555555555555556 5.948717948717949 -0.5240053855021141
3.3555555555555556 6.358974358974358 -0.49585276714009696
3.3555555555555556 6.769230769230768 -0.46993279967342094
3.3555555555555556 7.179487179487179 -0.4461060824308886
3.3555555555555556 7.589743589743589 -0.42420899542120405
3.3555555555555556 8.0 -0.40407290781939875

3.7777777777777777 -8.0 0.21723042104985696
3.7777777777777777 -7.589743589743589 0.21900761726459952
3.7777777777777777 -7.17948717948718 0.22000192249869432
3.7777777777777777 -6.769230769230769 0.2199738335541256
3.7777777777777777 -6.3589743589743595 0.21862503664320926
3.7777777777777777 -5.948717948717949 0.2155869851395606
3.7777777777777777 -5.538461538461538 0.21040926403829652
3.7777777777777777 -5.128205128205128 0.2025492691634203
3.7777777777777777 -4.717948717948718 0.19136573495474124
3.7777777777777777 -4.307692307692308 0.17611987424601286
3.7777777777777777 -3.897435897435898 0.15598910822532797
3.7777777777777777 -3.4871794871794872 0.13009907099325876
3.7777777777777777 -3.0769230769230766 0.09757905575327183
3.7777777777777777 -2.666666666666667 0.05764368347651455
3.7777777777777777 -2.2564102564102564 0.009699353311548146
3.7777777777777777 -1.8461538461538467 -0.04653067544840283
3.7777777777777777 -1.4358974358974361 -0.1108713920141868
3.7777777777777777 -1.0256410256410255 -0.18255887032413293
3.7777777777777777 -0.6153846153846159 -0.26010511351843574
3.7777777777777777 -0.2051282051282053 -0.34117274382475504
3.7777777777777777 0.2051282051282044 -0.42249225392280476
3.7777777777777777 0.615384615384615 -0.49991022753098996
3.7777777777777777 1.0256410256410255 -0.5687198885459267
3.7777777777777777 1.4358974358974361 -0.6244042612586733
3.7777777777777777 1.8461538461538467 -0.6636972867244572
3.7777777777777777 2.2564102564102555 -0.6855021091904282
3.7777777777777777 2.666666666666666 -0.6910933859391826
3.7777777777777777 3.0769230769230766 -0.6834648478596141
3.7777777777777777 3.4871794871794872 -0.6662720889400124
3.7777777777777777 3.897435897435898 -0.6429474172100911
3.7777777777777777 4.307692307692307 -0.6162448733565924
3.7777777777777777 4.717948717948717 -0.5881508376316059
3.7777777777777777 5.128205128205128 -0.5599879471445194
3.7777777777777777 5.538461538461538 -0.5325771182054722
3.7777777777777777 5.948717948717949 -0.5063890512296066
3.7777777777777777 6.358974358974358 -0.48166256575162103
3.7777777777777777 6.769230769230768 -0.45848903825903603
3.7777777777777777 7.179487179487179 -0.4368696029966308
3.7777777777777777 7.589743589743589 -0.4167526485878796
3.7777777777777777 8.0 -0.39805782534146855

4.2 -8.0 0.199302503577492
4.2 -7.589743589743589 0.19954682607341406
4.2 -7.17948717948718 0.19888239165572102
4.2 -6.769230769230769 0.19707547437131134
4.2 -6.3589743589743595 0.1938431430501032
4.2 -5.948717948717949 0.18884615023891738
4.2 -5.538461538461538 0.18168277508717834
4.2 -5.128205128205128 0.17188505752039965
4.2 -4.717948717948718 0.1589195098386282
4.2 -4.307692307692308 0.14219506787879496
4.2 -3.897435897435898 0.12108155411656513
4.2 -3.4871794871794872 0.09494196941286878
4.2 -3.0769230769230766 0.06318116906660952
4.2 -2.666666666666667 0.0253117100523197
4.2 -2.2564102564102564 -0.01896494069638076
4.2 -1.8461538461538467 -0.06966638742807059
4.2 -1.4358974358974361 -0.12643302666897566
4.2 -1.0256410256410255 -0.18843515067679956
4.2 -0.6153846153846159 -0.2542929703609707
4.2 -0.2051282051282053 -0.3220256575386654
4.2 0.2051282051282044 -0.38906039711841445
4.2 0.615384615384615 -0.4523525572438743
4.2 1.0256410256410255 -0.5086744238315716
4.2 1.4358974358974361 -0.555087755339551
4.2 1.8461538461538467 -0.5895062270905952
4.2 2.2564102564102555 -0.6111338121800332
4.2 2.666666666666666 -0.6205612266093573
4.2 3.0769230769230766 -0.6194719420595424
4.2 3.4871794871794872 -0.6101229916759149
4.2 3.897435897435898 -0.5948406937302465
4.2 4.307692307692307 -0.5756839914610429
4.2 4.717948717948717 -0.5542976038678696
4.2 5.128205128205128 -0.5319009345246223
4.2 5.538461538461538 -0.5093462942906575
4.2 5.948717948717949 -0.4871986702216049
4.2 6.358974358974358 -0.4658116891784125
4.2 6.769230769230768 -0.4453900241707947
4.2 7.179487179487179 -0.42603676290770337
4.2 7.589743589743589 -0.40778768980110436
4.2 8.0 -0.3906353410300911

4.622222222222223 -8.0 0.18212770009321178
4.622222222222223 -7.589743589743589 0.18104094927580994
4.622222222222223 -7.17948717948718 0.17896401782587895
4.622222222222223 -6.769230769230769 0.17567662892543956
4.622222222222223 -6.3589743589743595 0.1709189262599206
4.622222222222223 -5.948717948717949 0.1643877403124755
4.622222222222223 -5.538461538461538 0.15573441083493694
4.622222222222223 -5.128205128205128 0.14456537458674715
4.622222222222223 -4.717948717948718 0.13044710868947287
4.622222222222223 -4.307692307692308 0.11291734432133417
4.622222222222223 -3.897435897435898 0.09150459992808097
4.622222222222223 -3.4871794871794872 0.06575785788767881
4.622222222222223 -3.0769230769230766 0.03528746848940683
4.622222222222223 -2.666666666666667 -0.00018294306316218823
4.622222222222223 -2.2564102564102564 -0.04075553651281879
4.622222222222223 -1.8461538461538467 -0.08629213574841106
4.622222222222223 -1.4358974358974361 -0.136348533135107
4.622222222222223 -1.0256410256410255 -0.19011658818685384
4.622222222222223 -0.6153846153846159 -0.24638407238995036
4.622222222222223 -0.2051282051282053 -0.3035267078648574
4.622222222222223 0.2051282051282044 -0.3595530565188008
4.622222222222223 0.615384615384615 -0.4122267383509126
4.622222222222223 1.0256410256410255 -0.45928244112112504
4.622222222222223 1.4358974358974361 -0.4987221160598226
4.622222222222223 1.8461538461538467 -0.5291285183857698
4.622222222222223 2.2564102564102555 -0.5498936821301383
4.622222222222223 2.666666666666666 -0.5612713216596047
4.622222222222223 3.0769230769230766 -0.5642341664804826
4.622222222222223 3.4871794871794872 -0.5602035729719731
4.622222222222223 3.897435897435898 -0.5507582059323274
4.622222222222223 4.307692307692307 -0.5374054613723684
4.622222222222223 4.717948717948717 -0.52144719550846
4.622222222222223 5.128205128205128 -0.503929221271797
4.622222222222223 5.538461538461538 -0.48564640760802225
4.622222222222223 5.948717948717949 -0.46717603255271467
4.622222222222223 6.358974358974358 -0.44892030635780483
4.622222222222223 6.769230769230768 -0.431147453034847
4.622222222222223 7.179487179487179 -0.4140267517524581
4.622222222222223 7.589743589743589 -0.39765640081315184
4.622222222222223 8.0 -0.38208472349608014

5.044444444444445 -8.0 0.16580004083665542
5.044444444444445 -7.589743589743589 0.16357746549252963
5.044444444444445 -7.17948717948718 0.1603205275021058
5.044444444444445 -6.769230769230769 0.1558271982624066
5.044444444444445 -6.3589743589743595 0.1498648039114044
5.044444444444445 -5.948717948717949 0.142168778016754
5.044444444444445 -5.538461538461538 0.1324431889016139
5.044444444444445 -5.128205128205128 0.1203639878249957
5.044444444444445 -4.717948717948718 0.10558612287016161
5.044444444444445 -4.307692307692308 0.08775577913497457
5.044444444444445 -3.897435897435898 0.06652895350262983
5.044444444444445 -3.4871794871794872 0.04159725882482969
5.044444444444445 -3.0769230769230766 0.012721207519138272
5.044444444444445 -2.666666666666667 -0.02022976025014716
5.044444444444445 -2.2564102564102564 -0.05723248791192974
5.044444444444445 -1.8461538461538467 -0.09806392001133568
5.044444444444445 -1.4358974358974361 -0.14225831740346395
5.044444444444445 -1.0256410256410255 -0.1890741900734202
5.044444444444445 -0.6153846153846159 -0.2374790946044101
5.044444444444445 -0.2051282051282053 -0.28616255277003383
5.044444444444445 0.2051282051282044 -0.3335887875652111
5.044444444444445 0.615384615384615 -0.3780991650692393
5.044444444444445 1.0256410256410255 -0.41806544899671993
5.044444444444445 1.4358974358974361 -0.4520773177719342
5.044444444444445 1.8461538461538467 -0.47912580553459894
5.044444444444445 2.2564102564102555 -0.49873150018892265
5.044444444444445 2.666666666666666 -0.5109762391280731
5.044444444444445 3.0769230769230766 -0.5164300631945002
5.044444444444445 3.4871794871794872 -0.5160033073409058
5.044444444444445 3.897435897435898 -0.5107743379109094
5.044444444444445 4.307692307692307 -0.5018384341516043
5.044444444444445 4.717948717948717 -0.49020238208243533
5.044444444444445 5.128205128205128 -0.47672783340491826
5.044444444444445 5.538461538461538 -0.4621134406090127
5.044444444444445 5.948717948717949 -0.44690189289004983
5.044444444444445 6.358974358974358 -0.4314997169214555
5.044444444444445 6.769230769230768 -0.4162014204796366
5.044444444444445 7.179487179487179 -0.4012130862069597
5.044444444444445 7.589743589743589 -0.38667308484171126
5.044444444444445 8.0 -0.37266915109054

5.466666666666667 -8.0 0.15037935968298957
5.466666666666667 -7.589743589743589 0.1472043942033344
5.466666666666667 -7.17948717948718 0.1429810021453515
5.466666666666667 -6.769230769230769 0.13752792813112233
5.466666666666667 -6.3589743589743595 0.13064113338936456
5.466666666666667 -5.948717948717949 0.12209426850386099
5.466666666666667 -5.538461538461538 0.1116409004317399
5.466666666666667 -5.128205128205128 0.09901919422216265
5.466666666666667 -4.717948717948718 0.08395983203333063
5.466666666666667 -4.307692307692308 0.06619795193240091
5.466666666666667 -3.897435897435898 0.04548975424130677
5.466666666666667 -3.4871794871794872 0.02163410376770702
5.466666666666667 -3.0769230769230766 -0.005501078867549429
5.466666666666667 -2.666666666666667 -0.03594858954338334
5.466666666666667 -2.2564102564102564 -0.06960973991229469
5.466666666666667 -1.8461538461538467 -0.10622305101619449
5.466666666666667 -1.4358974358974361 -0.1453377435190817
5.466666666666667 -1.0256410256410255 -0.18629695479193792
5.466666666666667 -0.6153846153846159 -0.228236559493187
5.466666666666667 -0.2051282051282053 -0.2701060398918499
5.466666666666667 0.2051282051282044 -0.3107172875688992
5.466666666666667 0.615384615384615 -0.3488242662840516
5.466666666666667 1.0256410256410255 -0.3832299722341709
5.466666666666667 1.4358974358974361 -0.41290743236786787
5.466666666666667 1.8461538461538467 -0.4371118389656312
5.466666666666667 2.2564102564102555 -0.45545707554626036
5.466666666666667 2.666666666666666 -0.4679365403659639
5.466666666666667 3.0769230769230766 -0.47488433451298706
5.466666666666667 3.4871794871794872 -0.4768910144355844
5.466666666666667 3.897435897435898 -0.4746991454490045
5.466666666666667 4.307692307692307 -0.46910377674112774
5.466666666666667 4.717948717948717 -0.4608744994737063
5.466666666666667 5.128205128205128 -0.45070503454428634
5.466666666666667 5.538461538461538 -0.4391881093916258
5.466666666666667 5.948717948717949 -0.4268093345574593
5.466666666666667 6.358974358974358 -0.41395312492524144
5.466666666666667 6.769230769230768 -0.4009148897932215
5.466666666666667 7.179487179487179 -0.38791546115431796
5.466666666666667 7.589743589743589 -0.3751153239780752
5.466666666666667 8.0 -0.36262739567555063

5.888888888888889 -8.0 0.13589679504361193
5.888888888888889 -7.589743589743589 0.13193776466411505
5.888888888888889 -7.17948717948718 0.12693976001307836
5.888888888888889 -6.769230769230769 0.120743123959962
5.888888888888889 -6.3589743589743595 0.11317205761735133
5.888888888888889 -5.948717948717949 0.10403619817782066
5.888888888888889 -5.538461538461538 0.09313379713816326
5.888888888888889 -5.128205128205128 0.08025699199232163
5.888888888888889 -4.717948717948718 0.06519967708626839
5.888888888888889 -4.307692307692308 0.047768420778135035
5.888888888888889 -3.897435897435898 0.02779671522069947
5.888888888888889 -3.4871794871794872 0.005162555949211984
5.888888888888889 -3.0769230769230766 -0.02019108075477685
5.888888888888889 -2.666666666666667 -0.04823385374239182
5.888888888888889 -2.2564102564102564 -0.07882541152638553
5.888888888888889 -1.8461538461538467 -0.11169482785184807
5.888888888888889 -1.4358974358974361 -0.1464251363294675
5.888888888888889 -1.0256410256410255 -0.18244655392495063
5.888888888888889 -0.6153846153846159 -0.21904230954106502
5.888888888888889 -0.2051282051282053 -0.2553708048987027
5.888888888888889 0.2051282051282044 -0.29050669095049825
5.888888888888889 0.615384615384615 -0.32350084476119273
5.888888888888889 1.0256410256410255 -0.3534549915222626
5.888888888888889 1.4358974358974361 -0.37960151707688056
5.888888888888889 1.8461538461538467 -0.40137472911836464
5.888888888888889 2.2564102564102555 -0.41845896500821933
5.888888888888889 2.666666666666666 -0.4308031253059855
5.888888888888889 3.0769230769230766 -0.43859957850347653
5.888888888888889 3.4871794871794872 -0.4422345707728551
5.888888888888889 3.897435897435898 -0.44222336812053376
5.888888888888889 4.307692307692307 -0.43914432718685203
5.888888888888889 4.717948717948717 -0.4335826924173191
5.888888888888889 5.128205128205128 -0.42608961373460297
5.888888888888889 5.538461538461538 -0.41715706099306743
5.888888888888889 5.948717948717949 -0.4072062307653751
5.888888888888889 6.358974358974358 -0.3965857892234633
5.888888888888889 6.769230769230768 -0.38557633611664033
5.888888888888889 7.179487179487179 -0.37439816584458974
5.888888888888889 7.589743589743589 -0.36322026333374646
5.888888888888889 8.0 -0.35216924334942123

6.311111111111112 -8.0 0.12236017129975636
6.311111111111112 -7.589743589743589 0.11776856665715169
6.311111111111112 -7.17948717948718 0.11216512008403455
6.311111111111112 -6.769230769230769 0.10541139861187326
6.311111111111112 -6.3589743589743595 0.09735825223175176
6.311111111111112 -5.948717948717949 0.08784802929582189
6.311111111111112 -5.538461538461538 0.07671817622556532
6.311111111111112 -5.128205128205128 0.06380655070654738
6.311111111111112 -4.717948717948718 0.04895875204267283
6.311111111111112 -4.307692307692308 0.03203768965057978
6.311111111111112 -3.897435897435898 0.012935453092004695
6.311111111111112 -3.4871794871794872 -0.008412697759326224
6.311111111111112 -3.0769230769230766 -0.03201273757201767
6.311111111111112 -2.666666666666667 -0.057795600221917404
6.311111111111112 -2.2564102564102564 -0.08560160403727081
6.311111111111112 -1.8461538461538467 -0.11516741539438538
6.311111111111112 -1.4358974358974361 -0.1461177849310734
6.311111111111112 -1.0256410256410255 -0.177964541733356
6.311111111111112 -0.6153846153846159 -0.2101153120226859
6.311111111111112 -0.2051282051282053 -0.24189396205627137
6.311111111111112 0.2051282051282044 -0.2725736391068005
6.311111111111112 0.615384615384615 -0.30142135359719835
6.311111111111112 1.0256410256410255 -0.3277504161441241
6.311111111111112 1.4358974358974361 -0.3509742687836846
6.311111111111112 1.8461538461538467 -0.3706533408353563
6.311111111111112 2.2564102564102555 -0.3865266275095852
6.311111111111112 2.666666666666666 -0.39852227933724993
6.311111111111112 3.0769230769230766 -0.40674603650570285
6.311111111111112 3.4871794871794872 -0.4114512554963051
6.311111111111112 3.897435897435898 -0.4129977536595483
6.311111111111112 4.307692307692307 -0.41180770036220327
6.311111111111112 4.717948717948717 -0.40832546388614527
6.311111111111112 5.128205128205128 -0.40298569695408637
6.311111111111112 5.538461538461538 -0.3961911867388584
6.311111111111112 5.948717948717949 -0.38829990114249135
6.311111111111112 6.358974358974358 -0.3796194940656446
6.311111111111112 6.769230769230768 -0.37040716417647945
6.311111111111112 7.179487179487179 -0.3608729114975509
6.311111111111112 7.589743589743589 -0.3511846299786544
6.311111111111112 8.0 -0.34147392031024104

6.733333333333333 -8.0 0.10975897634943488
6.733333333333333 -7.589743589743589 0.10466891521001137
6.733333333333333 -7.17948717948718 0.09860685254903356
6.733333333333333 -6.769230769230769 0.09145441581930996
6.733333333333333 -6.3589743589743595 0.08308681547244451
6.733333333333333 -5.948717948717949 0.07337535926836418
6.733333333333333 -5.538461538461538 0.06219111785151661
6.733333333333333 -5.128205128205128 0.04940994739341163
6.733333333333333 -4.717948717948718 0.034919031614993774
6.733333333333333 -4.307692307692308 0.018625018282772264
6.733333333333333 -3.897435897435898 0.0004636849938920416
6.733333333333333 -3.4871794871794872 -0.019589128746281697
6.733333333333333 -3.0769230769230766 -0.04150583797973386
6.733333333333333 -2.666666666666667 -0.06519548389977475
6.733333333333333 -2.2564102564102564 -0.09049327293124629
6.733333333333333 -1.8461538461538467 -0.11715267662309269
6.733333333333333 -1.4358974358974361 -0.1448416897479259
6.733333333333333 -1.0256410256410255 -0.1731449027197078
6.733333333333333 -0.6153846153846159 -0.201572871138995
6.733333333333333 -0.2051282051282053 -0.2295797612782596
6.733333333333333 0.2051282051282044 -0.25658933345886
6.733333333333333 0.615384615384615 -0.28202799115019234
6.733333333333333 1.0256410256410255 -0.3053620282393527
6.733333333333333 1.4358974358974361 -0.32613472085947887
6.733333333333333 1.8461538461538467 -0.343998067727927
6.733333333333333 2.2564102564102555 -0.35873428118645045
6.733333333333333 2.666666666666666 -0.3702637418961472
6.733333333333333 3.0769230769230766 -0.3786387057257854
6.733333333333333 3.4871794871794872 -0.38402480257564375
6.733333333333333 3.897435897435898 -0.38667441699722904
6.733333333333333 4.307692307692307 -0.3868968404484332
6.733333333333333 4.717948717948717 -0.38502962210688374
6.733333333333333 5.128205128205128 -0.3814142445941292
6.733333333333333 5.538461538461538 -0.3763776916849229
6.733333333333333 5.948717948717949 -0.3702201241402508
6.733333333333333 6.358974358974358 -0.3632079707686028
6.733333333333333 6.769230769230768 -0.35557129487404865
6.733333333333333 7.179487179487179 -0.34750420726942305
6.733333333333333 7.589743589743589 -0.3391672260041445
6.733333333333333 8.0 -0.3306907088649098

7.155555555555556 -8.0 0.09806877691070492
7.155555555555556 -7.589743589743589 0.09259731660048144
7.155555555555556 -7.17948717948718 0.08620229691784757
7.155555555555556 -6.769230769230769 0.0787837702528668
7.155555555555556 -6.3589743589743595 0.07023868445323149
7.155555555555556 -5.948717948717949 0.060463462565676564
7.155555555555556 -5.538461538461538 0.04935751040613587
7.155555555555556 -5.128205128205128 0.036827768727890946
7.155555555555556 -4.717948717948718 0.022794377582628703
7.155555555555556 -4.307692307692308 0.0071974391558378035
7.155555555555556 -3.897435897435898 -0.00999525228189778
7.155555555555556 -3.4871794871794872 -0.02877979872755798
7.155555555555556 -3.0769230769230766 -0.04910757506287013
7.155555555555556 -2.666666666666667 -0.07087706535365276
7.155555555555556 -2.2564102564102564 -0.09392702646973129
7.155555555555556 -1.8461538461538467 -0.11803200652178136
7.155555555555556 -1.4358974358974361 -0.14290132904131383
7.155555555555556 -1.0256410256410255 -0.16818261265272044
7.155555555555556 -0.6153846153846159 -0.1934706774736909
7.155555555555556 -0.2051282051282053 -0.21832224669550407
7.155555555555556 0.2051282051282044 -0.24227616515197947
7.155555555555556 0.615384615384615 -0.2648779665462215
7.155555555555556 1.0256410256410255 -0.28570665971012926
7.155555555555556 1.4358974358974361 -0.30440080239842354
7.155555555555556 1.8461538461538467 -0.3206805699755459
7.155555555555556 2.2564102564102555 -0.3343628311750141
7.155555555555556 2.666666666666666 -0.34536725663623363
7.155555555555556 3.0769230769230766 -0.3537129990574512
7.155555555555556 3.4871794871794872 -0.35950708666339
7.155555555555556 3.897435897435898 -0.3629269165532698
7.155555555555556 4.307692307692307 -0.36419982239777954
7.155555555555556 4.717948717948717 -0.36358257514358183
7.155555555555556 5.128205128205128 -0.36134303499468645
7.155555555555556 5.538461538461538 -0.35774529511379854
7.155555555555556 5.948717948717949 -0.35303880865936976
7.155555555555556 6.358974358974358 -0.3474513388826901
7.155555555555556 6.769230769230768 -0.3411851736315122
7.155555555555556 7.179487179487179 -0.33441587602932543
7.155555555555556 7.589743589743589 -0.3272928385901425
7.155555555555556 8.0 -0.31994099960893657

7.577777777777778 -8.0 0.08725500604706538
7.577777777777778 -7.589743589743589 0.08150302768638674
7.577777777777778 -7.17948717948718 0.07488123510885217
7.577777777777778 -6.769230769230769 0.06730623418304367
7.577777777777778 -6.3589743589743595 0.058694003780519755
7.577777777777778 -5.948717948717949 0.04896238908891722
7.577777777777778 -5.538461538461538 0.03803432279417051
7.577777777777778 -5.128205128205128 0.02584182927308586
7.577777777777778 -4.717948717948718 0.012330819095877292
7.577777777777778 -4.307692307692308 -0.002533389473416653
7.577777777777778 -3.897435897435898 -0.018759979824305235
7.577777777777778 -3.4871794871794872 -0.03632625134941126
7.577777777777778 -3.0769230769230766 -0.05517134439366196
7.577777777777778 -2.666666666666667 -0.07519061592771235
7.577777777777778 -2.2564102564102564 -0.09623132576987169
7.577777777777778 -1.8461538461538467 -0.11809037441948393
7.577777777777778 -1.4358974358974361 -0.14051484791336652
7.577777777777778 -1.0256410256410255 -0.16320604160891738
7.577777777777778 -0.6153846153846159 -0.1858274246687723
7.577777777777778 -0.2051282051282053 -0.2080166524506905
7.577777777777778 0.2051282051282044 -0.2294012414832881
7.577777777777778 0.615384615384615 -0.24961693752475883
7.577777777777778 1.0256410256410255 -0.26832722747406457
7.577777777777778 1.4358974358974361 -0.2852420096048044
7.577777777777778 1.8461538461538467 -0.3001332925319214
7.577777777777778 2.2564102564102555 -0.3128460445099509
7.577777777777778 2.666666666666666 -0.32330296188833985
7.577777777777778 3.0769230769230766 -0.33150284309956185
7.577777777777778 3.4871794871794872 -0.3375132210003672
7.577777777777778 3.897435897435898 -0.34145868306003735
7.577777777777778 4.307692307692307 -0.34350672796768156
7.577777777777778 4.717948717948717 -0.3438530244919889
7.577777777777778 5.128205128205128 -0.34270762863164683
7.577777777777778 5.538461538461538 -0.34028322204721995
7.577777777777778 5.948717948717949 -0.3367859086856664
7.577777777777778 6.358974358974358 -0.3324086583485094
7.577777777777778 6.769230769230768 -0.32732717065064265
7.577777777777778 7.179487179487179 -0.32169775645682064
7.577777777777778 7.589743589743589 -0.3156567722099778
7.577777777777778 8.0 -0.30932115965981416

8.0 -8.0 0.07727612099697852
8.0 -7.589743589743589 0.0713295652921483
8.0 -7.17948717948718 0.06456966257852603
8.0 -6.769230769230769 0.0569276317584941
8.0 -6.3589743589743595 0.04833585748393155
8.0 -5.948717948717949 0.038730205885485966
8.0 -5.538461538461538 0.028052897378057887
8.0 -5.128205128205128 0.016255950945659087
8.0 -4.717948717948718 0.003305171395262939
8.0 -4.307692307692308 -0.010815407387153203
8.0 -3.897435897435898 -0.026098783621915308
8.0 -3.4871794871794872 -0.04251019912322663
8.0 -3.0769230769230766 -0.059982637973375705
8.0 -2.666666666666667 -0.07841303585807687
8.0 -2.2564102564102564 -0.09765969190161698
8.0 -1.8461538461538467 -0.1175414079461336
8.0 -1.4358974358974361 -0.13783885909444224
8.0 -1.0256410256410255 -0.15829860551887748
8.0 -0.6153846153846159 -0.17863997516381008
8.0 -0.2051282051282053 -0.19856477678724355
8.0 0.2051282051282044 -0.21776945756443658
8.0 0.615384615384615 -0.23595893851911456
8.0 1.0256410256410255 -0.25286100962800434
8.0 1.4358974358974361 -0.2682399272805763
8.0 1.8461538461538467 -0.2819078092972389
8.0 2.2564102564102555 -0.29373261417389557
8.0 2.666666666666666 -0.3036419111181761
8.0 3.0769230769230766 -0.3116222195296791
8.0 3.4871794871794872 -0.31771429697679027
8.0 3.897435897435898 -0.3220052512951108
8.0 4.307692307692307 -0.3246186482196095
8.0 4.717948717948717 -0.32570384688075854
8.0 5.128205128205128 -0.3254256515999182
8.0 5.538461538461538 -0.32395509238233994
8.0 5.948717948717949 -0.3214618228295765
8.0 6.358974358974358 -0.3181083233183516
8.0 6.769230769230768 -0.3140458623394305
8.0 7.179487179487179 -0.30941201500832344
8.0 7.589743589743589 -0.3043294593540745
8.0 8.0 -0.2989057512939022



==> main_fig_example_1d_p2.txt <==
0.2 -8.0 -0.0316186500932361
0.2 -7.7974683544303796 -0.033187491285728093
0.2 -7.594936708860759 -0.034869202413792474
0.2 -7.3924050632911396 -0.03667383062033205
0.2 -7.189873417721519 -0.038612372238993165
0.2 -6.987341772151899 -0.04069683762022092
0.2 -6.784810126582278 -0.04294030719980316
0.2 -6.582278481012658 -0.04535697187775508
0.2 -6.379746835443038 -0.04796214799590028
0.2 -6.177215189873418 -0.050772253539553704
0.2 -5.974683544303797 -0.053804727446453815
0.2 -5.772151898734178 -0.05707786790236078
0.2 -5.5696202531645564 -0.06061055812507968
0.2 -5.367088607594937 -0.06442183944515177
0.2 -5.1645569620253164 -0.06853028188113876
0.2 -4.962025316455696 -0.07295309288911914
0.2 -4.759493670886076 -0.07770489755223246
0.2 -4.556962025316455 -0.08279612170744165
0.2 -4.3544303797468356 -0.08823091904979205
0.2 -4.151898734177215 -0.09400461238129942
0.2 -3.9493670886075947 -0.10010067868425757
0.2 -3.746835443037975 -0.10648740950615666
0.2 -3.5443037974683547 -0.11311453131626435
0.2 -3.3417721518987342 -0.11991027355557923
0.2 -3.1392405063291138 -0.12677960123863236
0.2 -2.9367088607594933 -0.13360452474218243
0.2 -2.7341772151898738 -0.14024745997576896
0.2 -2.5316455696202533 -0.1465584070092807
0.2 -2.329113924050633 -0.1523861346435327
0.2 -2.1265822784810124 -0.15759259815747073
0.2 -1.9240506329113929 -0.16206866482393806
0.2 -1.7215189873417724 -0.16574826958740568
0.2 -1.518987341772152 -0.16861784330720406
0.2 -1.3164556962025316 -0.17071854685680607
0.2 -1.1139240506329111 -0.17214039878002863
0.2 -0.9113924050632916 -0.17300926872754213
0.2 -0.7088607594936711 -0.17346922246656038
0.2 -0.5063291139240507 -0.1736633553653262
0.2 -0.3037974683544302 -0.17371598941781094
0.2 -0.10126582278481067 -0.17371827156892763
0.2 0.10126582278481067 -0.1737182715689274
0.2 0.3037974683544302 -0.17371598941781102
0.2 0.5063291139240498 -0.17366335536532576
0.2 0.7088607594936711 -0.17346922246656038
0.2 0.9113924050632907 -0.17300926872754213
0.2 1.113924050632912 -0.1721403987800289
0.2 1.3164556962025316 -0.1707185468568063
0.2 1.5189873417721511 -0.1686178433072044
0.2 1.7215189873417724 -0.16574826958740577
0.2 1.924050632911392 -0.1620686648239379
0.2 2.1265822784810133 -0.15759259815747045
0.2 2.329113924050633 -0.15238613464353276
0.2 2.5316455696202524 -0.14655840700928088
0.2 2.7341772151898738 -0.14024745997576896
0.2 2.9367088607594933 -0.13360452474218282
0.2 3.139240506329113 -0.12677960123863333
0.2 3.3417721518987342 -0.11991027355557955
0.2 3.544303797468354 -0.11311453131626066
0.2 3.746835443037975 -0.1064874095061569
0.2 3.9493670886075947 -0.10010067868425701
0.2 4.151898734177214 -0.0940046123812996
0.2 4.3544303797468356 -0.08823091904979205
0.2 4.556962025316455 -0.08279612170744188
0.2 4.759493670886076 -0.07770489755223246
0.2 4.962025316455696 -0.07295309288911903
0.2 5.164556962025316 -0.06853028188113865
0.2 5.367088607594937 -0.06442183944515205
0.2 5.5696202531645564 -0.060610558125079726
0.2 5.772151898734178 -0.057077867902360836
0.2 5.974683544303797 -0.053804727446453975
0.2 6.177215189873417 -0.05077225353955376
0.2 6.379746835443038 -0.047962147995900394
0.2 6.582278481012658 -0.045356971877755024
0.2 6.784810126582279 -0.04294030719980316
0.2 6.987341772151899 -0.04069683762022124
0.2 7.189873417721518 -0.03861237223899306
0.2 7.3924050632911396 -0.036673830620332415
0.2 7.594936708860759 -0.03486920241379232
0.2 7.797468354430379 -0.033187491285728045
0.2 8.0 -0.03161865009323604

0.4052631578947369 -8.0 -0.06396343458410716
0.4052631578947369 -7.7974683544303796 -0.06713303793239406
0.4052631578947369 -7.594936708860759 -0.0705304507365639
0.4052631578947369 -7.3924050632911396 -0.07417596081400883
0.4052631578947369 -7.189873417721519 -0.07809178307265104
0.4052631578947369 -6.987341772151899 -0.08230219574025463
0.4052631578947369 -6.784810126582278 -0.0868336609467534
0.4052631578947369 -6.582278481012658 -0.09171491632558912
0.4052631578947369 -6.379746835443038 -0.09697701885592704
0.4052631578947369 -6.177215189873418 -0.10265331495033005
0.4052631578947369 -5.974683544303797 -0.1087793013784821
0.4052631578947369 -5.772151898734178 -0.11539232958408117
0.4052631578947369 -5.5696202531645564 -0.1225310909718336
0.4052631578947369 -5.367088607594937 -0.13023480276328947
0.4052631578947369 -5.1645569620253164 -0.13854199358286115
0.4052631578947369 -4.962025316455696 -0.1474887666821003
0.4052631578947369 -4.759493670886076 -0.1571064001748215
0.4052631578947369 -4.556962025316455 -0.1674181343706596
0.4052631578947369 -4.3544303797468356 -0.17843500718054106
0.4052631578947369 -4.151898734177215 -0.19015064632649617
0.4052631578947369 -3.9493670886075947 -0.20253503485434451
0.4052631578947369 -3.746835443037975 -0.21552746214424282
0.4052631578947369 -3.5443037974683547 -0.22902918239384862
0.4052631578947369 -3.3417721518987342 -0.2428967358446433
0.4052631578947369 -3.1392405063291138 -0.2569374115060882
0.4052631578947369 -2.9367088607594933 -0.2709088329095552
0.4052631578947369 -2.7341772151898738 -0.2845249130098209
0.4052631578947369 -2.5316455696202533 -0.2974701367176042
0.4052631578947369 -2.329113924050633 -0.3094229746180487
0.4052631578947369 -2.1265822784810124 -0.32008709904677274
0.4052631578947369 -1.9240506329113929 -0.3292263141819251
0.4052631578947369 -1.7215189873417724 -0.3366966514046429
0.4052631578947369 -1.518987341772152 -0.3424681611048843
0.4052631578947369 -1.3164556962025316 -0.3466304357920661
0.4052631578947369 -1.1139240506329111 -0.349379644980585
0.4052631578947369 -0.9113924050632916 -0.35098947277759424
0.4052631578947369 -0.7088607594936711 -0.35177196365812297
0.4052631578947369 -0.5063291139240507 -0.3520356404008285
0.4052631578947369 -0.3037974683544302 -0.35204733180919356
0.4052631578947369 -0.10126582278481067 -0.35200191855471585
0.4052631578947369 0.10126582278481067 -0.352001918554716
0.4052631578947369 0.3037974683544302 -0.35204733180919384
0.4052631578947369 0.5063291139240498 -0.3520356404008275
0.4052631578947369 0.7088607594936711 -0.35177196365812335
0.4052631578947369 0.9113924050632907 -0.35098947277759457
0.4052631578947369 1.113924050632912 -0.349379644980586
0.4052631578947369 1.3164556962025316 -0.3466304357920667
0.4052631578947369 1.5189873417721511 -0.3424681611048847
0.4052631578947369 1.7215189873417724 -0.33669665140464305
0.4052631578947369 1.924050632911392 -0.3292263141819255
0.4052631578947369 2.1265822784810133 -0.3200870990467729
0.4052631578947369 2.329113924050633 -0.3094229746180484
0.4052631578947369 2.5316455696202524 -0.29747013671760403
0.4052631578947369 2.7341772151898738 -0.28452491300982097
0.4052631578947369 2.9367088607594933 -0.2709088329095552
0.4052631578947369 3.139240506329113 -0.2569374115060871
0.4052631578947369 3.3417721518987342 -0.24289673584464347
0.4052631578947369 3.544303797468354 -0.22902918239384962
0.4052631578947369 3.746835443037975 -0.21552746214424306
0.4052631578947369 3.9493670886075947 -0.20253503485434365
0.4052631578947369 4.151898734177214 -0.19015064632649586
0.4052631578947369 4.3544303797468356 -0.17843500718054048
0.4052631578947369 4.556962025316455 -0.1674181343706599
0.4052631578947369 4.759493670886076 -0.15710640017482164
0.4052631578947369 4.962025316455696 -0.14748876668210043
0.4052631578947369 5.164556962025316 -0.1385419935828612
0.4052631578947369 5.367088607594937 -0.13023480276328941
0.4052631578947369 5.5696202531645564 -0.12253109097183379
0.4052631578947369 5.772151898734178 -0.11539232958408123
0.4052631578947369 5.974683544303797 -0.10877930137848223
0.4052631578947369 6.177215189873417 -0.10265331495032974
0.4052631578947369 6.379746835443038 -0.09697701885592716
0.4052631578947369 6.582278481012658 -0.09171491632558888
0.4052631578947369 6.784810126582279 -0.08683366094675328
0.4052631578947369 6.987341772151899 -0.08230219574025474
0.4052631578947369 7.189873417721518 -0.0780917830726511
0.4052631578947369 7.3924050632911396 -0.07417596081400907
0.4052631578947369 7.594936708860759 -0.07053045073656397
0.4052631578947369 7.797468354430379 -0.06713303793239406
0.4052631578947369 8.0 -0.06396343458410773

0.6105263157894737 -8.0 -0.09609351387119375
0.6105263157894737 -7.7974683544303796 -0.10084489845679057
0.6105263157894737 -7.594936708860759 -0.10593719911370394
0.6105263157894737 -7.3924050632911396 -0.11140079679794758
0.6105263157894737 -7.189873417721519 -0.11726898348307258
0.6105263157894737 -6.987341772151899 -0.12357817914386322
0.6105263157894737 -6.784810126582278 -0.13036813030855957
0.6105263157894737 -6.582278481012658 -0.13768207186442707
0.6105263157894737 -6.379746835443038 -0.14556682608504037
0.6105263157894737 -6.177215189873418 -0.15407280251801772
0.6105263157894737 -5.974683544303797 -0.16325384873613258
0.6105263157894737 -5.772151898734178 -0.17316688425734666
0.6105263157894737 -5.5696202531645564 -0.18387122746200674
0.6105263157894737 -5.367088607594937 -0.1954274976060092
0.6105263157894737 -5.1645569620253164 -0.20789594121102292
0.6105263157894737 -4.962025316455696 -0.22133399568777662
0.6105263157894737 -4.759493670886076 -0.23579286692893653
0.6105263157894737 -4.556962025316455 -0.251312869851595
0.6105263157894737 -4.3544303797468356 -0.267917276098455
0.6105263157894737 -4.151898734177215 -0.2856044555269924
0.6105263157894737 -3.9493670886075947 -0.3043382244238048
0.6105263157894737 -3.746835443037975 -0.3240365736095139
0.6105263157894737 -3.5443037974683547 -0.3445594017513479
0.6105263157894737 -3.3417721518987342 -0.36569657054543525
0.6105263157894737 -3.1392405063291138 -0.38715852415655794
0.6105263157894737 -2.9367088607594933 -0.408572748696288
0.6105263157894737 -2.7341772151898738 -0.4294901541506423
0.6105263157894737 -2.5316455696202533 -0.4494054518071115
0.6105263157894737 -2.329113924050633 -0.46779403431876987
0.6105263157894737 -2.1265822784810124 -0.4841642295728661
0.6105263157894737 -1.9240506329113929 -0.4981184390922296
0.6105263157894737 -1.7215189873417724 -0.5094112996436493
0.6105263157894737 -1.518987341772152 -0.5179903948032129
0.6105263157894737 -1.3164556962025316 -0.524007513413963
0.6105263157894737 -1.1139240506329111 -0.527795942661844
0.6105263157894737 -0.9113924050632916 -0.5298187486389896
0.6105263157894737 -0.7088607594936711 -0.5306001300598143
0.6105263157894737 -0.5063291139240507 -0.5306539752792319
0.6105263157894737 -0.3037974683544302 -0.5304210024246745
0.6105263157894737 -0.10126582278481067 -0.530220836398632
0.6105263157894737 0.10126582278481067 -0.5302208363986318
0.6105263157894737 0.3037974683544302 -0.5304210024246746
0.6105263157894737 0.5063291139240498 -0.5306539752792336
0.6105263157894737 0.7088607594936711 -0.5306001300598141
0.6105263157894737 0.9113924050632907 -0.5298187486389903
0.6105263157894737 1.113924050632912 -0.5277959426618444
0.6105263157894737 1.3164556962025316 -0.5240075134139633
0.6105263157894737 1.5189873417721511 -0.5179903948032126
0.6105263157894737 1.7215189873417724 -0.5094112996436493
0.6105263157894737 1.924050632911392 -0.4981184390922305
0.6105263157894737 2.1265822784810133 -0.4841642295728651
0.6105263157894737 2.329113924050633 -0.4677940343187701
0.6105263157894737 2.5316455696202524 -0.4494054518071122
0.6105263157894737 2.7341772151898738 -0.4294901541506423
0.6105263157894737 2.9367088607594933 -0.40857274869628835
0.6105263157894737 3.139240506329113 -0.3871585241565573
0.6105263157894737 3.3417721518987342 -0.36569657054543514
0.6105263157894737 3.544303797468354 -0.3445594017513498
0.6105263157894737 3.746835443037975 -0.324036573609514
0.6105263157894737 3.9493670886075947 -0.3043382244238048
0.6105263157894737 4.151898734177214 -0.2856044555269921
0.6105263157894737 4.3544303797468356 -0.26791727609845506
0.6105263157894737 4.556962025316455 -0.25131286985159484
0.6105263157894737 4.759493670886076 -0.2357928669289367
0.6105263157894737 4.962025316455696 -0.22133399568777656
0.6105263157894737 5.164556962025316 -0.20789594121102323
0.6105263157894737 5.367088607594937 -0.1954274976060092
0.6105263157894737 5.5696202531645564 -0.18387122746200704
0.6105263157894737 5.772151898734178 -0.1731668842573469
0.6105263157894737 5.974683544303797 -0.1632538487361325
0.6105263157894737 6.177215189873417 -0.15407280251801778
0.6105263157894737 6.379746835443038 -0.14556682608504046
0.6105263157894737 6.582278481012658 -0.13768207186442707
0.6105263157894737 6.784810126582279 -0.1303681303085597
0.6105263157894737 6.987341772151899 -0.12357817914386322
0.6105263157894737 7.189873417721518 -0.11726898348307284
0.6105263157894737 7.3924050632911396 -0.11140079679794763
0.6105263157894737 7.594936708860759 -0.10593719911370394
0.6105263157894737 7.797468354430379 -0.1008448984567908
0.6105263157894737 8.0 -0.09609351387119339

0.8157894736842106 -8.0 -0.1279022920660934
0.8157894736842106 -7.7974683544303796 -0.13420705149646384
0.8157894736842106 -7.594936708860759 -0.1409630729364745
0.8157894736842106 -7.3924050632911396 -0.14821060020056337
0.8157894736842106 -7.189873417721519 -0.15599377730619468
0.8157894736842106 -6.987341772151899 -0.16436095891136795
0.8157894736842106 -6.784810126582278 -0.17336500530163723
0.8157894736842106 -6.582278481012658 -0.18306354068810288
0.8157894736842106 -6.379746835443038 -0.19351914419692623
0.8157894736842106 -6.177215189873418 -0.20479943020654467
0.8157894736842106 -5.974683544303797 -0.21697695762332556
0.8157894736842106 -5.772151898734178 -0.23012888509677165
0.8157894736842106 -5.5696202531645564 -0.2443362597508333
0.8157894736842106 -5.367088607594937 -0.2596827894726575
0.8157894736842106 -5.1645569620253164 -0.27625290226942756
0.8157894736842106 -4.962025316455696 -0.2941288408808046
0.8157894736842106 -4.759493670886076 -0.313386479276499
0.8157894736842106 -4.556962025316455 -0.3340894869614049
0.8157894736842106 -4.3544303797468356 -0.3562814222764969
0.8157894736842106 -4.151898734177215 -0.3799753355335351
0.8157894736842106 -3.9493670886075947 -0.40514055555801465
0.8157894736842106 -3.746835443037975 -0.4316865954450992
0.8157894736842106 -3.5443037974683547 -0.4594446523731009
0.8157894736842106 -3.3417721518987342 -0.4881481183177031
0.8157894736842106 -3.1392405063291138 -0.5174149602774902
0.8157894736842106 -2.9367088607594933 -0.5467367245690365
0.8157894736842106 -2.7341772151898738 -0.5754808871474777
0.8157894736842106 -2.5316455696202533 -0.6029143663452412
0.8157894736842106 -2.329113924050633 -0.6282546853339556
0.8157894736842106 -2.1265822784810124 -0.6507498888644783
0.8157894736842106 -1.9240506329113929 -0.6697785617875536
0.8157894736842106 -1.7215189873417724 -0.6849498820214046
0.8157894736842106 -1.518987341772152 -0.6961765538310165
0.8157894736842106 -1.3164556962025316 -0.7036968229010382
0.8157894736842106 -1.1139240506329111 -0.7080364817348211
0.8157894736842106 -0.9113924050632916 -0.7099210928806086
0.8157894736842106 -0.7088607594936711 -0.7101624335321179
0.8157894736842106 -0.5063291139240507 -0.7095454052270596
0.8157894736842106 -0.3037974683544302 -0.7087340864518279
0.8157894736842106 -0.10126582278481067 -0.7082046805421833
0.8157894736842106 0.10126582278481067 -0.708204680542183
0.8157894736842106 0.3037974683544302 -0.7087340864518274
0.8157894736842106 0.5063291139240498 -0.7095454052270587
0.8157894736842106 0.7088607594936711 -0.7101624335321188
0.8157894736842106 0.9113924050632907 -0.7099210928806091
0.8157894736842106 1.113924050632912 -0.7080364817348211
0.8157894736842106 1.3164556962025316 -0.703696822901038
0.8157894736842106 1.5189873417721511 -0.6961765538310162
0.8157894736842106 1.7215189873417724 -0.6849498820214045
0.8157894736842106 1.924050632911392 -0.6697785617875518
0.8157894736842106 2.1265822784810133 -0.650749888864477
0.8157894736842106 2.329113924050633 -0.6282546853339558
0.8157894736842106 2.5316455696202524 -0.6029143663452422
0.8157894736842106 2.7341772151898738 -0.5754808871474774
0.8157894736842106 2.9367088607594933 -0.5467367245690371
0.8157894736842106 3.139240506329113 -0.5174149602774902
0.8157894736842106 3.3417721518987342 -0.4881481183177028
0.8157894736842106 3.544303797468354 -0.45944465237310017
0.8157894736842106 3.746835443037975 -0.4316865954450996
0.8157894736842106 3.9493670886075947 -0.40514055555801465
0.8157894736842106 4.151898734177214 -0.379975335533535
0.8157894736842106 4.3544303797468356 -0.35628142227649684
0.8157894736842106 4.556962025316455 -0.3340894869614049
0.8157894736842106 4.759493670886076 -0.31338647927649854
0.8157894736842106 4.962025316455696 -0.2941288408808043
0.8157894736842106 5.164556962025316 -0.276252902269428
0.8157894736842106 5.367088607594937 -0.2596827894726574
0.8157894736842106 5.5696202531645564 -0.2443362597508333
0.8157894736842106 5.772151898734178 -0.23012888509677176
0.8157894736842106 5.974683544303797 -0.21697695762332564
0.8157894736842106 6.177215189873417 -0.20479943020654445
0.8157894736842106 6.379746835443038 -0.19351914419692623
0.8157894736842106 6.582278481012658 -0.1830635406881027
0.8157894736842106 6.784810126582279 -0.17336500530163704
0.8157894736842106 6.987341772151899 -0.16436095891136782
0.8157894736842106 7.189873417721518 -0.15599377730619463
0.8157894736842106 7.3924050632911396 -0.1482106002005635
0.8157894736842106 7.594936708860759 -0.1409630729364746
0.8157894736842106 7.797468354430379 -0.13420705149646384
0.8157894736842106 8.0 -0.12790229206609333

1.0210526315789474 -8.0 -0.15928577414636114
1.0210526315789474 -7.7974683544303796 -0.167106310685271
1.0210526315789474 -7.594936708860759 -0.17548477056691184
1.0210526315789474 -7.3924050632911396 -0.18447093891198835
1.0210526315789474 -7.189873417721519 -0.19411949047115862
1.0210526315789474 -6.987341772151899 -0.20449040797568369
1.0210526315789474 -6.784810126582278 -0.21564939493941288
1.0210526315789474 -6.582278481012658 -0.2276682613256551
1.0210526315789474 -6.379746835443038 -0.2406252502721694
1.0210526315789474 -6.177215189873418 -0.254605259973249
1.0210526315789474 -5.974683544303797 -0.26969989554665025
1.0210526315789474 -5.772151898734178 -0.28600725960330786
1.0210526315789474 -5.5696202531645564 -0.3036313552340483
1.0210526315789474 -5.367088607594937 -0.3226809288095115
1.0210526315789474 -5.1645569620253164 -0.3432675197476571
1.0210526315789474 -4.962025316455696 -0.3655024079189065
1.0210526315789474 -4.759493670886076 -0.38949205567972234
1.0210526315789474 -4.556962025316455 -0.4153315332416895
1.0210526315789474 -4.3544303797468356 -0.4430953034475005
1.0210526315789474 -4.151898734177215 -0.47282465028312415
1.0210526315789474 -3.9493670886075947 -0.5045110169944276
1.0210526315789474 -3.746835443037975 -0.5380746721861819
1.0210526315789474 -3.5443037974683547 -0.5733386111937132
1.0210526315789474 -3.3417721518987342 -0.6099986743863403
1.0210526315789474 -3.1392405063291138 -0.6475928339386611
1.0210526315789474 -2.9367088607594933 -0.6854757075541732
1.0210526315789474 -2.7341772151898738 -0.7228084355937856
1.0210526315789474 -2.5316455696202533 -0.7585779276300854
1.0210526315789474 -2.329113924050633 -0.7916603182824697
1.0210526315789474 -2.1265822784810124 -0.8209370306527473
1.0210526315789474 -1.9240506329113929 -0.8454550175244615
1.0210526315789474 -1.7215189873417724 -0.8645985763407519
1.0210526315789474 -1.518987341772152 -0.8782211853074857
1.0210526315789474 -1.3164556962025316 -0.8866885361196998
1.0210526315789474 -1.1139240506329111 -0.8908136359147354
1.0210526315789474 -0.9113924050632916 -0.8917060483876353
1.0210526315789474 -0.7088607594936711 -0.8905846224714733
1.0210526315789474 -0.5063291139240507 -0.8886030226630092
1.0210526315789474 -0.3037974683544302 -0.8867172826171058
1.0210526315789474 -0.10126582278481067 -0.8856012714581047
1.0210526315789474 0.10126582278481067 -0.8856012714581052
1.0210526315789474 0.3037974683544302 -0.8867172826171055
1.0210526315789474 0.5063291139240498 -0.8886030226630091
1.0210526315789474 0.7088607594936711 -0.8905846224714744
1.0210526315789474 0.9113924050632907 -0.8917060483876356
1.0210526315789474 1.113924050632912 -0.8908136359147354
1.0210526315789474 1.3164556962025316 -0.8866885361197008
1.0210526315789474 1.5189873417721511 -0.8782211853074846
1.0210526315789474 1.7215189873417724 -0.8645985763407525
1.0210526315789474 1.924050632911392 -0.8454550175244637
1.0210526315789474 2.1265822784810133 -0.8209370306527476
1.0210526315789474 2.329113924050633 -0.79166031828247
1.0210526315789474 2.5316455696202524 -0.7585779276300859
1.0210526315789474 2.7341772151898738 -0.7228084355937863
1.0210526315789474 2.9367088607594933 -0.6854757075541738
1.0210526315789474 3.139240506329113 -0.6475928339386593
1.0210526315789474 3.3417721518987342 -0.6099986743863401
1.0210526315789474 3.544303797468354 -0.5733386111937129
1.0210526315789474 3.746835443037975 -0.5380746721861817
1.0210526315789474 3.9493670886075947 -0.5045110169944277
1.0210526315789474 4.151898734177214 -0.4728246502831236
1.0210526315789474 4.3544303797468356 -0.44309530344750053
1.0210526315789474 4.556962025316455 -0.4153315332416896
1.0210526315789474 4.759493670886076 -0.3894920556797228
1.0210526315789474 4.962025316455696 -0.3655024079189065
1.0210526315789474 5.164556962025316 -0.34326751974765707
1.0210526315789474 5.367088607594937 -0.32268092880951166
1.0210526315789474 5.5696202531645564 -0.3036313552340487
1.0210526315789474 5.772151898734178 -0.28600725960330786
1.0210526315789474 5.974683544303797 -0.2696998955466503
1.0210526315789474 6.177215189873417 -0.254605259973249
1.0210526315789474 6.379746835443038 -0.2406252502721695
1.0210526315789474 6.582278481012658 -0.227668261325655
1.0210526315789474 6.784810126582279 -0.2156493949394127
1.0210526315789474 6.987341772151899 -0.20449040797568352
1.0210526315789474 7.189873417721518 -0.19411949047115876
1.0210526315789474 7.3924050632911396 -0.1844709389119883
1.0210526315789474 7.594936708860759 -0.17548477056691184
1.0210526315789474 7.797468354430379 -0.1671063106852709
1.0210526315789474 8.0 -0.15928577414636072

1.2263157894736842 -8.0 -0.1901434262473441
1.2263157894736842 -7.7974683544303796 -0.1994332726175002
1.2263157894736842 -7.594936708860759 -0.20938310521325793
1.2263157894736842 -7.3924050632911396 -0.22005182815830288
1.2263157894736842 -7.189873417721519 -0.23150421481505679
1.2263157894736842 -6.987341772151899 -0.2438114483128347
1.2263157894736842 -6.784810126582278 -0.2570516738459704
1.2263157894736842 -6.582278481012658 -0.27131054371660834
1.2263157894736842 -6.379746835443038 -0.28668172605492886
1.2263157894736842 -6.177215189873418 -0.3032673340132675
1.2263157894736842 -5.974683544303797 -0.3211782124532308
1.2263157894736842 -5.772151898734178 -0.34053399162885617
1.2263157894736842 -5.5696202531645564 -0.3614627792980429
1.2263157894736842 -5.367088607594937 -0.38410031034970055
1.2263157894736842 -5.1645569620253164 -0.4085883016349108
1.2263157894736842 -4.962025316455696 -0.43507166337729997
1.2263157894736842 -4.759493670886076 -0.46369409075414914
1.2263157894736842 -4.556962025316455 -0.4945913940707789
1.2263157894736842 -4.3544303797468356 -0.5278817215452177
1.2263157894736842 -4.151898734177215 -0.5636515949472151
1.2263157894736842 -3.9493670886075947 -0.6019364524822064
1.2263157894736842 -3.746835443037975 -0.6426942697641919
1.2263157894736842 -3.5443037974683547 -0.6857710107048995
1.2263157894736842 -3.3417721518987342 -0.7308575292393152
1.2263157894736842 -3.1392405063291138 -0.7774397367349412
1.2263157894736842 -2.9367088607594933 -0.8247482288331397
1.2263157894736842 -2.7341772151898738 -0.8717208300765962
1.2263157894736842 -2.5316455696202533 -0.9170010540042175
1.2263157894736842 -2.329113924050633 -0.9590032420960163
1.2263157894736842 -2.1265822784810124 -0.996071827575035
1.2263157894736842 -1.9240506329113929 -1.026736012368063
1.2263157894736842 -1.7215189873417724 -1.0500104063134652
1.2263157894736842 -1.518987341772152 -1.065641339503208
1.2263157894736842 -1.3164556962025316 -1.0741929255010567
1.2263157894736842 -1.1139240506329111 -1.0769297289084847
1.2263157894736842 -0.9113924050632916 -1.0755468628946823
1.2263157894736842 -0.7088607594936711 -1.0718545805760895
1.2263157894736842 -0.5063291139240507 -1.0675120651206234
1.2263157894736842 -0.3037974683544302 -1.0638522555679268
1.2263157894736842 -0.10126582278481067 -1.0617909610494984
1.2263157894736842 0.10126582278481067 -1.0617909610494993
1.2263157894736842 0.3037974683544302 -1.063852255567927
1.2263157894736842 0.5063291139240498 -1.0675120651206238
1.2263157894736842 0.7088607594936711 -1.0718545805760893
1.2263157894736842 0.9113924050632907 -1.0755468628946827
1.2263157894736842 1.113924050632912 -1.0769297289084858
1.2263157894736842 1.3164556962025316 -1.0741929255010578
1.2263157894736842 1.5189873417721511 -1.065641339503209
1.2263157894736842 1.7215189873417724 -1.0500104063134663
1.2263157894736842 1.924050632911392 -1.0267360123680611
1.2263157894736842 2.1265822784810133 -0.9960718275750372
1.2263157894736842 2.329113924050633 -0.9590032420960173
1.2263157894736842 2.5316455696202524 -0.9170010540042183
1.2263157894736842 2.7341772151898738 -0.8717208300765962
1.2263157894736842 2.9367088607594933 -0.8247482288331393
1.2263157894736842 3.139240506329113 -0.7774397367349408
1.2263157894736842 3.3417721518987342 -0.7308575292393151
1.2263157894736842 3.544303797468354 -0.6857710107048995
1.2263157894736842 3.746835443037975 -0.6426942697641921
1.2263157894736842 3.9493670886075947 -0.6019364524822058
1.2263157894736842 4.151898734177214 -0.5636515949472151
1.2263157894736842 4.3544303797468356 -0.5278817215452178
1.2263157894736842 4.556962025316455 -0.4945913940707789
1.2263157894736842 4.759493670886076 -0.46369409075414914
1.2263157894736842 4.962025316455696 -0.4350716633772997
1.2263157894736842 5.164556962025316 -0.4085883016349105
1.2263157894736842 5.367088607594937 -0.3841003103497007
1.2263157894736842 5.5696202531645564 -0.36146277929804305
1.2263157894736842 5.772151898734178 -0.34053399162885634
1.2263157894736842 5.974683544303797 -0.3211782124532308
1.2263157894736842 6.177215189873417 -0.30326733401326744
1.2263157894736842 6.379746835443038 -0.286681726054929
1.2263157894736842 6.582278481012658 -0.27131054371660834
1.2263157894736842 6.784810126582279 -0.2570516738459702
1.2263157894736842 6.987341772151899 -0.2438114483128344
1.2263157894736842 7.189873417721518 -0.23150421481505684
1.2263157894736842 7.3924050632911396 -0.2200518281583027
1.2263157894736842 7.594936708860759 -0.20938310521325776
1.2263157894736842 7.797468354430379 -0.19943327261750027
1.2263157894736842 8.0 -0.1901434262473441

1.431578947368421 -8.0 -0.22037901912157654
1.431578947368421 -7.7974683544303796 -0.23108325384240289
1.431578947368421 -7.594936708860759 -0.242544045324628
1.431578947368421 -7.3924050632911396 -0.2548288846762937
1.431578947368421 -7.189873417721519 -0.2680120866534073
1.431578947368421 -6.987341772151899 -0.28217546427055623
1.431578947368421 -6.784810126582278 -0.2974090396320763
1.431578947368421 -6.582278481012658 -0.3138117775087719
1.431578947368421 -6.379746835443038 -0.3314923194671521
1.431578947368421 -6.177215189873418 -0.35056968374473585
1.431578947368421 -5.974683544303797 -0.3711738779067301
1.431578947368421 -5.772151898734178 -0.3934463452564108
1.431578947368421 -5.5696202531645564 -0.41754012862353795
1.431578947368421 -5.367088607594937 -0.4436195816838343
1.431578947368421 -5.1645569620253164 -0.47185938147627793
1.431578947368421 -4.962025316455696 -0.5024424865795621
1.431578947368421 -4.759493670886076 -0.5355565301312044
1.431578947368421 -4.556962025316455 -0.5713879179412629
1.431578947368421 -4.3544303797468356 -0.6101125981892574
1.431578947368421 -4.151898734177215 -0.6518820600093308
1.431578947368421 -3.9493670886075947 -0.6968025967323122
1.431578947368421 -3.746835443037975 -0.7449052754616354
1.431578947368421 -3.5443037974683547 -0.7961035486239555
1.431578947368421 -3.3417721518987342 -0.850135454728476
1.431578947368421 -3.1392405063291138 -0.906488837028758
1.431578947368421 -2.9367088607594933 -0.9643127523203484
1.431578947368421 -2.7341772151898738 -1.0223289271722045
1.431578947368421 -2.5316455696202533 -1.078776040616672
1.431578947368421 -2.329113924050633 -1.1314441479246145
1.431578947368421 -2.1265822784810124 -1.177870682917527
1.431578947368421 -1.9240506329113929 -1.2157394677761766
1.431578947368421 -1.7215189873417724 -1.2434216493021406
1.431578947368421 -1.518987341772152 -1.2604593887341613
1.431578947368421 -1.3164556962025316 -1.2677459275925012
1.431578947368421 -1.1139240506329111 -1.2672955830061452
1.431578947368421 -0.9113924050632916 -1.261730673799823
1.431578947368421 -0.7088607594936711 -1.2537332594268582
1.431578947368421 -0.5063291139240507 -1.24564589993506
1.431578947368421 -0.3037974683544302 -1.2392660087258576
1.431578947368421 -0.10126582278481067 -1.235782885197484
1.431578947368421 0.10126582278481067 -1.235782885197483
1.431578947368421 0.3037974683544302 -1.2392660087258576
1.431578947368421 0.5063291139240498 -1.2456458999350635
1.431578947368421 0.7088607594936711 -1.253733259426859
1.431578947368421 0.9113924050632907 -1.2617306737998222
1.431578947368421 1.113924050632912 -1.2672955830061436
1.431578947368421 1.3164556962025316 -1.2677459275925036
1.431578947368421 1.5189873417721511 -1.260459388734157
1.431578947368421 1.7215189873417724 -1.2434216493021413
1.431578947368421 1.924050632911392 -1.2157394677761832
1.431578947368421 2.1265822784810133 -1.177870682917527
1.431578947368421 2.329113924050633 -1.1314441479246153
1.431578947368421 2.5316455696202524 -1.0787760406166729
1.431578947368421 2.7341772151898738 -1.0223289271722047
1.431578947368421 2.9367088607594933 -0.9643127523203493
1.431578947368421 3.139240506329113 -0.9064888370287576
1.431578947368421 3.3417721518987342 -0.8501354547284751
1.431578947368421 3.544303797468354 -0.7961035486239569
1.431578947368421 3.746835443037975 -0.7449052754616359
1.431578947368421 3.9493670886075947 -0.6968025967323118
1.431578947368421 4.151898734177214 -0.6518820600093305
1.431578947368421 4.3544303797468356 -0.6101125981892572
1.431578947368421 4.556962025316455 -0.5713879179412629
1.431578947368421 4.759493670886076 -0.5355565301312045
1.431578947368421 4.962025316455696 -0.5024424865795623
1.431578947368421 5.164556962025316 -0.4718593814762784
1.431578947368421 5.367088607594937 -0.44361958168383425
1.431578947368421 5.5696202531645564 -0.41754012862353784
1.431578947368421 5.772151898734178 -0.39344634525641065
1.431578947368421 5.974683544303797 -0.37117387790673023
1.431578947368421 6.177215189873417 -0.35056968374473585
1.431578947368421 6.379746835443038 -0.33149231946715185
1.431578947368421 6.582278481012658 -0.31381177750877187
1.431578947368421 6.784810126582279 -0.29740903963207643
1.431578947368421 6.987341772151899 -0.28217546427055634
1.431578947368421 7.189873417721518 -0.26801208665340726
1.431578947368421 7.3924050632911396 -0.25482888467629383
1.431578947368421 7.594936708860759 -0.24254404532462817
1.431578947368421 7.797468354430379 -0.23108325384240302
1.431578947368421 8.0 -0.22037901912157631

1.6368421052631579 -8.0 -0.24990144530251795
1.6368421052631579 -7.7974683544303796 -0.2619572067321574
1.6368421052631579 -7.594936708860759 -0.27485974279678277
1.6368421052631579 -7.3924050632911396 -0.2886844830034024
1.6368421052631579 -7.189873417721519 -0.30351458932567027
1.6368421052631579 -6.987341772151899 -0.31944177226901427
1.6368421052631579 -6.784810126582278 -0.3365671736102254
1.6368421052631579 -6.582278481012658 -0.355002310641947
1.6368421052631579 -6.379746835443038 -0.3748700705205621
1.6368421052631579 -6.177215189873418 -0.3963057338831055
1.6368421052631579 -5.974683544303797 -0.4194579927306099
1.6368421052631579 -5.772151898734178 -0.44448990636273467
1.6368421052631579 -5.5696202531645564 -0.4715797073901045
1.6368421052631579 -5.367088607594937 -0.5009213221983063
1.6368421052631579 -5.1645569620253164 -0.5327243984784071
1.6368421052631579 -4.962025316455696 -0.5672135239330321
1.6368421052631579 -4.759493670886076 -0.6046261556021026
1.6368421052631579 -4.556962025316455 -0.645208528898093
1.6368421052631579 -4.3544303797468356 -0.6892084354330622
1.6368421052631579 -4.151898734177215 -0.736863186396775
1.6368421052631579 -3.9493670886075947 -0.7883802320062125
1.6368421052631579 -3.746835443037975 -0.8439067024449094
1.6368421052631579 -3.5443037974683547 -0.9034825456459796
1.6368421052631579 -3.3417721518987342 -0.966970175638335
1.6368421052631579 -3.1392405063291138 -1.0339525092558248
1.6368421052631579 -2.9367088607594933 -1.1035934673582395
1.6368421052631579 -2.7341772151898738 -1.1744660384411632
1.6368421052631579 -2.5316455696202533 -1.2443823597016497
1.6368421052631579 -2.329113924050633 -1.310316524007264
1.6368421052631579 -2.1265822784810124 -1.3685802158272389
1.6368421052631579 -1.9240506329113929 -1.4154190068992845
1.6368421052631579 -1.7215189873417724 -1.4480142406237455
1.6368421052631579 -1.518987341772152 -1.4654969021616946
1.6368421052631579 -1.3164556962025316 -1.4693519448486327
1.6368421052631579 -1.1139240506329111 -1.4629200572601613
1.6368421052631579 -0.9113924050632916 -1.45034799766008
1.6368421052631579 -0.7088607594936711 -1.4356055052562624
1.6368421052631579 -0.5063291139240507 -1.4219185251261777
1.6368421052631579 -0.3037974683544302 -1.4115995366369671
1.6368421052631579 -0.10126582278481067 -1.4060959818358745
1.6368421052631579 0.10126582278481067 -1.4060959818358711
1.6368421052631579 0.3037974683544302 -1.4115995366369682
1.6368421052631579 0.5063291139240498 -1.4219185251261746
1.6368421052631579 0.7088607594936711 -1.4356055052562608
1.6368421052631579 0.9113924050632907 -1.450347997660079
1.6368421052631579 1.113924050632912 -1.4629200572601564
1.6368421052631579 1.3164556962025316 -1.469351944848633
1.6368421052631579 1.5189873417721511 -1.4654969021616964
1.6368421052631579 1.7215189873417724 -1.4480142406237486
1.6368421052631579 1.924050632911392 -1.4154190068992933
1.6368421052631579 2.1265822784810133 -1.3685802158272407
1.6368421052631579 2.329113924050633 -1.3103165240072616
1.6368421052631579 2.5316455696202524 -1.2443823597016457
1.6368421052631579 2.7341772151898738 -1.174466038441163
1.6368421052631579 2.9367088607594933 -1.1035934673582377
1.6368421052631579 3.139240506329113 -1.033952509255827
1.6368421052631579 3.3417721518987342 -0.9669701756383354
1.6368421052631579 3.544303797468354 -0.90348254564598
1.6368421052631579 3.746835443037975 -0.8439067024449097
1.6368421052631579 3.9493670886075947 -0.7883802320062128
1.6368421052631579 4.151898734177214 -0.7368631863967753
1.6368421052631579 4.3544303797468356 -0.6892084354330622
1.6368421052631579 4.556962025316455 -0.6452085288980937
1.6368421052631579 4.759493670886076 -0.6046261556021025
1.6368421052631579 4.962025316455696 -0.5672135239330321
1.6368421052631579 5.164556962025316 -0.5327243984784072
1.6368421052631579 5.367088607594937 -0.500921322198306
1.6368421052631579 5.5696202531645564 -0.47157970739010474
1.6368421052631579 5.772151898734178 -0.44448990636273455
1.6368421052631579 5.974683544303797 -0.4194579927306099
1.6368421052631579 6.177215189873417 -0.39630573388310564
1.6368421052631579 6.379746835443038 -0.37487007052056215
1.6368421052631579 6.582278481012658 -0.35500231064194715
1.6368421052631579 6.784810126582279 -0.33656717361022526
1.6368421052631579 6.987341772151899 -0.3194417722690142
1.6368421052631579 7.189873417721518 -0.3035145893256699
1.6368421052631579 7.3924050632911396 -0.2886844830034023
1.6368421052631579 7.594936708860759 -0.274859742796783
1.6368421052631579 7.797468354430379 -0.26195720673215794
1.6368421052631579 8.0 -0.24990144530251804

1.8421052631578947 -8.0 -0.2786254978844434
1.8421052631578947 -7.7974683544303796 -0.2919626002703463
1.8421052631578947 -7.594936708860759 -0.306229532869997
1.8421052631578947 -7.3924050632911396 -0.32150889527233256
1.8421052631578947 -7.189873417721519 -0.3378918582920923
1.8421052631578947 -6.987341772151899 -0.3554791223791441
1.8421052631578947 -6.784810126582278 -0.3743819772088814
1.8421052631578947 -6.582278481012658 -0.39472346776450906
1.8421052631578947 -6.379746835443038 -0.4166396695037521
1.8421052631578947 -6.177215189873418 -0.44028107048167997
1.8421052631578947 -5.974683544303797 -0.4658140504244211
1.8421052631578947 -5.772151898734178 -0.4934224338731602
1.8421052631578947 -5.5696202531645564 -0.5233090736712871
1.8421052631578947 -5.367088607594937 -0.5556973874049893
1.8421052631578947 -5.1645569620253164 -0.5908327149600581
1.8421052631578947 -4.962025316455696 -0.6289832769121725
1.8421052631578947 -4.759493670886076 -0.6704403689786956
1.8421052631578947 -4.556962025316455 -0.7155171903074704
1.8421052631578947 -4.3544303797468356 -0.7645453111573376
1.8421052631578947 -4.151898734177215 -0.8178671358016916
1.8421052631578947 -3.9493670886075947 -0.8758216416908495
1.8421052631578947 -3.746835443037975 -0.9387189138761435
1.8421052631578947 -3.5443037974683547 -1.0067961704734518
1.8421052631578947 -3.3417721518987342 -1.080143673253771
1.8421052631578947 -3.1392405063291138 -1.1585830621393336
1.8421052631578947 -2.9367088607594933 -1.2414748363775885
1.8421052631578947 -2.7341772151898738 -1.3274328013649048
1.8421052631578947 -2.5316455696202533 -1.4139509332276965
1.8421052631578947 -2.329113924050633 -1.4970420505311348
1.8421052631578947 -2.1265822784810124 -1.5711851070543432
1.8421052631578947 -1.9240506329113929 -1.63008689196944
1.8421052631578947 -1.7215189873417724 -1.6685688522700504
1.8421052631578947 -1.518987341772152 -1.6848716626103108
1.8421052631578947 -1.3164556962025316 -1.6816601222081717
1.8421052631578947 -1.1139240506329111 -1.6648063778922324
1.8421052631578947 -0.9113924050632916 -1.6410533624246646
1.8421052631578947 -0.7088607594936711 -1.6162289797887521
1.8421052631578947 -0.5063291139240507 -1.5945803501644429
1.8421052631578947 -0.3037974683544302 -1.5788563965277107
1.8421052631578947 -0.10126582278481067 -1.5706389103624327
1.8421052631578947 0.10126582278481067 -1.5706389103624412
1.8421052631578947 0.3037974683544302 -1.5788563965277116
1.8421052631578947 0.5063291139240498 -1.5945803501644475
1.8421052631578947 0.7088607594936711 -1.6162289797887528
1.8421052631578947 0.9113924050632907 -1.6410533624246655
1.8421052631578947 1.113924050632912 -1.664806377892234
1.8421052631578947 1.3164556962025316 -1.6816601222081704
1.8421052631578947 1.5189873417721511 -1.684871662610323
1.8421052631578947 1.7215189873417724 -1.6685688522700575
1.8421052631578947 1.924050632911392 -1.630086891969451
1.8421052631578947 2.1265822784810133 -1.5711851070543306
1.8421052631578947 2.329113924050633 -1.4970420505311373
1.8421052631578947 2.5316455696202524 -1.4139509332276925
1.8421052631578947 2.7341772151898738 -1.3274328013649053
1.8421052631578947 2.9367088607594933 -1.2414748363775885
1.8421052631578947 3.139240506329113 -1.1585830621393272
1.8421052631578947 3.3417721518987342 -1.0801436732537713
1.8421052631578947 3.544303797468354 -1.0067961704734514
1.8421052631578947 3.746835443037975 -0.9387189138761431
1.8421052631578947 3.9493670886075947 -0.8758216416908493
1.8421052631578947 4.151898734177214 -0.8178671358016927
1.8421052631578947 4.3544303797468356 -0.7645453111573384
1.8421052631578947 4.556962025316455 -0.71551719030747
1.8421052631578947 4.759493670886076 -0.6704403689786953
1.8421052631578947 4.962025316455696 -0.6289832769121722
1.8421052631578947 5.164556962025316 -0.5908327149600578
1.8421052631578947 5.367088607594937 -0.5556973874049898
1.8421052631578947 5.5696202531645564 -0.5233090736712874
1.8421052631578947 5.772151898734178 -0.49342243387315987
1.8421052631578947 5.974683544303797 -0.4658140504244211
1.8421052631578947 6.177215189873417 -0.44028107048168086
1.8421052631578947 6.379746835443038 -0.4166396695037523
1.8421052631578947 6.582278481012658 -0.39472346776450906
1.8421052631578947 6.784810126582279 -0.3743819772088811
1.8421052631578947 6.987341772151899 -0.35547912237914364
1.8421052631578947 7.189873417721518 -0.3378918582920921
1.8421052631578947 7.3924050632911396 -0.3215088952723325
1.8421052631578947 7.594936708860759 -0.306229532869997
1.8421052631578947 7.797468354430379 -0.2919626002703463
1.8421052631578947 8.0 -0.2786254978844435

2.0473684210526315 -8.0 -0.3064725964794787
2.0473684210526315 -7.7974683544303796 -0.32101424832329606
2.0473684210526315 -7.594936708860759 -0.33656088452783084
2.0473684210526315 -7.3924050632911396 -0.353201388614699
2.0473684210526315 -7.189873417721519 -0.37103395699921343
2.0473684210526315 -6.987341772151899 -0.39016719266869976
2.0473684210526315 -6.784810126582278 -0.41072133595519594
2.0473684210526315 -6.582278481012658 -0.43282964945692615
2.0473684210526315 -6.379746835443038 -0.45663997568143366
2.0473684210526315 -6.177215189873418 -0.48231648711533737
2.0473684210526315 -5.974683544303797 -0.5100416486591256
2.0473684210526315 -5.772151898734178 -0.5400184107578523
2.0473684210526315 -5.5696202531645564 -0.5724726463929967
2.0473684210526315 -5.367088607594937 -0.6076558332624181
2.0473684210526315 -5.1645569620253164 -0.6458479583159459
2.0473684210526315 -4.962025316455696 -0.6873605750691132
2.0473684210526315 -4.759493670886076 -0.7325398560511074
2.0473684210526315 -4.556962025316455 -0.7817693189587086
2.0473684210526315 -4.3544303797468356 -0.835471602023238
2.0473684210526315 -4.151898734177215 -0.8941081035578573
2.0473684210526315 -3.9493670886075947 -0.9581742619407518
2.0473684210526315 -3.746835443037975 -1.028186323747946
2.0473684210526315 -3.5443037974683547 -1.1046518708813864
2.0473684210526315 -3.3417721518987342 -1.188009804663733
2.0473684210526315 -3.1392405063291138 -1.2785137365781325
2.0473684210526315 -2.9367088607594933 -1.3760131579552415
2.0473684210526315 -2.7341772151898738 -1.4795597097176194
2.0473684210526315 -2.5316455696202533 -1.5867494901233592
2.0473684210526315 -2.329113924050633 -1.692785996683476
2.0473684210526315 -2.1265822784810124 -1.7896182765525166
2.0473684210526315 -1.9240506329113929 -1.8663647577715363
2.0473684210526315 -1.7215189873417724 -1.9127520818640984
2.0473684210526315 -1.518987341772152 -1.9248825380772328
2.0473684210526315 -1.3164556962025316 -1.9081075050729353
2.0473684210526315 -1.1139240506329111 -1.8735827125089415
2.0473684210526315 -0.9113924050632916 -1.8325632327394386
2.0473684210526315 -0.7088607594936711 -1.7933247643084673
2.0473684210526315 -0.5063291139240507 -1.760956058441168
2.0473684210526315 -0.3037974683544302 -1.738256172025094
2.0473684210526315 -0.10126582278481067 -1.7266225411773954
2.0473684210526315 0.10126582278481067 -1.7266225411773992
2.0473684210526315 0.3037974683544302 -1.7382561720250915
2.0473684210526315 0.5063291139240498 -1.7609560584411736
2.0473684210526315 0.7088607594936711 -1.7933247643084635
2.0473684210526315 0.9113924050632907 -1.8325632327394297
2.0473684210526315 1.113924050632912 -1.8735827125089186
2.0473684210526315 1.3164556962025316 -1.908107505072939
2.0473684210526315 1.5189873417721511 -1.924882538077228
2.0473684210526315 1.7215189873417724 -1.912752081864098
2.0473684210526315 1.924050632911392 -1.8663647577715388
2.0473684210526315 2.1265822784810133 -1.789618276552517
2.0473684210526315 2.329113924050633 -1.692785996683472
2.0473684210526315 2.5316455696202524 -1.5867494901233603
2.0473684210526315 2.7341772151898738 -1.4795597097176194
2.0473684210526315 2.9367088607594933 -1.3760131579552426
2.0473684210526315 3.139240506329113 -1.2785137365781298
2.0473684210526315 3.3417721518987342 -1.1880098046637357
2.0473684210526315 3.544303797468354 -1.1046518708813893
2.0473684210526315 3.746835443037975 -1.028186323747945
2.0473684210526315 3.9493670886075947 -0.9581742619407522
2.0473684210526315 4.151898734177214 -0.8941081035578566
2.0473684210526315 4.3544303797468356 -0.8354716020232373
2.0473684210526315 4.556962025316455 -0.7817693189587097
2.0473684210526315 4.759493670886076 -0.7325398560511074
2.0473684210526315 4.962025316455696 -0.6873605750691131
2.0473684210526315 5.164556962025316 -0.6458479583159461
2.0473684210526315 5.367088607594937 -0.6076558332624189
2.0473684210526315 5.5696202531645564 -0.5724726463929964
2.0473684210526315 5.772151898734178 -0.5400184107578526
2.0473684210526315 5.974683544303797 -0.5100416486591258
2.0473684210526315 6.177215189873417 -0.4823164871153376
2.0473684210526315 6.379746835443038 -0.456639975681434
2.0473684210526315 6.582278481012658 -0.43282964945692637
2.0473684210526315 6.784810126582279 -0.41072133595519633
2.0473684210526315 6.987341772151899 -0.39016719266870004
2.0473684210526315 7.189873417721518 -0.3710339569992136
2.0473684210526315 7.3924050632911396 -0.35320138861469885
2.0473684210526315 7.594936708860759 -0.3365608845278309
2.0473684210526315 7.797468354430379 -0.3210142483232962
2.0473684210526315 8.0 -0.3064725964794792

2.2526315789473688 -8.0 -0.3333714441675934
2.2526315789473688 -7.7974683544303796 -0.34903506524088374
2.2526315789473688 -7.594936708860759 -0.36577027610362806
2.2526315789473688 -7.3924050632911396 -0.38367124820275234
2.2526315789473688 -7.189873417721519 -0.40284208285133416
2.2526315789473688 -6.987341772151899 -0.4233980243409806
2.2526315789473688 -6.784810126582278 -0.44546684436332806
2.2526315789473688 -6.582278481012658 -0.46919042663296984
2.2526315789473688 -6.379746835443038 -0.4947265866227653
2.2526315789473688 -6.177215189873418 -0.5222511688023819
2.2526315789473688 -5.974683544303797 -0.5519604730263508
2.2526315789473688 -5.772151898734178 -0.5840740730398657
2.2526315789473688 -5.5696202531645564 -0.6188381036002253
2.2526315789473688 -5.367088607594937 -0.6565291081598368
2.2526315789473688 -5.1645569620253164 -0.6974585551024561
2.2526315789473688 -4.962025316455696 -0.7419781435571835
2.2526315789473688 -4.759493670886076 -0.790486021311383
2.2526315789473688 -4.556962025316455 -0.8434340083845058
2.2526315789473688 -4.3544303797468356 -0.9013358195279919
2.2526315789473688 -4.151898734177215 -0.9647760197224158
2.2526315789473688 -3.9493670886075947 -1.034418840794422
2.2526315789473688 -3.746835443037975 -1.1110146283094702
2.2526315789473688 -3.5443037974683547 -1.1953986879656289
2.2526315789473688 -3.3417721518987342 -1.2884707019537225
2.2526315789473688 -3.1392405063291138 -1.3911283735923519
2.2526315789473688 -2.9367088607594933 -1.5040972704867166
2.2526315789473688 -2.7341772151898738 -1.627531917398288
2.2526315789473688 -2.5316455696202533 -1.7601366100661429
2.2526315789473688 -2.329113924050633 -1.8973948729634782
2.2526315789473688 -2.1265822784810124 -2.028683344246009
2.2526315789473688 -1.9240506329113929 -2.135023153804985
2.2526315789473688 -1.7215189873417724 -2.193973950217408
2.2526315789473688 -1.518987341772152 -2.1956546073622243
2.2526315789473688 -1.3164556962025316 -2.1526913743051868
2.2526315789473688 -1.1139240506329111 -2.088422177842969
2.2526315789473688 -0.9113924050632916 -2.021665001367441
2.2526315789473688 -0.7088607594936711 -1.9629715819864026
2.2526315789473688 -0.5063291139240507 -1.9171676752485527
2.2526315789473688 -0.3037974683544302 -1.8861541555373198
2.2526315789473688 -0.10126582278481067 -1.8705655110956232
2.2526315789473688 0.10126582278481067 -1.870565511095624
2.2526315789473688 0.3037974683544302 -1.886154155537323
2.2526315789473688 0.5063291139240498 -1.91716767524859
2.2526315789473688 0.7088607594936711 -1.962971581986394
2.2526315789473688 0.9113924050632907 -2.0216650013674275
2.2526315789473688 1.113924050632912 -2.0884221778429564
2.2526315789473688 1.3164556962025316 -2.152691374305185
2.2526315789473688 1.5189873417721511 -2.195654607362212
2.2526315789473688 1.7215189873417724 -2.1939739502174107
2.2526315789473688 1.924050632911392 -2.135023153804991
2.2526315789473688 2.1265822784810133 -2.028683344245988
2.2526315789473688 2.329113924050633 -1.8973948729634715
2.2526315789473688 2.5316455696202524 -1.7601366100661386
2.2526315789473688 2.7341772151898738 -1.6275319173982832
2.2526315789473688 2.9367088607594933 -1.504097270486715
2.2526315789473688 3.139240506329113 -1.3911283735923479
2.2526315789473688 3.3417721518987342 -1.2884707019537227
2.2526315789473688 3.544303797468354 -1.1953986879656262
2.2526315789473688 3.746835443037975 -1.1110146283094695
2.2526315789473688 3.9493670886075947 -1.0344188407944224
2.2526315789473688 4.151898734177214 -0.9647760197224159
2.2526315789473688 4.3544303797468356 -0.9013358195279918
2.2526315789473688 4.556962025316455 -0.8434340083845063
2.2526315789473688 4.759493670886076 -0.7904860213113832
2.2526315789473688 4.962025316455696 -0.741978143557184
2.2526315789473688 5.164556962025316 -0.6974585551024568
2.2526315789473688 5.367088607594937 -0.6565291081598362
2.2526315789473688 5.5696202531645564 -0.6188381036002251
2.2526315789473688 5.772151898734178 -0.5840740730398652
2.2526315789473688 5.974683544303797 -0.5519604730263502
2.2526315789473688 6.177215189873417 -0.5222511688023821
2.2526315789473688 6.379746835443038 -0.49472658662276536
2.2526315789473688 6.582278481012658 -0.4691904266329696
2.2526315789473688 6.784810126582279 -0.44546684436332806
2.2526315789473688 6.987341772151899 -0.4233980243409806
2.2526315789473688 7.189873417721518 -0.40284208285133416
2.2526315789473688 7.3924050632911396 -0.38367124820275234
2.2526315789473688 7.594936708860759 -0.3657702761036279
2.2526315789473688 7.797468354430379 -0.3490350652408841
2.2526315789473688 8.0 -0.3333714441675931

2.4578947368421056 -8.0 -0.3592585984124341
2.4578947368421056 -7.7974683544303796 -0.37595672710508315
2.4578947368421056 -7.594936708860759 -0.3937839682606108
2.4578947368421056 -7.3924050632911396 -0.41283868992866984
2.4578947368421056 -7.189873417721519 -0.43322965641089745
2.4578947368421056 -6.987341772151899 -0.4550773362663073
2.4578947368421056 -6.784810126582278 -0.47851541090718935
2.4578947368421056 -6.582278481012658 -0.5036925233170707
2.4578947368421056 -6.379746835443038 -0.5307743166446495
2.4578947368421056 -6.177215189873418 -0.5599458259245189
2.4578947368421056 -5.974683544303797 -0.5914143041344148
2.4578947368421056 -5.772151898734178 -0.6254125878606422
2.4578947368421056 -5.5696202531645564 -0.662203140270182
2.4578947368421056 -5.367088607594937 -0.7020829529792088
2.4578947368421056 -5.1645569620253164 -0.7453895479511454
2.4578947368421056 -4.962025316455696 -0.7925084012556631
2.4578947368421056 -4.759493670886076 -0.843882219189383
2.4578947368421056 -4.556962025316455 -0.9000226412355995
2.4578947368421056 -4.3544303797468356 -0.9615251283624541
2.4578947368421056 -4.151898734177215 -1.029088011861411
2.4578947368421056 -3.9493670886075947 -1.1035368810684527
2.4578947368421056 -3.746835443037975 -1.1858555191272209
2.4578947368421056 -3.5443037974683547 -1.2772239799612588
2.4578947368421056 -3.3417721518987342 -1.379061775671278
2.4578947368421056 -3.1392405063291138 -1.493065616950661
2.4578947368421056 -2.9367088607594933 -1.6212054107653806
2.4578947368421056 -2.7341772151898738 -1.7655658797045575
2.4578947368421056 -2.5316455696202533 -1.9276963045780053
2.4578947368421056 -2.329113924050633 -2.1064988350637925
2.4578947368421056 -2.1265822784810124 -2.292286905348888
2.4578947368421056 -1.9240506329113929 -2.454655016559478
2.4578947368421056 -1.7215189873417724 -2.5389134054947586
2.4578947368421056 -1.518987341772152 -2.514134174794813
2.4578947368421056 -1.3164556962025316 -2.4179007206573453
2.4578947368421056 -1.1139240506329111 -2.304228369013899
2.4578947368421056 -0.9113924050632916 -2.2015106905267
2.4578947368421056 -0.7088607594936711 -2.1189103499595037
2.4578947368421056 -0.5063291139240507 -2.0579920168101244
2.4578947368421056 -0.3037974683544302 -2.0181397763392
2.4578947368421056 -0.10126582278481067 -1.9984761282047891
2.4578947368421056 0.10126582278481067 -1.9984761282047845
2.4578947368421056 0.3037974683544302 -2.0181397763392073
2.4578947368421056 0.5063291139240498 -2.0579920168101062
2.4578947368421056 0.7088607594936711 -2.118910349959509
2.4578947368421056 0.9113924050632907 -2.201510690526693
2.4578947368421056 1.113924050632912 -2.304228369013924
2.4578947368421056 1.3164556962025316 -2.4179007206573524
2.4578947368421056 1.5189873417721511 -2.5141341747950374
2.4578947368421056 1.7215189873417724 -2.5389134054947164
2.4578947368421056 1.924050632911392 -2.454655016559483
2.4578947368421056 2.1265822784810133 -2.292286905348903
2.4578947368421056 2.329113924050633 -2.106498835063771
2.4578947368421056 2.5316455696202524 -1.9276963045779871
2.4578947368421056 2.7341772151898738 -1.7655658797045637
2.4578947368421056 2.9367088607594933 -1.6212054107653797
2.4578947368421056 3.139240506329113 -1.4930656169506682
2.4578947368421056 3.3417721518987342 -1.3790617756712762
2.4578947368421056 3.544303797468354 -1.2772239799612564
2.4578947368421056 3.746835443037975 -1.1858555191272215
2.4578947368421056 3.9493670886075947 -1.1035368810684547
2.4578947368421056 4.151898734177214 -1.0290880118614112
2.4578947368421056 4.3544303797468356 -0.961525128362454
2.4578947368421056 4.556962025316455 -0.9000226412355988
2.4578947368421056 4.759493670886076 -0.8438822191893834
2.4578947368421056 4.962025316455696 -0.7925084012556634
2.4578947368421056 5.164556962025316 -0.7453895479511469
2.4578947368421056 5.367088607594937 -0.7020829529792088
2.4578947368421056 5.5696202531645564 -0.6622031402701817
2.4578947368421056 5.772151898734178 -0.6254125878606421
2.4578947368421056 5.974683544303797 -0.591414304134415
2.4578947368421056 6.177215189873417 -0.5599458259245189
2.4578947368421056 6.379746835443038 -0.5307743166446492
2.4578947368421056 6.582278481012658 -0.503692523317071
2.4578947368421056 6.784810126582279 -0.4785154109071894
2.4578947368421056 6.987341772151899 -0.45507733626630753
2.4578947368421056 7.189873417721518 -0.4332296564108973
2.4578947368421056 7.3924050632911396 -0.4128386899286697
2.4578947368421056 7.594936708860759 -0.3937839682606111
2.4578947368421056 7.797468354430379 -0.37595672710508327
2.4578947368421056 8.0 -0.3592585984124338

2.6631578947368424 -8.0 -0.38407893920201036
2.6631578947368424 -7.7974683544303796 -0.4017202169317013
2.6631578947368424 -7.594936708860759 -0.42053864600830454
2.6631578947368424 -7.3924050632911396 -0.4406356254339925
2.6631578947368424 -7.189873417721519 -0.46212324442732744
2.6631578947368424 -6.987341772151899 -0.48512565304241695
2.6631578947368424 -6.784810126582278 -0.5097806547464158
2.6631578947368424 -6.582278481012658 -0.5362415686863117
2.6631578947368424 -6.379746835443038 -0.5646794229343753
2.6631578947368424 -6.177215189873418 -0.5952855583171498
2.6631578947368424 -5.974683544303797 -0.6282747474389369
2.6631578947368424 -5.772151898734178 -0.6638889680265769
2.6631578947368424 -5.5696202531645564 -0.7024020179082142
2.6631578947368424 -5.367088607594937 -0.744125227015214
2.6631578947368424 -5.1645569620253164 -0.7894146191994842
2.6631578947368424 -4.962025316455696 -0.8386800179203628
2.6631578947368424 -4.759493670886076 -0.8923967977212293
2.6631578947368424 -4.556962025316455 -0.9511212940771289
2.6631578947368424 -4.3544303797468356 -1.0155113561726612
2.6631578947368424 -4.151898734177215 -1.086354256468084
2.6631578947368424 -3.9493670886075947 -1.1646053165929844
2.6631578947368424 -3.746835443037975 -1.2514424345833566
2.6631578947368424 -3.5443037974683547 -1.3483446289985341
2.6631578947368424 -3.3417721518987342 -1.4572073744974439
2.6631578947368424 -3.1392405063291138 -1.5805144946175569
2.6631578947368424 -2.9367088607594933 -1.7215946277616927
2.6631578947368424 -2.7341772151898738 -1.8849880510549342
2.6631578947368424 -2.5316455696202533 -2.076867414723218
2.6631578947368424 -2.329113924050633 -2.3049086907585847
2.6631578947368424 -2.1265822784810124 -2.5738456765696878
2.6631578947368424 -1.9240506329113929 -2.857296659977783
2.6631578947368424 -1.7215189873417724 -3.0136312529219547
2.6631578947368424 -1.518987341772152 -2.906862650858402
2.6631578947368424 -1.3164556962025316 -2.694993750260316
2.6631578947368424 -1.1139240506329111 -2.505587299222052
2.6631578947368424 -0.9113924050632916 -2.359587360279494
2.6631578947368424 -0.7088607594936711 -2.2522899967905
2.6631578947368424 -0.5063291139240507 -2.1771640098872416
2.6631578947368424 -0.3037974683544302 -2.1294600142349194
2.6631578947368424 -0.10126582278481067 -2.106284087623482
2.6631578947368424 0.10126582278481067 -2.10628408762349
2.6631578947368424 0.3037974683544302 -2.1294600142349194
2.6631578947368424 0.5063291139240498 -2.1771640098872074
2.6631578947368424 0.7088607594936711 -2.2522899967905254
2.6631578947368424 0.9113924050632907 -2.3595873602794777
2.6631578947368424 1.113924050632912 -2.505587299222028
2.6631578947368424 1.3164556962025316 -2.6949937502602777
2.6631578947368424 1.5189873417721511 -2.9068626508582756
2.6631578947368424 1.7215189873417724 -3.013631252921955
2.6631578947368424 1.924050632911392 -2.8572966599774134
2.6631578947368424 2.1265822784810133 -2.5738456765697673
2.6631578947368424 2.329113924050633 -2.304908690758614
2.6631578947368424 2.5316455696202524 -2.076867414723208
2.6631578947368424 2.7341772151898738 -1.884988051054939
2.6631578947368424 2.9367088607594933 -1.7215946277616883
2.6631578947368424 3.139240506329113 -1.5805144946175547
2.6631578947368424 3.3417721518987342 -1.457207374497441
2.6631578947368424 3.544303797468354 -1.3483446289985364
2.6631578947368424 3.746835443037975 -1.2514424345833566
2.6631578947368424 3.9493670886075947 -1.164605316592982
2.6631578947368424 4.151898734177214 -1.0863542564680821
2.6631578947368424 4.3544303797468356 -1.0155113561726619
2.6631578947368424 4.556962025316455 -0.9511212940771289
2.6631578947368424 4.759493670886076 -0.8923967977212296
2.6631578947368424 4.962025316455696 -0.8386800179203624
2.6631578947368424 5.164556962025316 -0.7894146191994833
2.6631578947368424 5.367088607594937 -0.7441252270152137
2.6631578947368424 5.5696202531645564 -0.7024020179082138
2.6631578947368424 5.772151898734178 -0.6638889680265772
2.6631578947368424 5.974683544303797 -0.6282747474389366
2.6631578947368424 6.177215189873417 -0.5952855583171512
2.6631578947368424 6.379746835443038 -0.5646794229343753
2.6631578947368424 6.582278481012658 -0.536241568686312
2.6631578947368424 6.784810126582279 -0.509780654746416
2.6631578947368424 6.987341772151899 -0.48512565304241717
2.6631578947368424 7.189873417721518 -0.4621232444273278
2.6631578947368424 7.3924050632911396 -0.4406356254339924
2.6631578947368424 7.594936708860759 -0.42053864600830426
2.6631578947368424 7.797468354430379 -0.4017202169317011
2.6631578947368424 8.0 -0.3840789392020102

2.868421052631579 -8.0 -0.4077860192131111
2.868421052631579 -7.7974683544303796 -0.4262762338240829
2.868421052631579 -7.594936708860759 -0.4459819032446022
2.868421052631579 -7.3924050632911396 -0.46700624410714253
2.868421052631579 -7.189873417721519 -0.48946326915970095
2.868421052631579 -6.987341772151899 -0.5134791823114458
2.868421052631579 -6.784810126582278 -0.5391940067461074
2.868421052631579 -6.582278481012658 -0.566763498592538
2.868421052631579 -6.379746835443038 -0.5963614141911177
2.868421052631579 -6.177215189873418 -0.6281822201916899
2.868421052631579 -5.974683544303797 -0.6624443649525913
2.868421052631579 -5.772151898734178 -0.6993942705270872
2.868421052631579 -5.5696202531645564 -0.7393112622708184
2.868421052631579 -5.367088607594937 -0.7825137359865068
2.868421052631579 -5.1645569620253164 -0.8293669833740415
2.868421052631579 -4.962025316455696 -0.8802932758824235
2.868421052631579 -4.759493670886076 -0.9357850784176657
2.868421052631579 -4.556962025316455 -0.9964226841042726
2.868421052631579 -4.3544303797468356 -1.0628982268875649
2.868421052631579 -4.151898734177215 -1.1360491143199716
2.868421052631579 -3.9493670886075947 -1.216905751053667
2.868421052631579 -3.746835443037975 -1.3067616174898669
2.868421052631579 -3.5443037974683547 -1.4072795891413186
2.868421052631579 -3.3417721518987342 -1.5206595262928613
2.868421052631579 -3.1392405063291138 -1.6499147654509132
2.868421052631579 -2.9367088607594933 -1.7993542321472311
2.868421052631579 -2.7341772151898738 -1.9754826013752693
2.868421052631579 -2.5316455696202533 -2.1888316208204146
2.868421052631579 -2.329113924050633 -2.4581076763155827
2.868421052631579 -2.1265822784810124 -2.8207517076250377
2.868421052631579 -1.9240506329113929 -3.3565713395504835
2.868421052631579 -1.7215189873417724 -3.884926215964823
2.868421052631579 -1.518987341772152 -3.368815394227739
2.868421052631579 -1.3164556962025316 -2.9322021206361257
2.868421052631579 -1.1139240506329111 -2.6598201137267576
2.868421052631579 -0.9113924050632916 -2.477965588884979
2.868421052631579 -0.7088607594936711 -2.3529909993919573
2.868421052631579 -0.5063291139240507 -2.2684945815058373
2.868421052631579 -0.3037974683544302 -2.21584873010869
2.868421052631579 -0.10126582278481067 -2.1905157469358136
2.868421052631579 0.10126582278481067 -2.190515746935802
2.868421052631579 0.3037974683544302 -2.2158487301086756
2.868421052631579 0.5063291139240498 -2.268494581505826
2.868421052631579 0.7088607594936711 -2.3529909993919547
2.868421052631579 0.9113924050632907 -2.4779655888849614
2.868421052631579 1.113924050632912 -2.6598201137268327
2.868421052631579 1.3164556962025316 -2.932202120636155
2.868421052631579 1.5189873417721511 -3.3688153942276244
2.868421052631579 1.7215189873417724 -3.884926215966258
2.868421052631579 1.924050632911392 -3.3565713395508063
2.868421052631579 2.1265822784810133 -2.8207517076255835
2.868421052631579 2.329113924050633 -2.458107676315541
2.868421052631579 2.5316455696202524 -2.188831620820393
2.868421052631579 2.7341772151898738 -1.9754826013752689
2.868421052631579 2.9367088607594933 -1.7993542321472342
2.868421052631579 3.139240506329113 -1.649914765450923
2.868421052631579 3.3417721518987342 -1.5206595262928582
2.868421052631579 3.544303797468354 -1.4072795891413257
2.868421052631579 3.746835443037975 -1.3067616174898666
2.868421052631579 3.9493670886075947 -1.216905751053666
2.868421052631579 4.151898734177214 -1.1360491143199707
2.868421052631579 4.3544303797468356 -1.0628982268875653
2.868421052631579 4.556962025316455 -0.9964226841042733
2.868421052631579 4.759493670886076 -0.9357850784176655
2.868421052631579 4.962025316455696 -0.880293275882424
2.868421052631579 5.164556962025316 -0.8293669833740414
2.868421052631579 5.367088607594937 -0.7825137359865063
2.868421052631579 5.5696202531645564 -0.739311262270818
2.868421052631579 5.772151898734178 -0.6993942705270872
2.868421052631579 5.974683544303797 -0.6624443649525914
2.868421052631579 6.177215189873417 -0.6281822201916907
2.868421052631579 6.379746835443038 -0.5963614141911177
2.868421052631579 6.582278481012658 -0.566763498592538
2.868421052631579 6.784810126582279 -0.5391940067461072
2.868421052631579 6.987341772151899 -0.513479182311446
2.868421052631579 7.189873417721518 -0.4894632691597007
2.868421052631579 7.3924050632911396 -0.46700624410714187
2.868421052631579 7.594936708860759 -0.4459819032446022
2.868421052631579 7.797468354430379 -0.42627623382408286
2.868421052631579 8.0 -0.40778601921311086

3.073684210526316 -8.0 -0.43034228359276216
3.073684210526316 -7.7974683544303796 -0.4495854494949275
3.073684210526316 -7.594936708860759 -0.47007254752023875
3.073684210526316 -7.3924050632911396 -0.4919073818774324
3.073684210526316 -7.189873417721519 -0.5152044629393898
3.073684210526316 -6.987341772151899 -0.5400903851381821
3.073684210526316 -6.784810126582278 -0.5667054373821401
3.073684210526316 -6.582278481012658 -0.5952054992026965
3.073684210526316 -6.379746835443038 -0.6257642917448029
3.073684210526316 -6.177215189873418 -0.6585760744066658
3.073684210526316 -5.974683544303797 -0.6938589078606175
3.073684210526316 -5.772151898734178 -0.7318586459869458
3.073684210526316 -5.5696202531645564 -0.7728538784257972
3.073684210526316 -5.367088607594937 -0.8171621304586714
3.073684210526316 -5.1645569620253164 -0.8651477510449455
3.073684210526316 -4.962025316455696 -0.917232104353291
3.073684210526316 -4.759493670886076 -0.9739069600379012
3.073684210526316 -4.556962025316455 -1.0357524119070205
3.073684210526316 -4.3544303797468356 -1.1034613463457075
3.073684210526316 -4.151898734177215 -1.1778736159725154
3.073684210526316 -3.9493670886075947 -1.2600249966166523
3.073684210526316 -3.746835443037975 -1.3512193926761684
3.073684210526316 -3.5443037974683547 -1.453138994950304
3.073684210526316 -3.3417721518987342 -1.5680192067361018
3.073684210526316 -3.1392405063291138 -1.6989401845643588
3.073684210526316 -2.9367088607594933 -1.8503426579037678
3.073684210526316 -2.7341772151898738 -2.029012527869497
3.073684210526316 -2.5316455696202533 -2.246157530542864
3.073684210526316 -2.329113924050633 -2.5224324033086867
3.073684210526316 -2.1265822784810124 -2.9028051989348747
3.073684210526316 -1.9240506329113929 -3.516047944095965
3.073684210526316 -1.7215189873417724 -4.435208883467173
3.073684210526316 -1.518987341772152 -3.5134080899284483
3.073684210526316 -1.3164556962025316 -3.0142050415415813
3.073684210526316 -1.1139240506329111 -2.7274517245579597
3.073684210526316 -0.9113924050632916 -2.5405136483233357
3.073684210526316 -0.7088607594936711 -2.413326593329959
3.073684210526316 -0.5063291139240507 -2.327766643308019
3.073684210526316 -0.3037974683544302 -2.274602355984372
3.073684210526316 -0.10126582278481067 -2.2490548587498838
3.073684210526316 0.10126582278481067 -2.2490548587498695
3.073684210526316 0.3037974683544302 -2.2746023559843715
3.073684210526316 0.5063291139240498 -2.327766643308038
3.073684210526316 0.7088607594936711 -2.4133265933299355
3.073684210526316 0.9113924050632907 -2.540513648323263
3.073684210526316 1.113924050632912 -2.7274517245581285
3.073684210526316 1.3164556962025316 -3.014205041541669
3.073684210526316 1.5189873417721511 -3.5134080899294924
3.073684210526316 1.7215189873417724 -4.4352088834315815
3.073684210526316 1.924050632911392 -3.516047944095133
3.073684210526316 2.1265822784810133 -2.9028051989348316
3.073684210526316 2.329113924050633 -2.5224324033086933
3.073684210526316 2.5316455696202524 -2.246157530542854
3.073684210526316 2.7341772151898738 -2.029012527869488
3.073684210526316 2.9367088607594933 -1.8503426579037685
3.073684210526316 3.139240506329113 -1.698940184564362
3.073684210526316 3.3417721518987342 -1.568019206736103
3.073684210526316 3.544303797468354 -1.4531389949503026
3.073684210526316 3.746835443037975 -1.3512193926761678
3.073684210526316 3.9493670886075947 -1.2600249966166526
3.073684210526316 4.151898734177214 -1.1778736159725112
3.073684210526316 4.3544303797468356 -1.1034613463457075
3.073684210526316 4.556962025316455 -1.0357524119070196
3.073684210526316 4.759493670886076 -0.9739069600379021
3.073684210526316 4.962025316455696 -0.9172321043532912
3.073684210526316 5.164556962025316 -0.8651477510449459
3.073684210526316 5.367088607594937 -0.8171621304586713
3.073684210526316 5.5696202531645564 -0.7728538784257967
3.073684210526316 5.772151898734178 -0.7318586459869457
3.073684210526316 5.974683544303797 -0.6938589078606181
3.073684210526316 6.177215189873417 -0.6585760744066655
3.073684210526316 6.379746835443038 -0.6257642917448029
3.073684210526316 6.582278481012658 -0.5952054992026962
3.073684210526316 6.784810126582279 -0.5667054373821401
3.073684210526316 6.987341772151899 -0.5400903851381821
3.073684210526316 7.189873417721518 -0.5152044629393906
3.073684210526316 7.3924050632911396 -0.4919073818774324
3.073684210526316 7.594936708860759 -0.4700725475202387
3.073684210526316 7.797468354430379 -0.4495854494949277
3.073684210526316 8.0 -0.4303422835927633

3.278947368421053 -8.0 -0.451719150866871
3.278947368421053 -7.7974683544303796 -0.47161860054390053
3.278947368421053 -7.594936708860759 -0.4927807090935361
3.278947368421053 -7.3924050632911396 -0.5153086548760761
3.278947368421053 -7.189873417721519 -0.5393160376788443
3.278947368421053 -6.987341772151899 -0.5649281974233268
3.278947368421053 -6.784810126582278 -0.5922837529327584
3.278947368421053 -6.582278481012658 -0.6215364105466671
3.278947368421053 -6.379746835443038 -0.6528571069590788
3.278947368421053 -6.177215189873418 -0.6864365703980654
3.278947368421053 -5.974683544303797 -0.7224884112551692
3.278947368421053 -5.772151898734178 -0.7612528905899609
3.278947368421053 -5.5696202531645564 -0.8030015671506533
3.278947368421053 -5.367088607594937 -0.8480430975721394
3.278947368421053 -5.1645569620253164 -0.8967305708451535
3.278947368421053 -4.962025316455696 -0.9494709135889248
3.278947368421053 -4.759493670886076 -1.0067371335838717
3.278947368421053 -4.556962025316455 -1.0690845185861277
3.278947368421053 -4.3544303797468356 -1.1371724475796654
3.278947368421053 -4.151898734177215 -1.2117943250575305
3.278947368421053 -3.9493670886075947 -1.293919530156375
3.278947368421053 -3.746835443037975 -1.3847535651345422
3.278947368421053 -3.5443037974683547 -1.4858264913406627
3.278947368421053 -3.3417721518987342 -1.5991265418000915
3.278947368421053 -3.1392405063291138 -1.7273078097466807
3.278947368421053 -2.9367088607594933 -1.8740217836628579
3.278947368421053 -2.7341772151898738 -2.044454540097222
3.278947368421053 -2.5316455696202533 -2.246169273158682
3.278947368421053 -2.329113924050633 -2.4901052807086073
3.278947368421053 -2.1265822784810124 -2.789042877744821
3.278947368421053 -1.9240506329113929 -3.130721682030624
3.278947368421053 -1.7215189873417724 -3.335311265747607
3.278947368421053 -1.518987341772152 -3.177327587760747
3.278947368421053 -1.3164556962025316 -2.9147099743595155
3.278947368421053 -1.1139240506329111 -2.701611582236955
3.278947368421053 -0.9113924050632916 -2.5448112938825562
3.278947368421053 -0.7088607594936711 -2.432263799838201
3.278947368421053 -0.5063291139240507 -2.354472352861611
3.278947368421053 -0.3037974683544302 -2.3054317406030145
3.278947368421053 -0.10126582278481067 -2.281695105025913
3.278947368421053 0.10126582278481067 -2.281695105025929
3.278947368421053 0.3037974683544302 -2.3054317406030145
3.278947368421053 0.5063291139240498 -2.354472352861589
3.278947368421053 0.7088607594936711 -2.4322637998381773
3.278947368421053 0.9113924050632907 -2.544811293882555
3.278947368421053 1.113924050632912 -2.7016115822367848
3.278947368421053 1.3164556962025316 -2.9147099743594977
3.278947368421053 1.5189873417721511 -3.177327587759646
3.278947368421053 1.7215189873417724 -3.3353112657476367
3.278947368421053 1.924050632911392 -3.130721682030423
3.278947368421053 2.1265822784810133 -2.789042877744814
3.278947368421053 2.329113924050633 -2.490105280708552
3.278947368421053 2.5316455696202524 -2.246169273158703
3.278947368421053 2.7341772151898738 -2.0444545400972176
3.278947368421053 2.9367088607594933 -1.8740217836628654
3.278947368421053 3.139240506329113 -1.727307809746675
3.278947368421053 3.3417721518987342 -1.5991265418000928
3.278947368421053 3.544303797468354 -1.4858264913406602
3.278947368421053 3.746835443037975 -1.3847535651345415
3.278947368421053 3.9493670886075947 -1.2939195301563748
3.278947368421053 4.151898734177214 -1.211794325057528
3.278947368421053 4.3544303797468356 -1.1371724475796654
3.278947368421053 4.556962025316455 -1.0690845185861289
3.278947368421053 4.759493670886076 -1.0067371335838715
3.278947368421053 4.962025316455696 -0.9494709135889244
3.278947368421053 5.164556962025316 -0.8967305708451536
3.278947368421053 5.367088607594937 -0.8480430975721396
3.278947368421053 5.5696202531645564 -0.8030015671506533
3.278947368421053 5.772151898734178 -0.7612528905899609
3.278947368421053 5.974683544303797 -0.7224884112551685
3.278947368421053 6.177215189873417 -0.686436570398066
3.278947368421053 6.379746835443038 -0.6528571069590785
3.278947368421053 6.582278481012658 -0.6215364105466672
3.278947368421053 6.784810126582279 -0.592283752932758
3.278947368421053 6.987341772151899 -0.5649281974233265
3.278947368421053 7.189873417721518 -0.5393160376788444
3.278947368421053 7.3924050632911396 -0.5153086548760759
3.278947368421053 7.594936708860759 -0.49278070909353633
3.278947368421053 7.797468354430379 -0.4716186005439006
3.278947368421053 8.0 -0.45171915086687076

3.4842105263157896 -8.0 -0.4718969512692224
3.4842105263157896 -7.7974683544303796 -0.49235641105595734
3.4842105263157896 -7.594936708860759 -0.51408774640217
3.4842105263157896 -7.3924050632911396 -0.5371923466555771
3.4842105263157896 -7.189873417721519 -0.5617815531730964
3.4842105263157896 -6.987341772151899 -0.5879778793453542
3.4842105263157896 -6.784810126582278 -0.6159164272059138
3.4842105263157896 -6.582278481012658 -0.6457465432641493
3.4842105263157896 -6.379746835443038 -0.6776337680197672
3.4842105263157896 -6.177215189873418 -0.711762149306193
3.4842105263157896 -5.974683544303797 -0.7483370105927357
3.4842105263157896 -5.772151898734178 -0.7875882936507823
3.4842105263157896 -5.5696202531645564 -0.8297746333809481
3.4842105263157896 -5.367088607594937 -0.875188375115213
3.4842105263157896 -5.1645569620253164 -0.9241618170553159
3.4842105263157896 -4.962025316455696 -0.977075060786648
3.4842105263157896 -4.759493670886076 -1.034365992392937
3.4842105263157896 -4.556962025316455 -1.096543111129775
3.4842105263157896 -4.3544303797468356 -1.1642021917387055
3.4842105263157896 -4.151898734177215 -1.2380481314350498
3.4842105263157896 -3.9493670886075947 -1.3189238022507581
3.4842105263157896 -3.746835443037975 -1.4078482540951998
3.4842105263157896 -3.5443037974683547 -1.5060669393138162
3.4842105263157896 -3.3417721518987342 -1.6151158421321867
3.4842105263157896 -3.1392405063291138 -1.7368964881858302
3.4842105263157896 -2.9367088607594933 -1.8737400105469082
3.4842105263157896 -2.7341772151898738 -2.0283735416539233
3.4842105263157896 -2.5316455696202533 -2.203483085231352
3.4842105263157896 -2.329113924050633 -2.399841133027509
3.4842105263157896 -2.1265822784810124 -2.609845889578171
3.4842105263157896 -1.9240506329113929 -2.8006233078309863
3.4842105263157896 -1.7215189873417724 -2.900620195197784
3.4842105263157896 -1.518987341772152 -2.8647788306867437
3.4842105263157896 -1.3164556962025316 -2.747156268265467
3.4842105263157896 -1.1139240506329111 -2.6170499978272503
3.4842105263157896 -0.9113924050632916 -2.504372352178758
3.4842105263157896 -0.7088607594936711 -2.4161205656122657
3.4842105263157896 -0.5063291139240507 -2.352078366120635
3.4842105263157896 -0.3037974683544302 -2.310585341490748
3.4842105263157896 -0.10126582278481067 -2.290217393657396
3.4842105263157896 0.10126582278481067 -2.2902173936573798
3.4842105263157896 0.3037974683544302 -2.31058534149073
3.4842105263157896 0.5063291139240498 -2.3520783661205744
3.4842105263157896 0.7088607594936711 -2.4161205656122524
3.4842105263157896 0.9113924050632907 -2.5043723521787697
3.4842105263157896 1.113924050632912 -2.6170499978272708
3.4842105263157896 1.3164556962025316 -2.7471562682654613
3.4842105263157896 1.5189873417721511 -2.864778830686655
3.4842105263157896 1.7215189873417724 -2.900620195197823
3.4842105263157896 1.924050632911392 -2.8006233078311045
3.4842105263157896 2.1265822784810133 -2.609845889578134
3.4842105263157896 2.329113924050633 -2.399841133027555
3.4842105263157896 2.5316455696202524 -2.203483085231351
3.4842105263157896 2.7341772151898738 -2.028373541653922
3.4842105263157896 2.9367088607594933 -1.8737400105468989
3.4842105263157896 3.139240506329113 -1.7368964881858262
3.4842105263157896 3.3417721518987342 -1.6151158421321876
3.4842105263157896 3.544303797468354 -1.5060669393138164
3.4842105263157896 3.746835443037975 -1.407848254095198
3.4842105263157896 3.9493670886075947 -1.3189238022507577
3.4842105263157896 4.151898734177214 -1.238048131435053
3.4842105263157896 4.3544303797468356 -1.1642021917387055
3.4842105263157896 4.556962025316455 -1.0965431111297754
3.4842105263157896 4.759493670886076 -1.034365992392937
3.4842105263157896 4.962025316455696 -0.9770750607866473
3.4842105263157896 5.164556962025316 -0.9241618170553145
3.4842105263157896 5.367088607594937 -0.875188375115213
3.4842105263157896 5.5696202531645564 -0.8297746333809481
3.4842105263157896 5.772151898734178 -0.7875882936507826
3.4842105263157896 5.974683544303797 -0.7483370105927357
3.4842105263157896 6.177215189873417 -0.7117621493061929
3.4842105263157896 6.379746835443038 -0.6776337680197674
3.4842105263157896 6.582278481012658 -0.6457465432641494
3.4842105263157896 6.784810126582279 -0.6159164272059142
3.4842105263157896 6.987341772151899 -0.5879778793453541
3.4842105263157896 7.189873417721518 -0.5617815531730964
3.4842105263157896 7.3924050632911396 -0.5371923466555771
3.4842105263157896 7.594936708860759 -0.5140877464021699
3.4842105263157896 7.797468354430379 -0.49235641105595673
3.4842105263157896 8.0 -0.47189695126922243

3.6894736842105265 -8.0 -0.4908647240784862
3.6894736842105265 -7.7974683544303796 -0.5117893469773888
3.6894736842105265 -7.594936708860759 -0.5339859491408392
3.6894736842105265 -7.3924050632911396 -0.557553049696002
3.6894736842105265 -7.189873417721519 -0.5825984841961502
3.6894736842105265 -6.987341772151899 -0.6092404917401361
3.6894736842105265 -6.784810126582278 -0.6376089661128113
3.6894736842105265 -6.582278481012658 -0.6678469035593897
3.6894736842105265 -6.379746835443038 -0.7001120878264484
3.6894736842105265 -6.177215189873418 -0.7345790633064583
3.6894736842105265 -5.974683544303797 -0.7714414600866438
3.6894736842105265 -5.772151898734178 -0.810914751097488
3.6894736842105265 -5.5696202531645564 -0.8532395420935326
3.6894736842105265 -5.367088607594937 -0.8986855204740554
3.6894736842105265 -5.1645569620253164 -0.947556219049716
3.6894736842105265 -4.962025316455696 -1.000194784461945
3.6894736842105265 -4.759493670886076 -1.056990972331395
3.6894736842105265 -4.556962025316455 -1.1183896097798551
3.6894736842105265 -4.3544303797468356 -1.1849007405410703
3.6894736842105265 -4.151898734177215 -1.2571115287699874
3.6894736842105265 -3.9493670886075947 -1.3356995861830934
3.6894736842105265 -3.746835443037975 -1.421446341394165
3.6894736842105265 -3.5443037974683547 -1.515246556961063
3.6894736842105265 -3.3417721518987342 -1.618104175599388
3.6894736842105265 -3.1392405063291138 -1.7310907661471644
3.6894736842105265 -2.9367088607594933 -1.855210209775978
3.6894736842105265 -2.7341772151898738 -1.991037852541244
3.6894736842105265 -2.5316455696202533 -2.137838839998939
3.6894736842105265 -2.329113924050633 -2.291589002537257
3.6894736842105265 -2.1265822784810124 -2.4412501703966942
3.6894736842105265 -1.9240506329113929 -2.5647535308182583
3.6894736842105265 -1.7215189873417724 -2.633539131140083
3.6894736842105265 -1.518987341772152 -2.634296275519647
3.6894736842105265 -1.3164556962025316 -2.583714758020918
3.6894736842105265 -1.1139240506329111 -2.511067438744034
3.6894736842105265 -0.9113924050632916 -2.437883378212836
3.6894736842105265 -0.7088607594936711 -2.3749561150585334
3.6894736842105265 -0.5063291139240507 -2.3265917362041533
3.6894736842105265 -0.3037974683544302 -2.2941631857784013
3.6894736842105265 -0.10126582278481067 -2.277951633468394
3.6894736842105265 0.10126582278481067 -2.277951633468394
3.6894736842105265 0.3037974683544302 -2.294163185778384
3.6894736842105265 0.5063291139240498 -2.3265917362040938
3.6894736842105265 0.7088607594936711 -2.374956115058509
3.6894736842105265 0.9113924050632907 -2.437883378212892
3.6894736842105265 1.113924050632912 -2.5110674387441487
3.6894736842105265 1.3164556962025316 -2.583714758020929
3.6894736842105265 1.5189873417721511 -2.6342962755196817
3.6894736842105265 1.7215189873417724 -2.6335391311401213
3.6894736842105265 1.924050632911392 -2.564753530818232
3.6894736842105265 2.1265822784810133 -2.441250170396646
3.6894736842105265 2.329113924050633 -2.291589002537257
3.6894736842105265 2.5316455696202524 -2.1378388399989467
3.6894736842105265 2.7341772151898738 -1.991037852541233
3.6894736842105265 2.9367088607594933 -1.8552102097759797
3.6894736842105265 3.139240506329113 -1.731090766147175
3.6894736842105265 3.3417721518987342 -1.6181041755993903
3.6894736842105265 3.544303797468354 -1.5152465569610656
3.6894736842105265 3.746835443037975 -1.4214463413941645
3.6894736842105265 3.9493670886075947 -1.335699586183093
3.6894736842105265 4.151898734177214 -1.257111528769985
3.6894736842105265 4.3544303797468356 -1.1849007405410705
3.6894736842105265 4.556962025316455 -1.118389609779856
3.6894736842105265 4.759493670886076 -1.056990972331395
3.6894736842105265 4.962025316455696 -1.0001947844619443
3.6894736842105265 5.164556962025316 -0.9475562190497167
3.6894736842105265 5.367088607594937 -0.8986855204740559
3.6894736842105265 5.5696202531645564 -0.8532395420935331
3.6894736842105265 5.772151898734178 -0.8109147510974877
3.6894736842105265 5.974683544303797 -0.7714414600866448
3.6894736842105265 6.177215189873417 -0.7345790633064588
3.6894736842105265 6.379746835443038 -0.7001120878264485
3.6894736842105265 6.582278481012658 -0.6678469035593897
3.6894736842105265 6.784810126582279 -0.6376089661128109
3.6894736842105265 6.987341772151899 -0.6092404917401363
3.6894736842105265 7.189873417721518 -0.5825984841961502
3.6894736842105265 7.3924050632911396 -0.5575530496960018
3.6894736842105265 7.594936708860759 -0.5339859491408392
3.6894736842105265 7.797468354430379 -0.5117893469773886
3.6894736842105265 8.0 -0.4908647240784863

3.8947368421052633 -8.0 -0.508619880942837
3.8947368421052633 -7.7974683544303796 -0.5299172107575861
3.8947368421052633 -7.594936708860759 -0.5524780493900464
3.8947368421052633 -7.3924050632911396 -0.5763970742324896
3.8947368421052633 -7.189873417721519 -0.6017775029199129
3.8947368421052633 -6.987341772151899 -0.6287320207531147
3.8947368421052633 -6.784810126582278 -0.6573838331662287
3.8947368421052633 -6.582278481012658 -0.6878678640823983
3.8947368421052633 -6.379746835443038 -0.7203321247397392
3.8947368421052633 -6.177215189873418 -0.7549392816972518
3.8947368421052633 -5.974683544303797 -0.7918684569784746
3.8947368421052633 -5.772151898734178 -0.8313172970686847
3.8947368421052633 -5.5696202531645564 -0.8735043494927541
3.8947368421052633 -5.367088607594937 -0.9186717835047785
3.8947368421052633 -5.1645569620253164 -0.967088480314121
3.8947368421052633 -4.962025316455696 -1.0190534893658227
3.8947368421052633 -4.759493670886076 -1.074899783731396
3.8947368421052633 -4.556962025316455 -1.134998117989898
3.8947368421052633 -4.3544303797468356 -1.1997605359139263
3.8947368421052633 -4.151898734177215 -1.26964257755199
3.8947368421052633 -3.9493670886075947 -1.3451422734030651
3.8947368421052633 -3.746835443037975 -1.4267921555485499
3.8947368421052633 -3.5443037974683547 -1.515136925620913
3.8947368421052633 -3.3417721518987342 -1.610682505914946
3.8947368421052633 -3.1392405063291138 -1.7137890913538363
3.8947368421052633 -2.9367088607594933 -1.8244570587923852
3.8947368421052633 -2.7341772151898738 -1.9419164189373666
3.8947368421052633 -2.5316455696202533 -2.0638893968741283
3.8947368421052633 -2.329113924050633 -2.1854331131141733
3.8947368421052633 -2.1265822784810124 -2.2976588796385946
3.8947368421052633 -1.9240506329113929 -2.387781712242075
3.8947368421052633 -1.7215189873417724 -2.44309378647832
3.8947368421052633 -1.518987341772152 -2.4585780582856325
3.8947368421052633 -1.3164556962025316 -2.4408983563237974
3.8947368421052633 -1.1139240506329111 -2.40362871163064
3.8947368421052633 -0.9113924050632916 -2.359789390778341
3.8947368421052633 -0.7088607594936711 -2.318378087594739
3.8947368421052633 -0.5063291139240507 -2.284575272359044
3.8947368421052633 -0.3037974683544302 -2.2610472248742
3.8947368421052633 -0.10126582278481067 -2.2490424812198797
3.8947368421052633 0.10126582278481067 -2.2490424812198797
3.8947368421052633 0.3037974683544302 -2.2610472248741873
3.8947368421052633 0.5063291139240498 -2.2845752723590467
3.8947368421052633 0.7088607594936711 -2.318378087594739
3.8947368421052633 0.9113924050632907 -2.3597893907783485
3.8947368421052633 1.113924050632912 -2.403628711630623
3.8947368421052633 1.3164556962025316 -2.440898356323764
3.8947368421052633 1.5189873417721511 -2.458578058285567
3.8947368421052633 1.7215189873417724 -2.4430937864783395
3.8947368421052633 1.924050632911392 -2.387781712242097
3.8947368421052633 2.1265822784810133 -2.297658879638637
3.8947368421052633 2.329113924050633 -2.1854331131141977
3.8947368421052633 2.5316455696202524 -2.063889396874144
3.8947368421052633 2.7341772151898738 -1.941916418937366
3.8947368421052633 2.9367088607594933 -1.8244570587923912
3.8947368421052633 3.139240506329113 -1.7137890913538452
3.8947368421052633 3.3417721518987342 -1.610682505914946
3.8947368421052633 3.544303797468354 -1.515136925620917
3.8947368421052633 3.746835443037975 -1.4267921555485483
3.8947368421052633 3.9493670886075947 -1.3451422734030676
3.8947368421052633 4.151898734177214 -1.2696425775519937
3.8947368421052633 4.3544303797468356 -1.1997605359139263
3.8947368421052633 4.556962025316455 -1.1349981179899005
3.8947368421052633 4.759493670886076 -1.0748997837313952
3.8947368421052633 4.962025316455696 -1.0190534893658219
3.8947368421052633 5.164556962025316 -0.9670884803141215
3.8947368421052633 5.367088607594937 -0.918671783504779
3.8947368421052633 5.5696202531645564 -0.8735043494927549
3.8947368421052633 5.772151898734178 -0.8313172970686851
3.8947368421052633 5.974683544303797 -0.7918684569784742
3.8947368421052633 6.177215189873417 -0.754939281697252
3.8947368421052633 6.379746835443038 -0.7203321247397385
3.8947368421052633 6.582278481012658 -0.6878678640823985
3.8947368421052633 6.784810126582279 -0.6573838331662287
3.8947368421052633 6.987341772151899 -0.6287320207531145
3.8947368421052633 7.189873417721518 -0.6017775029199128
3.8947368421052633 7.3924050632911396 -0.5763970742324896
3.8947368421052633 7.594936708860759 -0.5524780493900464
3.8947368421052633 7.797468354430379 -0.529917210757586
3.8947368421052633 8.0 -0.5086198809428372

4.1 -8.0 -0.5251677472371952
4.1 -7.7974683544303796 -0.5467485913243076
4.1 -7.594936708860759 -0.5695765598634563
4.1 -7.3924050632911396 -0.5937416488384536
4.1 -7.189873417721519 -0.619341508395281
4.1 -6.987341772151899 -0.6464821925911731
4.1 -6.784810126582278 -0.6752789918650739
4.1 -6.582278481012658 -0.7058573567972659
4.1 -6.379746835443038 -0.73835392126127
4.1 -6.177215189873418 -0.7729176313707664
4.1 -5.974683544303797 -0.8097109827348941
4.1 -5.772151898734178 -0.8489113608561529
4.1 -5.5696202531645564 -0.890712465349467
4.1 -5.367088607594937 -0.935325773509701
4.1 -5.1645569620253164 -0.9829819549797386
4.1 -4.962025316455696 -1.0339320739319349
4.1 -4.759493670886076 -1.088448286209468
4.1 -4.556962025316455 -1.146823518491303
4.1 -4.3544303797468356 -1.2093692398532598
4.1 -4.151898734177215 -1.2764097918444333
4.1 -3.9493670886075947 -1.348270642469989
4.1 -3.746835443037975 -1.4252560594287529
4.1 -3.5443037974683547 -1.5076085694072374
4.1 -3.3417721518987342 -1.5954375170503086
4.1 -3.1392405063291138 -1.6885964908924365
4.1 -2.9367088607594933 -1.7864801220400846
4.1 -2.7341772151898738 -1.8877059346808054
4.1 -2.5316455696202533 -1.989668045894418
4.1 -2.329113924050633 -2.0880486835512246
4.1 -2.1265822784810124 -2.17662124106673
4.1 -1.9240506329113929 -2.248009256614031
4.1 -1.7215189873417724 -2.295938405390422
4.1 -1.518987341772152 -2.318191332516244
4.1 -1.3164556962025316 -2.317937584342444
4.1 -1.1139240506329111 -2.3021281007917875
4.1 -0.9113924050632916 -2.278517705375885
4.1 -0.7088607594936711 -2.2535600367197337
4.1 -0.5063291139240507 -2.231773104922148
4.1 -0.3037974683544302 -2.215972335847677
4.1 -0.10126582278481067 -2.207726898564129
4.1 0.10126582278481067 -2.207726898564129
4.1 0.3037974683544302 -2.21597233584769
4.1 0.5063291139240498 -2.231773104922099
4.1 0.7088607594936711 -2.2535600367197244
4.1 0.9113924050632907 -2.2785177053759225
4.1 1.113924050632912 -2.302128100791807
4.1 1.3164556962025316 -2.317937584342444
4.1 1.5189873417721511 -2.318191332516249
4.1 1.7215189873417724 -2.2959384053904337
4.1 1.924050632911392 -2.248009256614042
4.1 2.1265822784810133 -2.17662124106673
4.1 2.329113924050633 -2.088048683551232
4.1 2.5316455696202524 -1.9896680458944087
4.1 2.7341772151898738 -1.8877059346808063
4.1 2.9367088607594933 -1.7864801220400766
4.1 3.139240506329113 -1.6885964908924416
4.1 3.3417721518987342 -1.5954375170503174
4.1 3.544303797468354 -1.5076085694072405
4.1 3.746835443037975 -1.4252560594287567
4.1 3.9493670886075947 -1.3482706424699877
4.1 4.151898734177214 -1.276409791844436
4.1 4.3544303797468356 -1.209369239853258
4.1 4.556962025316455 -1.1468235184913045
4.1 4.759493670886076 -1.0884482862094689
4.1 4.962025316455696 -1.0339320739319342
4.1 5.164556962025316 -0.9829819549797394
4.1 5.367088607594937 -0.9353257735097009
4.1 5.5696202531645564 -0.8907124653494672
4.1 5.772151898734178 -0.8489113608561529
4.1 5.974683544303797 -0.8097109827348935
4.1 6.177215189873417 -0.7729176313707661
4.1 6.379746835443038 -0.7383539212612695
4.1 6.582278481012658 -0.7058573567972664
4.1 6.784810126582279 -0.6752789918650732
4.1 6.987341772151899 -0.6464821925911731
4.1 7.189873417721518 -0.619341508395281
4.1 7.3924050632911396 -0.5937416488384538
4.1 7.594936708860759 -0.569576559863456
4.1 7.797468354430379 -0.5467485913243076
4.1 8.0 -0.5251677472371955

4.305263157894737 -8.0 -0.5405209978510982
4.305263157894737 -7.7974683544303796 -0.5623001900569157
4.305263157894737 -7.594936708860759 -0.5853029655894855
4.305263157894737 -7.3924050632911396 -0.6096139466542411
4.305263157894737 -7.189873417721519 -0.6353244472592962
4.305263157894737 -6.987341772151899 -0.6625330366466207
4.305263157894737 -6.784810126582278 -0.6913461428551723
4.305263157894737 -6.582278481012658 -0.721878693357606
4.305263157894737 -6.379746835443038 -0.7542547855996485
4.305263157894737 -6.177215189873418 -0.7886083736789143
4.305263157894737 -5.974683544303797 -0.8250839469447232
4.305263157894737 -5.772151898734178 -0.863837159820844
4.305263157894737 -5.5696202531645564 -0.9050353462610606
4.305263157894737 -5.367088607594937 -0.948857811613544
4.305263157894737 -5.1645569620253164 -0.9954957308887753
4.305263157894737 -4.962025316455696 -1.0451513822260063
4.305263157894737 -4.759493670886076 -1.0980362868137286
4.305263157894737 -4.556962025316455 -1.154367578870504
4.305263157894737 -4.3544303797468356 -1.2143615409444593
4.305263157894737 -4.151898734177215 -1.2782226349171117
4.305263157894737 -3.9493670886075947 -1.346125430581707
4.305263157894737 -3.746835443037975 -1.4181854487139094
4.305263157894737 -3.5443037974683547 -1.4944129833464337
4.305263157894737 -3.3417721518987342 -1.574641528095376
4.305263157894737 -3.1392405063291138 -1.6584202426846162
4.305263157894737 -2.9367088607594933 -1.7448604573000601
4.305263157894737 -2.7341772151898738 -1.832435846187077
4.305263157894737 -2.5316455696202533 -1.9187669627569937
4.305263157894737 -2.329113924050633 -2.000488333305191
4.305263157894737 -2.1265822784810124 -2.073393131559086
4.305263157894737 -1.9240506329113929 -2.1330894771452225
4.305263157894737 -1.7215189873417724 -2.1761984311019376
4.305263157894737 -1.518987341772152 -2.2016213045582607
4.305263157894737 -1.3164556962025316 -2.2110562660261883
4.305263157894737 -1.1139240506329111 -2.2083653260931198
4.305263157894737 -0.9113924050632916 -2.198269760394659
4.305263157894737 -0.7088607594936711 -2.185185359413913
4.305263157894737 -0.5063291139240507 -2.172609681753355
4.305263157894737 -0.3037974683544302 -2.1629899121731646
4.305263157894737 -0.10126582278481067 -2.1578277136181936
4.305263157894737 0.10126582278481067 -2.157827713618193
4.305263157894737 0.3037974683544302 -2.1629899121731744
4.305263157894737 0.5063291139240498 -2.1726096817533658
4.305263157894737 0.7088607594936711 -2.185185359413918
4.305263157894737 0.9113924050632907 -2.198269760394683
4.305263157894737 1.113924050632912 -2.2083653260931158
4.305263157894737 1.3164556962025316 -2.2110562660262008
4.305263157894737 1.5189873417721511 -2.201621304558269
4.305263157894737 1.7215189873417724 -2.176198431101929
4.305263157894737 1.924050632911392 -2.1330894771451754
4.305263157894737 2.1265822784810133 -2.0733931315590857
4.305263157894737 2.329113924050633 -2.000488333305193
4.305263157894737 2.5316455696202524 -1.9187669627569979
4.305263157894737 2.7341772151898738 -1.8324358461870653
4.305263157894737 2.9367088607594933 -1.7448604573000628
4.305263157894737 3.139240506329113 -1.6584202426846208
4.305263157894737 3.3417721518987342 -1.5746415280953747
4.305263157894737 3.544303797468354 -1.4944129833464352
4.305263157894737 3.746835443037975 -1.4181854487139058
4.305263157894737 3.9493670886075947 -1.346125430581707
4.305263157894737 4.151898734177214 -1.2782226349171095
4.305263157894737 4.3544303797468356 -1.2143615409444606
4.305263157894737 4.556962025316455 -1.1543675788705041
4.305263157894737 4.759493670886076 -1.0980362868137288
4.305263157894737 4.962025316455696 -1.0451513822260077
4.305263157894737 5.164556962025316 -0.9954957308887753
4.305263157894737 5.367088607594937 -0.9488578116135439
4.305263157894737 5.5696202531645564 -0.9050353462610606
4.305263157894737 5.772151898734178 -0.8638371598208437
4.305263157894737 5.974683544303797 -0.8250839469447226
4.305263157894737 6.177215189873417 -0.7886083736789142
4.305263157894737 6.379746835443038 -0.7542547855996485
4.305263157894737 6.582278481012658 -0.7218786933576062
4.305263157894737 6.784810126582279 -0.6913461428551719
4.305263157894737 6.987341772151899 -0.6625330366466207
4.305263157894737 7.189873417721518 -0.6353244472592962
4.305263157894737 7.3924050632911396 -0.6096139466542414
4.305263157894737 7.594936708860759 -0.5853029655894855
4.305263157894737 7.797468354430379 -0.5623001900569161
4.305263157894737 8.0 -0.5405209978510984

4.510526315789474 -8.0 -0.554699007141449
4.510526315789474 -7.7974683544303796 -0.5765960476237282
4.510526315789474 -7.594936708860759 -0.5996868006561286
4.510526315789474 -7.3924050632911396 -0.624049977893151
4.510526315789474 -7.189873417721519 -0.6497699784090223
4.510526315789474 -6.987341772151899 -0.6769372661912312
4.510526315789474 -6.784810126582278 -0.7056487476704922
4.510526315789474 -6.582278481012658 -0.7360081361838813
4.510526315789474 -6.379746835443038 -0.7681262833900535
4.510526315789474 -6.177215189873418 -0.8021214475451384
4.510526315789474 -5.974683544303797 -0.8381194536714349
4.510526315789474 -5.772151898734178 -0.876253678731541
4.510526315789474 -5.5696202531645564 -0.9166647625761746
4.510526315789474 -5.367088607594937 -0.9594998976501391
4.510526315789474 -5.1645569620253164 -1.0049114798154317
4.510526315789474 -4.962025316455696 -1.0530547983629042
4.510526315789474 -4.759493670886076 -1.1040842897946894
4.510526315789474 -4.556962025316455 -1.1581476556593469
4.510526315789474 -4.3544303797468356 -1.2153768213088416
4.510526315789474 -4.151898734177215 -1.2758742572090322
4.510526315789474 -3.9493670886075947 -1.3396925707877332
4.510526315789474 -3.746835443037975 -1.4068045151682802
4.510526315789474 -3.5443037974683547 -1.477059775039023
4.510526315789474 -3.3417721518987342 -1.5501244818254944
4.510526315789474 -3.1392405063291138 -1.6254003762184681
4.510526315789474 -2.9367088607594933 -1.701924936129732
4.510526315789474 -2.7341772151898738 -1.7782650779412088
4.510526315789474 -2.5316455696202533 -1.852439055273705
4.510526315789474 -2.329113924050633 -1.9219330212873884
4.510526315789474 -2.1265822784810124 -1.9839031331832768
4.510526315789474 -1.9240506329113929 -2.0356275427088906
4.510526315789474 -1.7215189873417724 -2.0751496033358765
4.510526315789474 -1.518987341772152 -2.1018702073079654
4.510526315789474 -1.3164556962025316 -2.116772107204948
4.510526315789474 -1.1139240506329111 -2.1221362934997887
4.510526315789474 -0.9113924050632916 -2.1209178199208814
4.510526315789474 -0.7088607594936711 -2.116099461639881
4.510526315789474 -0.5063291139240507 -2.1102452931449664
4.510526315789474 -0.3037974683544302 -2.1052925167051364
4.510526315789474 -0.10126582278481067 -2.102506729175068
4.510526315789474 0.10126582278481067 -2.1025067291750505
4.510526315789474 0.3037974683544302 -2.1052925167051373
4.510526315789474 0.5063291139240498 -2.110245293144988
4.510526315789474 0.7088607594936711 -2.1160994616398727
4.510526315789474 0.9113924050632907 -2.12091781992089
4.510526315789474 1.113924050632912 -2.1221362934997785
4.510526315789474 1.3164556962025316 -2.1167721072049566
4.510526315789474 1.5189873417721511 -2.101870207307969
4.510526315789474 1.7215189873417724 -2.075149603335872
4.510526315789474 1.924050632911392 -2.0356275427088795
4.510526315789474 2.1265822784810133 -1.9839031331832708
4.510526315789474 2.329113924050633 -1.9219330212873842
4.510526315789474 2.5316455696202524 -1.8524390552737007
4.510526315789474 2.7341772151898738 -1.7782650779412075
4.510526315789474 2.9367088607594933 -1.7019249361297457
4.510526315789474 3.139240506329113 -1.62540037621847
4.510526315789474 3.3417721518987342 -1.5501244818254927
4.510526315789474 3.544303797468354 -1.4770597750390233
4.510526315789474 3.746835443037975 -1.4068045151682833
4.510526315789474 3.9493670886075947 -1.339692570787736
4.510526315789474 4.151898734177214 -1.275874257209034
4.510526315789474 4.3544303797468356 -1.2153768213088434
4.510526315789474 4.556962025316455 -1.1581476556593504
4.510526315789474 4.759493670886076 -1.1040842897946896
4.510526315789474 4.962025316455696 -1.0530547983629042
4.510526315789474 5.164556962025316 -1.0049114798154324
4.510526315789474 5.367088607594937 -0.9594998976501383
4.510526315789474 5.5696202531645564 -0.9166647625761739
4.510526315789474 5.772151898734178 -0.876253678731541
4.510526315789474 5.974683544303797 -0.8381194536714356
4.510526315789474 6.177215189873417 -0.8021214475451383
4.510526315789474 6.379746835443038 -0.7681262833900536
4.510526315789474 6.582278481012658 -0.7360081361838815
4.510526315789474 6.784810126582279 -0.7056487476704927
4.510526315789474 6.987341772151899 -0.676937266191231
4.510526315789474 7.189873417721518 -0.6497699784090223
4.510526315789474 7.3924050632911396 -0.6240499778931509
4.510526315789474 7.594936708860759 -0.5996868006561283
4.510526315789474 7.797468354430379 -0.5765960476237294
4.510526315789474 8.0 -0.5546990071414493

4.715789473684211 -8.0 -0.5677271349101574
4.715789473684211 -7.7974683544303796 -0.5896666991059459
4.715789473684211 -7.594936708860759 -0.6127646447039812
4.715789473684211 -7.3924050632911396 -0.63709339287219
4.715789473684211 -7.189873417721519 -0.662730038587168
4.715789473684211 -6.987341772151899 -0.6897565505884817
4.715789473684211 -6.784810126582278 -0.7182599359626745
4.715789473684211 -6.582278481012658 -0.7483323484097086
4.715789473684211 -6.379746835443038 -0.780071110636593
4.715789473684211 -6.177215189873418 -0.8135786092285286
4.715789473684211 -5.974683544303797 -0.848962003327686
4.715789473684211 -5.772151898734178 -0.886332664473983
4.715789473684211 -5.5696202531645564 -0.9258052311874918
4.715789473684211 -5.367088607594937 -0.9674961143626675
4.715789473684211 -5.1645569620253164 -1.0115212229591508
4.715789473684211 -4.962025316455696 -1.0579925868066367
4.715789473684211 -4.759493670886076 -1.1070134259359983
4.715789473684211 -4.556962025316455 -1.1586710442251498
4.715789473684211 -4.3544303797468356 -1.2130267017797773
4.715789473684211 -4.151898734177215 -1.2701013468535183
4.715789473684211 -3.9493670886075947 -1.329855790548329
4.715789473684211 -3.746835443037975 -1.3921636691705024
4.715789473684211 -3.5443037974683547 -1.4567755590010696
4.715789473684211 -3.3417721518987342 -1.5232732960694522
4.715789473684211 -3.1392405063291138 -1.5910156451837214
4.715789473684211 -2.9367088607594933 -1.659081058676068
4.715789473684211 -2.7341772151898738 -1.7262214999383192
4.715789473684211 -2.5316455696202533 -1.7908530673962177
4.715789473684211 -2.329113924050633 -1.851120332472869
4.715789473684211 -2.1265822784810124 -1.905070711223181
4.715789473684211 -1.9240506329113929 -1.9509466404061158
4.715789473684211 -1.7215189873417724 -1.9875411036244301
4.715789473684211 -1.518987341772152 -2.0144948087028065
4.715789473684211 -1.3164556962025316 -2.0324015341585535
4.715789473684211 -1.1139240506329111 -2.0426665367330368
4.715789473684211 -0.9113924050632916 -2.0471833533673287
4.715789473684211 -0.7088607594936711 -2.047963941482107
4.715789473684211 -0.5063291139240507 -2.046836661023357
4.715789473684211 -0.3037974683544302 -2.045257154200764
4.715789473684211 -0.10126582278481067 -2.044217905151563
4.715789473684211 0.10126582278481067 -2.0442179051515703
4.715789473684211 0.3037974683544302 -2.0452571542007507
4.715789473684211 0.5063291139240498 -2.0468366610233857
4.715789473684211 0.7088607594936711 -2.0479639414821023
4.715789473684211 0.9113924050632907 -2.047183353367344
4.715789473684211 1.113924050632912 -2.0426665367330443
4.715789473684211 1.3164556962025316 -2.0324015341585673
4.715789473684211 1.5189873417721511 -2.0144948087028025
4.715789473684211 1.7215189873417724 -1.9875411036244321
4.715789473684211 1.924050632911392 -1.9509466404061298
4.715789473684211 2.1265822784810133 -1.9050707112231866
4.715789473684211 2.329113924050633 -1.8511203324728747
4.715789473684211 2.5316455696202524 -1.790853067396218
4.715789473684211 2.7341772151898738 -1.726221499938319
4.715789473684211 2.9367088607594933 -1.6590810586760663
4.715789473684211 3.139240506329113 -1.5910156451837258
4.715789473684211 3.3417721518987342 -1.5232732960694502
4.715789473684211 3.544303797468354 -1.4567755590010691
4.715789473684211 3.746835443037975 -1.3921636691705024
4.715789473684211 3.9493670886075947 -1.329855790548329
4.715789473684211 4.151898734177214 -1.2701013468535178
4.715789473684211 4.3544303797468356 -1.2130267017797782
4.715789473684211 4.556962025316455 -1.1586710442251509
4.715789473684211 4.759493670886076 -1.1070134259359978
4.715789473684211 4.962025316455696 -1.0579925868066367
4.715789473684211 5.164556962025316 -1.0115212229591528
4.715789473684211 5.367088607594937 -0.967496114362668
4.715789473684211 5.5696202531645564 -0.9258052311874918
4.715789473684211 5.772151898734178 -0.8863326644739831
4.715789473684211 5.974683544303797 -0.8489620033276863
4.715789473684211 6.177215189873417 -0.8135786092285292
4.715789473684211 6.379746835443038 -0.7800711106365928
4.715789473684211 6.582278481012658 -0.7483323484097089
4.715789473684211 6.784810126582279 -0.718259935962675
4.715789473684211 6.987341772151899 -0.6897565505884822
4.715789473684211 7.189873417721518 -0.6627300385871681
4.715789473684211 7.3924050632911396 -0.6370933928721902
4.715789473684211 7.594936708860759 -0.6127646447039814
4.715789473684211 7.797468354430379 -0.5896666991059467
4.715789473684211 8.0 -0.5677271349101571

4.921052631578948 -8.0 -0.5796359711119324
4.921052631578948 -7.7974683544303796 -0.6015482856689993
4.921052631578948 -7.594936708860759 -0.624579074585906
4.921052631578948 -7.3924050632911396 -0.648794240267121
4.921052631578948 -7.189873417721519 -0.6742633656876802
4.921052631578948 -6.987341772151899 -0.7010597517214177
4.921052631578948 -6.784810126582278 -0.7292603898751241
4.921052631578948 -6.582278481012658 -0.7589458441231722
4.921052631578948 -6.379746835443038 -0.7902000062224633
4.921052631578948 -6.177215189873418 -0.8231096762583436
4.921052631578948 -5.974683544303797 -0.8577639030546476
4.921052631578948 -5.772151898734178 -0.894252995920663
4.921052631578948 -5.5696202531645564 -0.9326670879893398
4.921052631578948 -5.367088607594937 -0.9730940896005092
4.921052631578948 -5.1645569620253164 -1.0156168148236924
4.921052631578948 -4.962025316455696 -1.0603089921707847
4.921052631578948 -4.759493670886076 -1.1072297793850878
4.921052631578948 -4.556962025316455 -1.1564162920809307
4.921052631578948 -4.3544303797468356 -1.2078735336674131
4.921052631578948 -4.151898734177215 -1.2615610002147317
4.921052631578948 -3.9493670886075947 -1.3173751769393638
4.921052631578948 -3.746835443037975 -1.3751272400313606
4.921052631578948 -3.5443037974683547 -1.4345157048541017
4.921052631578948 -3.3417721518987342 -1.495094803869734
4.921052631578948 -3.1392405063291138 -1.556241424523602
4.921052631578948 -2.9367088607594933 -1.6171268657444788
4.921052631578948 -2.7341772151898738 -1.6767044749420217
4.921052631578948 -2.5316455696202533 -1.733729263135078
4.921052631578948 -2.329113924050633 -1.7868276428985157
4.921052631578948 -2.1265822784810124 -1.834629118256287
4.921052631578948 -1.9240506329113929 -1.8759523843246406
4.921052631578948 -1.7215189873417724 -1.910008462618752
4.921052631578948 -1.518987341772152 -1.9365585579883668
4.921052631578948 -1.3164556962025316 -1.955966115941684
4.921052631578948 -1.1139240506329111 -1.969119204844685
4.921052631578948 -0.9113924050632916 -1.9772511046868486
4.921052631578948 -0.7088607594936711 -1.9817204434697724
4.921052631578948 -0.5063291139240507 -1.9838104567688146
4.921052631578948 -0.3037974683544302 -1.9845806029636337
4.921052631578948 -0.10126582278481067 -1.9847749700426622
4.921052631578948 0.10126582278481067 -1.9847749700426622
4.921052631578948 0.3037974683544302 -1.9845806029636335
4.921052631578948 0.5063291139240498 -1.983810456768821
4.921052631578948 0.7088607594936711 -1.9817204434697713
4.921052631578948 0.9113924050632907 -1.9772511046868626
4.921052631578948 1.113924050632912 -1.9691192048446844
4.921052631578948 1.3164556962025316 -1.9559661159416917
4.921052631578948 1.5189873417721511 -1.9365585579883637
4.921052631578948 1.7215189873417724 -1.9100084626187601
4.921052631578948 1.924050632911392 -1.8759523843246437
4.921052631578948 2.1265822784810133 -1.8346291182562868
4.921052631578948 2.329113924050633 -1.7868276428985168
4.921052631578948 2.5316455696202524 -1.7337292631350734
4.921052631578948 2.7341772151898738 -1.6767044749420237
4.921052631578948 2.9367088607594933 -1.6171268657444742
4.921052631578948 3.139240506329113 -1.5562414245236025
4.921052631578948 3.3417721518987342 -1.4950948038697331
4.921052631578948 3.544303797468354 -1.434515704854102
4.921052631578948 3.746835443037975 -1.3751272400313606
4.921052631578948 3.9493670886075947 -1.3173751769393642
4.921052631578948 4.151898734177214 -1.2615610002147315
4.921052631578948 4.3544303797468356 -1.2078735336674127
4.921052631578948 4.556962025316455 -1.1564162920809282
4.921052631578948 4.759493670886076 -1.107229779385088
4.921052631578948 4.962025316455696 -1.0603089921707858
4.921052631578948 5.164556962025316 -1.0156168148236941
4.921052631578948 5.367088607594937 -0.9730940896005099
4.921052631578948 5.5696202531645564 -0.9326670879893396
4.921052631578948 5.772151898734178 -0.8942529959206637
4.921052631578948 5.974683544303797 -0.8577639030546482
4.921052631578948 6.177215189873417 -0.8231096762583436
4.921052631578948 6.379746835443038 -0.7902000062224636
4.921052631578948 6.582278481012658 -0.7589458441231729
4.921052631578948 6.784810126582279 -0.7292603898751239
4.921052631578948 6.987341772151899 -0.7010597517214172
4.921052631578948 7.189873417721518 -0.6742633656876803
4.921052631578948 7.3924050632911396 -0.648794240267121
4.921052631578948 7.594936708860759 -0.6245790745859066
4.921052631578948 7.797468354430379 -0.6015482856689992
4.921052631578948 8.0 -0.5796359711119323

5.126315789473685 -8.0 -0.5904605616117378
5.126315789473685 -7.7974683544303796 -0.6122816502578711
5.126315789473685 -7.594936708860759 -0.6351776051954049
5.126315789473685 -7.3924050632911396 -0.6592077228814954
5.126315789473685 -7.189873417721519 -0.684434032627427
5.126315789473685 -6.987341772151899 -0.7109211909528874
5.126315789473685 -6.784810126582278 -0.7387362890732655
5.126315789473685 -6.582278481012658 -0.7679485443234089
5.126315789473685 -6.379746835443038 -0.7986288371857271
5.126315789473685 -6.177215189873418 -0.8308490436178126
5.126315789473685 -5.974683544303797 -0.8646810967419615
5.126315789473685 -5.772151898734178 -0.9001956916740161
5.126315789473685 -5.5696202531645564 -0.9374605212045829
5.126315789473685 -5.367088607594937 -0.9765378970569478
5.126315789473685 -5.1645569620253164 -1.0174815706547233
5.126315789473685 -4.962025316455696 -1.0603325187177934
5.126315789473685 -4.759493670886076 -1.1051134045459543
5.126315789473685 -4.556962025316455 -1.1518213715865915
5.126315789473685 -4.3544303797468356 -1.2004187854473156
5.126315789473685 -4.151898734177215 -1.2508215407528647
5.126315789473685 -3.9493670886075947 -1.3028846383517372
5.126315789473685 -3.746835443037975 -1.3563849957662586
5.126315789473685 -3.5443037974683547 -1.411001997578573
5.126315789473685 -3.3417721518987342 -1.466297273079222
5.126315789473685 -3.1392405063291138 -1.5216967440814275
5.126315789473685 -2.9367088607594933 -1.5764801208240065
5.126315789473685 -2.7341772151898738 -1.629785377118468
5.126315789473685 -2.5316455696202533 -1.6806372742161015
5.126315789473685 -2.329113924050633 -1.728007874521504
5.126315789473685 -2.1265822784810124 -1.77091104314797
5.126315789473685 -1.9240506329113929 -1.8085214167630916
5.126315789473685 -1.7215189873417724 -1.8402942136384968
5.126315789473685 -1.518987341772152 -1.8660529885920578
5.126315789473685 -1.3164556962025316 -1.8860160625417561
5.126315789473685 -1.1139240506329111 -1.9007504457779976
5.126315789473685 -0.9113924050632916 -1.9110661073079194
5.126315789473685 -0.7088607594936711 -1.9178803140960565
5.126315789473685 -0.5063291139240507 -1.9220839406283727
5.126315789473685 -0.3037974683544302 -1.9244317412601386
5.126315789473685 -0.10126582278481067 -1.9254650086355167
5.126315789473685 0.10126582278481067 -1.9254650086355214
5.126315789473685 0.3037974683544302 -1.9244317412601293
5.126315789473685 0.5063291139240498 -1.922083940628387
5.126315789473685 0.7088607594936711 -1.9178803140960565
5.126315789473685 0.9113924050632907 -1.9110661073079147
5.126315789473685 1.113924050632912 -1.9007504457780018
5.126315789473685 1.3164556962025316 -1.8860160625417597
5.126315789473685 1.5189873417721511 -1.8660529885920656
5.126315789473685 1.7215189873417724 -1.8402942136384968
5.126315789473685 1.924050632911392 -1.8085214167630865
5.126315789473685 2.1265822784810133 -1.7709110431479753
5.126315789473685 2.329113924050633 -1.728007874521502
5.126315789473685 2.5316455696202524 -1.680637274216105
5.126315789473685 2.7341772151898738 -1.6297853771184665
5.126315789473685 2.9367088607594933 -1.5764801208240031
5.126315789473685 3.139240506329113 -1.5216967440814322
5.126315789473685 3.3417721518987342 -1.466297273079222
5.126315789473685 3.544303797468354 -1.4110019975785726
5.126315789473685 3.746835443037975 -1.3563849957662597
5.126315789473685 3.9493670886075947 -1.3028846383517372
5.126315789473685 4.151898734177214 -1.2508215407528618
5.126315789473685 4.3544303797468356 -1.2004187854473143
5.126315789473685 4.556962025316455 -1.1518213715865915
5.126315789473685 4.759493670886076 -1.1051134045459543
5.126315789473685 4.962025316455696 -1.0603325187177939
5.126315789473685 5.164556962025316 -1.0174815706547249
5.126315789473685 5.367088607594937 -0.9765378970569469
5.126315789473685 5.5696202531645564 -0.9374605212045827
5.126315789473685 5.772151898734178 -0.9001956916740166
5.126315789473685 5.974683544303797 -0.8646810967419615
5.126315789473685 6.177215189873417 -0.8308490436178139
5.126315789473685 6.379746835443038 -0.7986288371857269
5.126315789473685 6.582278481012658 -0.7679485443234086
5.126315789473685 6.784810126582279 -0.7387362890732653
5.126315789473685 6.987341772151899 -0.7109211909528874
5.126315789473685 7.189873417721518 -0.6844340326274272
5.126315789473685 7.3924050632911396 -0.6592077228814954
5.126315789473685 7.594936708860759 -0.6351776051954043
5.126315789473685 7.797468354430379 -0.6122816502578713
5.126315789473685 8.0 -0.5904605616117372

5.331578947368421 -8.0 -0.6002396358447436
5.331578947368421 -7.7974683544303796 -0.621911442618514
5.331578947368421 -7.594936708860759 -0.6446116502587488
5.331578947368421 -7.3924050632911396 -0.6683929885033373
5.331578947368421 -7.189873417721519 -0.6933100377032241
5.331578947368421 -6.987341772151899 -0.7194190027609377
5.331578947368421 -6.784810126582278 -0.7467773849866397
5.331578947368421 -6.582278481012658 -0.7754435219965693
5.331578947368421 -6.379746835443038 -0.8054759574952478
5.331578947368421 -6.177215189873418 -0.8369325923100875
5.331578947368421 -5.974683544303797 -0.8698695549228453
5.331578947368421 -5.772151898734178 -0.9043397135088466
5.331578947368421 -5.5696202531645564 -0.9403907318057503
5.331578947368421 -5.367088607594937 -0.9780625479550392
5.331578947368421 -5.1645569620253164 -1.017384129443937
5.331578947368421 -4.962025316455696 -1.058369330401451
5.331578947368421 -4.759493670886076 -1.1010116541346322
5.331578947368421 -4.556962025316455 -1.1452777123356277
5.331578947368421 -4.3544303797468356 -1.191099187707524
5.331578947368421 -4.151898734177215 -1.2383631733182634
5.331578947368421 -3.9493670886075947 -1.2869009172189108
5.331578947368421 -3.746835443037975 -1.3364752968269542
5.331578947368421 -3.5443037974683547 -1.3867678467981062
5.331578947368421 -3.3417721518987342 -1.4373669214635914
5.331578947368421 -3.1392405063291138 -1.487759591934556
5.331578947368421 -2.9367088607594933 -1.5373310314744417
5.331578947368421 -2.7341772151898738 -1.5853760658631395
5.331578947368421 -2.5316455696202533 -1.6311275792798619
5.331578947368421 -2.329113924050633 -1.6738046677258114
5.331578947368421 -2.1265822784810124 -1.7126791260025152
5.331578947368421 -1.9240506329113929 -1.7471523483653468
5.331578947368421 -1.7215189873417724 -1.7768280482683398
5.331578947368421 -1.518987341772152 -1.8015628401861739
5.331578947368421 -1.3164556962025316 -1.8214797232708924
5.331578947368421 -1.1139240506329111 -1.8369389005336902
5.331578947368421 -0.9113924050632916 -1.8484722940450347
5.331578947368421 -0.7088607594936711 -1.8566970414487607
5.331578947368421 -0.5063291139240507 -1.8622256937820578
5.331578947368421 -0.3037974683544302 -1.8655872640477646
5.331578947368421 -0.10126582278481067 -1.8671669755590743
5.331578947368421 0.10126582278481067 -1.8671669755590667
5.331578947368421 0.3037974683544302 -1.8655872640477684
5.331578947368421 0.5063291139240498 -1.8622256937820592
5.331578947368421 0.7088607594936711 -1.8566970414487647
5.331578947368421 0.9113924050632907 -1.8484722940450489
5.331578947368421 1.113924050632912 -1.8369389005336842
5.331578947368421 1.3164556962025316 -1.821479723270898
5.331578947368421 1.5189873417721511 -1.801562840186171
5.331578947368421 1.7215189873417724 -1.7768280482683398
5.331578947368421 1.924050632911392 -1.7471523483653477
5.331578947368421 2.1265822784810133 -1.7126791260025276
5.331578947368421 2.329113924050633 -1.6738046677258087
5.331578947368421 2.5316455696202524 -1.6311275792798552
5.331578947368421 2.7341772151898738 -1.5853760658631406
5.331578947368421 2.9367088607594933 -1.537331031474442
5.331578947368421 3.139240506329113 -1.4877595919345565
5.331578947368421 3.3417721518987342 -1.4373669214635947
5.331578947368421 3.544303797468354 -1.3867678467981033
5.331578947368421 3.746835443037975 -1.3364752968269544
5.331578947368421 3.9493670886075947 -1.2869009172189105
5.331578947368421 4.151898734177214 -1.2383631733182645
5.331578947368421 4.3544303797468356 -1.1910991877075234
5.331578947368421 4.556962025316455 -1.1452777123356277
5.331578947368421 4.759493670886076 -1.1010116541346322
5.331578947368421 4.962025316455696 -1.0583693304014514
5.331578947368421 5.164556962025316 -1.017384129443937
5.331578947368421 5.367088607594937 -0.9780625479550394
5.331578947368421 5.5696202531645564 -0.9403907318057506
5.331578947368421 5.772151898734178 -0.9043397135088467
5.331578947368421 5.974683544303797 -0.8698695549228448
5.331578947368421 6.177215189873417 -0.8369325923100874
5.331578947368421 6.379746835443038 -0.8054759574952478
5.331578947368421 6.582278481012658 -0.7754435219965696
5.331578947368421 6.784810126582279 -0.7467773849866363
5.331578947368421 6.987341772151899 -0.7194190027609377
5.331578947368421 7.189873417721518 -0.6933100377032239
5.331578947368421 7.3924050632911396 -0.6683929885033373
5.331578947368421 7.594936708860759 -0.6446116502587486
5.331578947368421 7.797468354430379 -0.6219114426185145
5.331578947368421 8.0 -0.6002396358447433

5.536842105263158 -8.0 -0.609014854906541
5.536842105263158 -7.7974683544303796 -0.6304852557079855
5.536842105263158 -7.594936708860759 -0.6529355293655993
5.536842105263158 -7.3924050632911396 -0.6764119871031589
5.536842105263158 -7.189873417721519 -0.7009619884987557
5.536842105263158 -6.987341772151899 -0.7266336187599153
5.536842105263158 -6.784810126582278 -0.753475255329654
5.536842105263158 -6.582278481012658 -0.7815349950760884
5.536842105263158 -6.379746835443038 -0.810859906320578
5.536842105263158 -6.177215189873418 -0.8414950614698526
5.536842105263158 -5.974683544303797 -0.8734822958882158
5.536842105263158 -5.772151898734178 -0.906858626854053
5.536842105263158 -5.5696202531645564 -0.9416542532260368
5.536842105263158 -5.367088607594937 -0.9778900425137406
5.536842105263158 -5.1645569620253164 -1.0155743989532666
5.536842105263158 -4.962025316455696 -1.0546993968536984
5.536842105263158 -4.759493670886076 -1.0952360629873643
5.536842105263158 -4.556962025316455 -1.1371287084451052
5.536842105263158 -4.3544303797468356 -1.1802882569385984
5.536842105263158 -4.151898734177215 -1.2245846113886987
5.536842105263158 -3.9493670886075947 -1.2698382680012992
5.536842105263158 -3.746835443037975 -1.315811654574059
5.536842105263158 -3.5443037974683547 -1.3622010608565691
5.536842105263158 -3.3417721518987342 -1.4086305453826367
5.536842105263158 -3.1392405063291138 -1.4546497962853253
5.536842105263158 -2.9367088607594933 -1.4997384530410327
5.536842105263158 -2.7341772151898738 -1.543319596022588
5.536842105263158 -2.5316455696202533 -1.5847845998704322
5.536842105263158 -2.329113924050633 -1.623529941874365
5.536842105263158 -2.1265822784810124 -1.6590037277059835
5.536842105263158 -1.9240506329113929 -1.690756096472972
5.536842105263158 -1.7215189873417724 -1.7184844953519345
5.536842105263158 -1.518987341772152 -1.742063698555805
5.536842105263158 -1.3164556962025316 -1.761552560607749
5.536842105263158 -1.1139240506329111 -1.7771746058012825
5.536842105263158 -0.9113924050632916 -1.7892758271708205
5.536842105263158 -0.7088607594936711 -1.7982680080092608
5.536842105263158 -0.5063291139240507 -1.8045678022304772
5.536842105263158 -0.3037974683544302 -1.8085406775510804
5.536842105263158 -0.10126582278481067 -1.810455929010659
5.536842105263158 0.10126582278481067 -1.8104559290106559
5.536842105263158 0.3037974683544302 -1.8085406775510862
5.536842105263158 0.5063291139240498 -1.8045678022304874
5.536842105263158 0.7088607594936711 -1.7982680080092552
5.536842105263158 0.9113924050632907 -1.7892758271708145
5.536842105263158 1.113924050632912 -1.7771746058012803
5.536842105263158 1.3164556962025316 -1.7615525606077482
5.536842105263158 1.5189873417721511 -1.7420636985558116
5.536842105263158 1.7215189873417724 -1.718484495351932
5.536842105263158 1.924050632911392 -1.6907560964729809
5.536842105263158 2.1265822784810133 -1.6590037277059826
5.536842105263158 2.329113924050633 -1.623529941874364
5.536842105263158 2.5316455696202524 -1.584784599870439
5.536842105263158 2.7341772151898738 -1.5433195960225883
5.536842105263158 2.9367088607594933 -1.4997384530410327
5.536842105263158 3.139240506329113 -1.4546497962853258
5.536842105263158 3.3417721518987342 -1.4086305453826347
5.536842105263158 3.544303797468354 -1.3622010608565718
5.536842105263158 3.746835443037975 -1.315811654574059
5.536842105263158 3.9493670886075947 -1.2698382680013003
5.536842105263158 4.151898734177214 -1.2245846113886993
5.536842105263158 4.3544303797468356 -1.180288256938599
5.536842105263158 4.556962025316455 -1.1371287084451058
5.536842105263158 4.759493670886076 -1.095236062987365
5.536842105263158 4.962025316455696 -1.0546993968536984
5.536842105263158 5.164556962025316 -1.0155743989532653
5.536842105263158 5.367088607594937 -0.9778900425137405
5.536842105263158 5.5696202531645564 -0.9416542532260378
5.536842105263158 5.772151898734178 -0.9068586268540525
5.536842105263158 5.974683544303797 -0.8734822958882158
5.536842105263158 6.177215189873417 -0.8414950614698526
5.536842105263158 6.379746835443038 -0.8108599063205781
5.536842105263158 6.582278481012658 -0.7815349950760881
5.536842105263158 6.784810126582279 -0.7534752553296539
5.536842105263158 6.987341772151899 -0.7266336187599152
5.536842105263158 7.189873417721518 -0.7009619884987559
5.536842105263158 7.3924050632911396 -0.6764119871031583
5.536842105263158 7.594936708860759 -0.6529355293655992
5.536842105263158 7.797468354430379 -0.6304852557079861
5.536842105263158 8.0 -0.6090148549065406

5.742105263157895 -8.0 -0.6168300956790167
5.742105263157895 -7.7974683544303796 -0.6380528116203853
5.742105263157895 -7.594936708860759 -0.6602055422008236
5.742105263157895 -7.3924050632911396 -0.6833284184426432
5.742105263157895 -7.189873417721519 -0.7074619066726733
5.742105263157895 -6.987341772151899 -0.7326464126159659
5.742105263157895 -6.784810126582278 -0.7589217720550157
5.742105263157895 -6.582278481012658 -0.7863266017661041
5.742105263157895 -6.379746835443038 -0.8148974789412863
5.742105263157895 -6.177215189873418 -0.844667910962651
5.742105263157895 -5.974683544303797 -0.8756670503067051
5.742105263157895 -5.772151898734178 -0.9079181018014418
5.742105263157895 -5.5696202531645564 -0.941436362035525
5.742105263157895 -5.367088607594937 -0.9762268245377825
5.742105263157895 -5.1645569620253164 -1.0122812813054978
5.742105263157895 -4.962025316455696 -1.049574854428578
5.742105263157895 -4.759493670886076 -1.08806190563997
5.742105263157895 -4.556962025316455 -1.1276713034753165
5.742105263157895 -4.3544303797468356 -1.168301086730156
5.742105263157895 -4.151898734177215 -1.2098126608598985
5.742105263157895 -3.9493670886075947 -1.2520248138116572
5.742105263157895 -3.746835443037975 -1.2947080500598804
5.742105263157895 -3.5443037974683547 -1.3375800173683645
5.742105263157895 -3.3417721518987342 -1.3803031196234574
5.742105263157895 -3.1392405063291138 -1.4224857130653132
5.742105263157895 -2.9367088607594933 -1.463688461570832
5.742105263157895 -2.7341772151898738 -1.5034373131663215
5.742105263157895 -2.5316455696202533 -1.5412439635950055
5.742105263157895 -2.329113924050633 -1.576633459718195
5.742105263157895 -2.1265822784810124 -1.6091768189314255
5.742105263157895 -1.9240506329113929 -1.6385245620841398
5.742105263157895 -1.7215189873417724 -1.6644355491876976
5.742105263157895 -1.518987341772152 -1.6867952369013315
5.742105263157895 -1.3164556962025316 -1.7056189017834211
5.742105263157895 -1.1139240506329111 -1.7210382765474423
5.742105263157895 -0.9113924050632916 -1.7332735155056116
5.742105263157895 -0.7088607594936711 -1.7425952539898193
5.742105263157895 -0.5063291139240507 -1.7492829057182884
5.742105263157895 -0.3037974683544302 -1.753585118497976
5.742105263157895 -0.10126582278481067 -1.7556869904635939
5.742105263157895 0.10126582278481067 -1.7556869904635939
5.742105263157895 0.3037974683544302 -1.753585118497976
5.742105263157895 0.5063291139240498 -1.749282905718294
5.742105263157895 0.7088607594936711 -1.7425952539898186
5.742105263157895 0.9113924050632907 -1.7332735155056218
5.742105263157895 1.113924050632912 -1.7210382765474415
5.742105263157895 1.3164556962025316 -1.70561890178342
5.742105263157895 1.5189873417721511 -1.6867952369013344
5.742105263157895 1.7215189873417724 -1.6644355491876959
5.742105263157895 1.924050632911392 -1.6385245620841302
5.742105263157895 2.1265822784810133 -1.6091768189314268
5.742105263157895 2.329113924050633 -1.576633459718195
5.742105263157895 2.5316455696202524 -1.5412439635950075
5.742105263157895 2.7341772151898738 -1.5034373131663221
5.742105263157895 2.9367088607594933 -1.4636884615708305
5.742105263157895 3.139240506329113 -1.4224857130653112
5.742105263157895 3.3417721518987342 -1.380303119623458
5.742105263157895 3.544303797468354 -1.3375800173683625
5.742105263157895 3.746835443037975 -1.294708050059881
5.742105263157895 3.9493670886075947 -1.2520248138116588
5.742105263157895 4.151898734177214 -1.209812660859898
5.742105263157895 4.3544303797468356 -1.1683010867301546
5.742105263157895 4.556962025316455 -1.1276713034753165
5.742105263157895 4.759493670886076 -1.08806190563997
5.742105263157895 4.962025316455696 -1.0495748544285783
5.742105263157895 5.164556962025316 -1.0122812813054969
5.742105263157895 5.367088607594937 -0.9762268245377824
5.742105263157895 5.5696202531645564 -0.941436362035524
5.742105263157895 5.772151898734178 -0.9079181018014415
5.742105263157895 5.974683544303797 -0.8756670503067048
5.742105263157895 6.177215189873417 -0.8446679109626514
5.742105263157895 6.379746835443038 -0.8148974789412863
5.742105263157895 6.582278481012658 -0.7863266017661041
5.742105263157895 6.784810126582279 -0.7589217720550149
5.742105263157895 6.987341772151899 -0.7326464126159663
5.742105263157895 7.189873417721518 -0.7074619066726738
5.742105263157895 7.3924050632911396 -0.683328418442643
5.742105263157895 7.594936708860759 -0.6602055422008235
5.742105263157895 7.797468354430379 -0.6380528116203844
5.742105263157895 8.0 -0.6168300956790168

5.947368421052632 -8.0 -0.6237307833463493
5.947368421052632 -7.7974683544303796 -0.6446652108908223
5.947368421052632 -7.594936708860759 -0.6664791253380473
5.947368421052632 -7.3924050632911396 -0.6892067867986706
5.947368421052632 -7.189873417721519 -0.7128821712779659
5.947368421052632 -6.987341772151899 -0.7375385236534845
5.947368421052632 -6.784810126582278 -0.7632077992451116
5.947368421052632 -6.582278481012658 -0.7899199710044571
5.947368421052632 -6.379746835443038 -0.8177021753647051
5.947368421052632 -6.177215189873418 -0.8465776655174106
5.947368421052632 -5.974683544303797 -0.8765645365681354
5.947368421052632 -5.772151898734178 -0.9076741831225382
5.947368421052632 -5.5696202531645564 -0.9399094471346658
5.947368421052632 -5.367088607594937 -0.973262413531905
5.947368421052632 -5.1645569620253164 -1.0077118150788877
5.947368421052632 -4.962025316455696 -1.043220018873254
5.947368421052632 -4.759493670886076 -1.0797295885604707
5.947368421052632 -4.556962025316455 -1.117159453773464
5.947368421052632 -4.3544303797468356 -1.1554007774423414
5.947368421052632 -4.151898734177215 -1.1943126988222192
5.947368421052632 -3.9493670886075947 -1.2337182503742687
5.947368421052632 -3.746835443037975 -1.2734009005356999
5.947368421052632 -3.5443037974683547 -1.3131023528698702
5.947368421052632 -3.3417721518987342 -1.3525224096025539
5.947368421052632 -3.1392405063291138 -1.3913218352103198
5.947368421052632 -2.9367088607594933 -1.4291291582079082
5.947368421052632 -2.7341772151898738 -1.4655521328653713
5.947368421052632 -2.5316455696202533 -1.5001940622615104
5.947368421052632 -2.329113924050633 -1.5326743328052939
5.947368421052632 -2.1265822784810124 -1.5626514189113287
5.947368421052632 -1.9240506329113929 -1.5898455307696011
5.947368421052632 -1.7215189873417724 -1.6140573676268775
5.947368421052632 -1.518987341772152 -1.6351794702783273
5.947368421052632 -1.3164556962025316 -1.6531976165217461
5.947368421052632 -1.1139240506329111 -1.6681814170983884
5.947368421052632 -0.9113924050632916 -1.680265274854874
5.947368421052632 -0.7088607594936711 -1.6896225726372909
5.947368421052632 -0.5063291139240507 -1.696436909479968
5.947368421052632 -0.3037974683544302 -1.7008742886013972
5.947368421052632 -0.10126582278481067 -1.7030595684096763
5.947368421052632 0.10126582278481067 -1.7030595684096763
5.947368421052632 0.3037974683544302 -1.7008742886013932
5.947368421052632 0.5063291139240498 -1.6964369094799592
5.947368421052632 0.7088607594936711 -1.6896225726372873
5.947368421052632 0.9113924050632907 -1.6802652748548692
5.947368421052632 1.113924050632912 -1.6681814170983906
5.947368421052632 1.3164556962025316 -1.653197616521743
5.947368421052632 1.5189873417721511 -1.635179470278333
5.947368421052632 1.7215189873417724 -1.6140573676268755
5.947368421052632 1.924050632911392 -1.5898455307696107
5.947368421052632 2.1265822784810133 -1.56265141891133
5.947368421052632 2.329113924050633 -1.5326743328052972
5.947368421052632 2.5316455696202524 -1.5001940622615118
5.947368421052632 2.7341772151898738 -1.4655521328653707
5.947368421052632 2.9367088607594933 -1.429129158207907
5.947368421052632 3.139240506329113 -1.3913218352103172
5.947368421052632 3.3417721518987342 -1.3525224096025545
5.947368421052632 3.544303797468354 -1.313102352869873
5.947368421052632 3.746835443037975 -1.2734009005356985
5.947368421052632 3.9493670886075947 -1.2337182503742699
5.947368421052632 4.151898734177214 -1.1943126988222212
5.947368421052632 4.3544303797468356 -1.1554007774423427
5.947368421052632 4.556962025316455 -1.117159453773464
5.947368421052632 4.759493670886076 -1.0797295885604705
5.947368421052632 4.962025316455696 -1.0432200188732548
5.947368421052632 5.164556962025316 -1.0077118150788869
5.947368421052632 5.367088607594937 -0.9732624135319053
5.947368421052632 5.5696202531645564 -0.9399094471346662
5.947368421052632 5.772151898734178 -0.9076741831225384
5.947368421052632 5.974683544303797 -0.8765645365681353
5.947368421052632 6.177215189873417 -0.8465776655174112
5.947368421052632 6.379746835443038 -0.8177021753647051
5.947368421052632 6.582278481012658 -0.7899199710044568
5.947368421052632 6.784810126582279 -0.7632077992451116
5.947368421052632 6.987341772151899 -0.7375385236534845
5.947368421052632 7.189873417721518 -0.7128821712779655
5.947368421052632 7.3924050632911396 -0.6892067867986709
5.947368421052632 7.594936708860759 -0.6664791253380473
5.947368421052632 7.797468354430379 -0.6446652108908218
5.947368421052632 8.0 -0.62373078334635

6.152631578947369 -8.0 -0.6297632813246391
6.152631578947369 -7.7974683544303796 -0.6503742547739148
6.152631578947369 -7.594936708860759 -0.6718141014945727
6.152631578947369 -7.3924050632911396 -0.6941115725262004
6.152631578947369 -7.189873417721519 -0.7172946093619864
6.152631578947369 -6.987341772151899 -0.741389865652448
6.152631578947369 -6.784810126582278 -0.7664221232103587
6.152631578947369 -6.582278481012658 -0.7924135830904079
6.152631578947369 -6.379746835443038 -0.8193830099358262
6.152631578947369 -6.177215189873418 -0.8473447053341747
6.152631578947369 -5.974683544303797 -0.8763072839356663
6.152631578947369 -5.772151898734178 -0.9062722250800458
6.152631578947369 -5.5696202531645564 -0.9372321734384975
6.152631578947369 -5.367088607594937 -0.9691689658485841
6.152631578947369 -5.1645569620253164 -1.00205136970272
6.152631578947369 -4.962025316455696 -1.0358325330844464
6.152631578947369 -4.759493670886076 -1.0704471710403132
6.152631578947369 -4.556962025316455 -1.10580854909272
6.152631578947369 -4.3544303797468356 -1.1418053775852852
6.152631578947369 -4.151898734177215 -1.1782988012081743
6.152631578947369 -3.9493670886075947 -1.2151197573528814
6.152631578947369 -3.746835443037975 -1.2520670805389726
6.152631578947369 -3.5443037974683547 -1.2889068361773592
6.152631578947369 -3.3417721518987342 -1.32537345265221
6.152631578947369 -3.1392405063291138 -1.3611732505384748
6.152631578947369 -2.9367088607594933 -1.3959908952242817
6.152631578947369 -2.7341772151898738 -1.4294990760065192
6.152631578947369 -2.5316455696202533 -1.4613713095887215
6.152631578947369 -2.329113924050633 -1.4912971911543507
6.152631578947369 -2.1265822784810124 -1.5189987529271565
6.152631578947369 -1.9240506329113929 -1.5442459948791498
6.152631578947369 -1.7215189873417724 -1.5668693270974936
6.152631578947369 -1.518987341772152 -1.5867667857873093
6.152631578947369 -1.3164556962025316 -1.6039045208412253
6.152631578947369 -1.1139240506329111 -1.618310099824218
6.152631578947369 -0.9113924050632916 -1.6300593770309386
6.152631578947369 -0.7088607594936711 -1.6392587255552449
6.152631578947369 -0.5063291139240507 -1.6460250807855556
6.152631578947369 -0.3037974683544302 -1.6504664043405595
6.152631578947369 -0.10126582278481067 -1.6526649157436957
6.152631578947369 0.10126582278481067 -1.652664915743692
6.152631578947369 0.3037974683544302 -1.6504664043405597
6.152631578947369 0.5063291139240498 -1.6460250807855619
6.152631578947369 0.7088607594936711 -1.6392587255552458
6.152631578947369 0.9113924050632907 -1.6300593770309457
6.152631578947369 1.113924050632912 -1.6183100998242146
6.152631578947369 1.3164556962025316 -1.6039045208412253
6.152631578947369 1.5189873417721511 -1.5867667857873131
6.152631578947369 1.7215189873417724 -1.5668693270974927
6.152631578947369 1.924050632911392 -1.544245994879147
6.152631578947369 2.1265822784810133 -1.51899875292715
6.152631578947369 2.329113924050633 -1.4912971911543507
6.152631578947369 2.5316455696202524 -1.461371309588722
6.152631578947369 2.7341772151898738 -1.4294990760065192
6.152631578947369 2.9367088607594933 -1.3959908952242817
6.152631578947369 3.139240506329113 -1.3611732505384768
6.152631578947369 3.3417721518987342 -1.3253734526522092
6.152631578947369 3.544303797468354 -1.2889068361773612
6.152631578947369 3.746835443037975 -1.2520670805389724
6.152631578947369 3.9493670886075947 -1.215119757352881
6.152631578947369 4.151898734177214 -1.178298801208173
6.152631578947369 4.3544303797468356 -1.1418053775852854
6.152631578947369 4.556962025316455 -1.1058085490927207
6.152631578947369 4.759493670886076 -1.0704471710403136
6.152631578947369 4.962025316455696 -1.0358325330844467
6.152631578947369 5.164556962025316 -1.00205136970272
6.152631578947369 5.367088607594937 -0.9691689658485847
6.152631578947369 5.5696202531645564 -0.9372321734384976
6.152631578947369 5.772151898734178 -0.906272225080045
6.152631578947369 5.974683544303797 -0.8763072839356653
6.152631578947369 6.177215189873417 -0.8473447053341758
6.152631578947369 6.379746835443038 -0.8193830099358259
6.152631578947369 6.582278481012658 -0.7924135830904082
6.152631578947369 6.784810126582279 -0.7664221232103587
6.152631578947369 6.987341772151899 -0.7413898656524478
6.152631578947369 7.189873417721518 -0.7172946093619864
6.152631578947369 7.3924050632911396 -0.6941115725261997
6.152631578947369 7.594936708860759 -0.6718141014945729
6.152631578947369 7.797468354430379 -0.6503742547739149
6.152631578947369 8.0 -0.629763281324639

6.3578947368421055 -8.0 -0.6349743444272801
6.3578947368421055 -7.7974683544303796 -0.6552318460921913
6.3578947368421055 -7.594936708860759 -0.6762680261604278
6.3578947368421055 -7.3924050632911396 -0.6981065239948568
6.3578947368421055 -7.189873417721519 -0.7207697349668348
6.3578947368421055 -6.987341772151899 -0.7442783180198949
6.3578947368421055 -6.784810126582278 -0.7686506058440361
6.3578947368421055 -6.582278481012658 -0.793901902264582
6.3578947368421055 -6.379746835443038 -0.820043650076727
6.3578947368421055 -6.177215189873418 -0.8470824516023627
6.3578947368421055 -5.974683544303797 -0.8750189240615246
6.3578947368421055 -5.772151898734178 -0.903846372944918
6.3578947368421055 -5.5696202531645564 -0.9335492696578246
6.3578947368421055 -5.367088607594937 -0.9641015257390908
6.3578947368421055 -5.1645569620253164 -0.9954645661840229
6.3578947368421055 -4.962025316455696 -1.027585220339728
6.3578947368421055 -4.759493670886076 -1.0603934722235586
6.3578947368421055 -4.556962025316455 -1.0938001446632897
6.3578947368421055 -4.3544303797468356 -1.1276946346699694
6.3578947368421055 -4.151898734177215 -1.1619428710792061
6.3578947368421055 -3.9493670886075947 -1.1963857276359025
6.3578947368421055 -3.746835443037975 -1.230838189559642
6.3578947368421055 -3.5443037974683547 -1.2650896281470563
6.3578947368421055 -3.3417721518987342 -1.2989055686614854
6.3578947368421055 -3.1392405063291138 -1.3320313180334051
6.3578947368421055 -2.9367088607594933 -1.364197724184081
6.3578947368421055 -2.7341772151898738 -1.3951291458165098
6.3578947368421055 -2.5316455696202533 -1.4245534138114528
6.3578947368421055 -2.329113924050633 -1.4522131855667546
6.3578947368421055 -2.1265822784810124 -1.477877692802319
6.3578947368421055 -1.9240506329113929 -1.5013535581538262
6.3578947368421055 -1.7215189873417724 -1.5224932171300967
6.3578947368421055 -1.518987341772152 -1.541199616664616
6.3578947368421055 -1.3164556962025316 -1.557426291385595
6.3578947368421055 -1.1139240506329111 -1.5711725776611254
6.3578947368421055 -0.9113924050632916 -1.5824744716520267
6.3578947368421055 -0.7088607594936711 -1.5913923006307205
6.3578947368421055 -0.5063291139240507 -1.5979968178108344
6.3578947368421055 -0.3037974683544302 -1.602355485828845
6.3578947368421055 -0.10126582278481067 -1.6045206008133341
6.3578947368421055 0.10126582278481067 -1.604520600813337
6.3578947368421055 0.3037974683544302 -1.602355485828845
6.3578947368421055 0.5063291139240498 -1.5979968178108317
6.3578947368421055 0.7088607594936711 -1.5913923006307233
6.3578947368421055 0.9113924050632907 -1.5824744716520225
6.3578947368421055 1.113924050632912 -1.5711725776611323
6.3578947368421055 1.3164556962025316 -1.5574262913855963
6.3578947368421055 1.5189873417721511 -1.5411996166646118
6.3578947368421055 1.7215189873417724 -1.5224932171300967
6.3578947368421055 1.924050632911392 -1.5013535581538302
6.3578947368421055 2.1265822784810133 -1.477877692802319
6.3578947368421055 2.329113924050633 -1.4522131855667557
6.3578947368421055 2.5316455696202524 -1.4245534138114504
6.3578947368421055 2.7341772151898738 -1.3951291458165092
6.3578947368421055 2.9367088607594933 -1.3641977241840801
6.3578947368421055 3.139240506329113 -1.332031318033407
6.3578947368421055 3.3417721518987342 -1.2989055686614854
6.3578947368421055 3.544303797468354 -1.2650896281470554
6.3578947368421055 3.746835443037975 -1.2308381895596419
6.3578947368421055 3.9493670886075947 -1.1963857276359031
6.3578947368421055 4.151898734177214 -1.161942871079206
6.3578947368421055 4.3544303797468356 -1.1276946346699694
6.3578947368421055 4.556962025316455 -1.0938001446632906
6.3578947368421055 4.759493670886076 -1.0603934722235588
6.3578947368421055 4.962025316455696 -1.0275852203397273
6.3578947368421055 5.164556962025316 -0.9954645661840229
6.3578947368421055 5.367088607594937 -0.9641015257390905
6.3578947368421055 5.5696202531645564 -0.9335492696578245
6.3578947368421055 5.772151898734178 -0.903846372944918
6.3578947368421055 5.974683544303797 -0.8750189240615251
6.3578947368421055 6.177215189873417 -0.8470824516023624
6.3578947368421055 6.379746835443038 -0.8200436500767273
6.3578947368421055 6.582278481012658 -0.7939019022645825
6.3578947368421055 6.784810126582279 -0.7686506058440358
6.3578947368421055 6.987341772151899 -0.7442783180198952
6.3578947368421055 7.189873417721518 -0.7207697349668343
6.3578947368421055 7.3924050632911396 -0.6981065239948567
6.3578947368421055 7.594936708860759 -0.6762680261604277
6.3578947368421055 7.797468354430379 -0.6552318460921914
6.3578947368421055 8.0 -0.6349743444272798

6.563157894736842 -8.0 -0.639410638176143
6.563157894736842 -7.7974683544303796 -0.659289470704318
6.563157894736842 -7.594936708860759 -0.6798976322238066
6.563157894736842 -7.3924050632911396 -0.7012540682868424
6.563157894736842 -7.189873417721519 -0.7233761315496355
6.563157894736842 -6.987341772151899 -0.7462790894151536
6.563157894736842 -6.784810126582278 -0.7699755442202804
6.563157894736842 -6.582278481012658 -0.7944747542274976
6.563157894736842 -6.379746835443038 -0.8197818432810653
6.563157894736842 -6.177215189873418 -0.8458968871748316
6.563157894736842 -5.974683544303797 -0.8728138658848748
6.563157894736842 -5.772151898734178 -0.9005194732936114
6.563157894736842 -5.5696202531645564 -0.9289917804598438
6.563157894736842 -5.367088607594937 -0.9581987556092468
6.563157894736842 -5.1645569620253164 -0.9880966547119836
6.563157894736842 -4.962025316455696 -1.0186283117512738
6.563157894736842 -4.759493670886076 -1.049721378516521
6.563157894736842 -4.556962025316455 -1.0812865906762454
6.563157894736842 -4.3544303797468356 -1.1132161700820178
6.563157894736842 -4.151898734177215 -1.1453825116460368
6.563157894736842 -3.9493670886075947 -1.1776373437715553
6.563157894736842 -3.746835443037975 -1.2098115885835217
6.563157894736842 -3.5443037974683547 -1.241716173191628
6.563157894736842 -3.3417721518987342 -1.2731440436264612
6.563157894736842 -3.1392405063291138 -1.3038735943337292
6.563157894736842 -2.9367088607594933 -1.333673634175689
6.563157894736842 -2.7341772151898738 -1.362309856295949
6.563157894736842 -2.5316455696202533 -1.3895525675474851
6.563157894736842 -2.329113924050633 -1.4151851853245776
6.563157894736842 -2.1265822784810124 -1.4390127682819658
6.563157894736842 -1.9240506329113929 -1.4608696714128437
6.563157894736842 -1.7215189873417724 -1.4806253664419815
6.563157894736842 -1.518987341772152 -1.498187588355287
6.563157894736842 -1.3164556962025316 -1.5135022628774066
6.563157894736842 -1.1139240506329111 -1.5265500951540873
6.563157894736842 -0.9113924050632916 -1.5373401748736473
6.563157894736842 -0.7088607594936711 -1.5459013806404247
6.563157894736842 -0.5063291139240507 -1.5522726648593095
6.563157894736842 -0.3037974683544302 -1.5564934258004997
6.563157894736842 -0.10126582278481067 -1.5585951257208757
6.563157894736842 0.10126582278481067 -1.5585951257208706
6.563157894736842 0.3037974683544302 -1.5564934258005019
6.563157894736842 0.5063291139240498 -1.552272664859307
6.563157894736842 0.7088607594936711 -1.5459013806404245
6.563157894736842 0.9113924050632907 -1.5373401748736524
6.563157894736842 1.113924050632912 -1.52655009515409
6.563157894736842 1.3164556962025316 -1.5135022628774075
6.563157894736842 1.5189873417721511 -1.4981875883552878
6.563157894736842 1.7215189873417724 -1.4806253664419815
6.563157894736842 1.924050632911392 -1.460869671412843
6.563157894736842 2.1265822784810133 -1.4390127682819607
6.563157894736842 2.329113924050633 -1.4151851853245783
6.563157894736842 2.5316455696202524 -1.3895525675474891
6.563157894736842 2.7341772151898738 -1.362309856295949
6.563157894736842 2.9367088607594933 -1.3336736341756867
6.563157894736842 3.139240506329113 -1.3038735943337305
6.563157894736842 3.3417721518987342 -1.273144043626459
6.563157894736842 3.544303797468354 -1.241716173191626
6.563157894736842 3.746835443037975 -1.2098115885835212
6.563157894736842 3.9493670886075947 -1.1776373437715553
6.563157894736842 4.151898734177214 -1.1453825116460377
6.563157894736842 4.3544303797468356 -1.1132161700820176
6.563157894736842 4.556962025316455 -1.0812865906762459
6.563157894736842 4.759493670886076 -1.0497213785165205
6.563157894736842 4.962025316455696 -1.0186283117512742
6.563157894736842 5.164556962025316 -0.9880966547119847
6.563157894736842 5.367088607594937 -0.9581987556092467
6.563157894736842 5.5696202531645564 -0.9289917804598434
6.563157894736842 5.772151898734178 -0.9005194732936114
6.563157894736842 5.974683544303797 -0.8728138658848744
6.563157894736842 6.177215189873417 -0.8458968871748315
6.563157894736842 6.379746835443038 -0.8197818432810656
6.563157894736842 6.582278481012658 -0.7944747542274971
6.563157894736842 6.784810126582279 -0.7699755442202804
6.563157894736842 6.987341772151899 -0.7462790894151536
6.563157894736842 7.189873417721518 -0.7233761315496355
6.563157894736842 7.3924050632911396 -0.7012540682868424
6.563157894736842 7.594936708860759 -0.6798976322238066
6.563157894736842 7.797468354430379 -0.6592894707043176
6.563157894736842 8.0 -0.6394106381761426

6.768421052631579 -8.0 -0.6431183246522219
6.768421052631579 -7.7974683544303796 -0.6625977586693649
6.768421052631579 -7.594936708860759 -0.6827583697388946
6.768421052631579 -7.3924050632911396 -0.7036148350410012
6.768421052631579 -7.189873417721519 -0.7251799683321846
6.768421052631579 -6.987341772151899 -0.7474642389859807
6.768421052631579 -6.784810126582278 -0.7704752143102481
6.768421052631579 -6.582278481012658 -0.7942169167105626
6.768421052631579 -6.379746835443038 -0.8186890876015072
6.768421052631579 -6.177215189873418 -0.8438863509600316
6.768421052631579 -5.974683544303797 -0.8697972713546666
6.768421052631579 -5.772151898734178 -0.8964033045366832
6.768421052631579 -5.5696202531645564 -0.9236776436923588
6.768421052631579 -5.367088607594937 -0.9515839717505257
6.768421052631579 -5.1645569620253164 -0.9800751402802943
6.768421052631579 -4.962025316455696 -1.0090918090373553
6.768421052631579 -4.759493670886076 -1.038561097513686
6.768421052631579 -4.556962025316455 -1.0683953209617572
6.768421052631579 -4.3544303797468356 -1.0984909077259701
6.768421052631579 -4.151898734177215 -1.1287276207599224
6.768421052631579 -3.9493670886075947 -1.158968230983995
6.768421052631579 -3.746835443037975 -1.189058808938586
6.768421052631579 -3.5443037974683547 -1.2188298074331634
6.768421052631579 -3.3417721518987342 -1.248098093483789
6.768421052631579 -3.1392405063291138 -1.2766700443179224
6.768421052631579 -2.9367088607594933 -1.304345742959491
6.768421052631579 -2.7341772151898738 -1.3309241921745045
6.768421052631579 -2.5316455696202533 -1.3562093180618873
6.768421052631579 -2.329113924050633 -1.3800163740447249
6.768421052631579 -2.1265822784810124 -1.4021782112115024
6.768421052631579 -1.9240506329113929 -1.4225507875231056
6.768421052631579 -1.7215189873417724 -1.441017280300945
6.768421052631579 -1.518987341772152 -1.4574902647725643
6.768421052631579 -1.3164556962025316 -1.4719116248180562
6.768421052631579 -1.1139240506329111 -1.4842501426975263
6.768421052631579 -0.9113924050632916 -1.4944970235665136
6.768421052631579 -0.7088607594936711 -1.5026598908908446
6.768421052631579 -0.5063291139240507 -1.5087559908892783
6.768421052631579 -0.3037974683544302 -1.512805438091619
6.768421052631579 -0.10126582278481067 -1.5148253143274706
6.768421052631579 0.10126582278481067 -1.5148253143274728
6.768421052631579 0.3037974683544302 -1.5128054380916212
6.768421052631579 0.5063291139240498 -1.5087559908892765
6.768421052631579 0.7088607594936711 -1.5026598908908468
6.768421052631579 0.9113924050632907 -1.49449702356652
6.768421052631579 1.113924050632912 -1.4842501426975285
6.768421052631579 1.3164556962025316 -1.4719116248180537
6.768421052631579 1.5189873417721511 -1.457490264772569
6.768421052631579 1.7215189873417724 -1.4410172803009436
6.768421052631579 1.924050632911392 -1.4225507875231072
6.768421052631579 2.1265822784810133 -1.4021782112115078
6.768421052631579 2.329113924050633 -1.3800163740447249
6.768421052631579 2.5316455696202524 -1.3562093180618904
6.768421052631579 2.7341772151898738 -1.3309241921745045
6.768421052631579 2.9367088607594933 -1.3043457429594916
6.768421052631579 3.139240506329113 -1.2766700443179253
6.768421052631579 3.3417721518987342 -1.24809809348379
6.768421052631579 3.544303797468354 -1.2188298074331634
6.768421052631579 3.746835443037975 -1.1890588089385867
6.768421052631579 3.9493670886075947 -1.1589682309839955
6.768421052631579 4.151898734177214 -1.1287276207599248
6.768421052631579 4.3544303797468356 -1.0984909077259701
6.768421052631579 4.556962025316455 -1.0683953209617576
6.768421052631579 4.759493670886076 -1.0385610975136867
6.768421052631579 4.962025316455696 -1.0090918090373553
6.768421052631579 5.164556962025316 -0.9800751402802935
6.768421052631579 5.367088607594937 -0.9515839717505262
6.768421052631579 5.5696202531645564 -0.9236776436923586
6.768421052631579 5.772151898734178 -0.8964033045366832
6.768421052631579 5.974683544303797 -0.8697972713546666
6.768421052631579 6.177215189873417 -0.8438863509600328
6.768421052631579 6.379746835443038 -0.8186890876015067
6.768421052631579 6.582278481012658 -0.7942169167105623
6.768421052631579 6.784810126582279 -0.7704752143102481
6.768421052631579 6.987341772151899 -0.7474642389859806
6.768421052631579 7.189873417721518 -0.7251799683321845
6.768421052631579 7.3924050632911396 -0.7036148350410012
6.768421052631579 7.594936708860759 -0.6827583697388946
6.768421052631579 7.797468354430379 -0.6625977586693649
6.768421052631579 8.0 -0.6431183246522211

6.973684210526316 -8.0 -0.6461427132153446
6.973684210526316 -7.7974683544303796 -0.6652061218299126
6.973684210526316 -7.594936708860759 -0.6849040353477923
6.973684210526316 -7.3924050632911396 -0.705247284956234
6.973684210526316 -7.189873417721519 -0.726244638080303
6.973684210526316 -6.987341772151899 -0.7479023374156404
6.973684210526316 -6.784810126582278 -0.7702235741102692
6.973684210526316 -6.582278481012658 -0.7932078895303806
6.973684210526316 -6.379746835443038 -0.8168505008875504
6.973684210526316 -6.177215189873418 -0.8411415475095065
6.973684210526316 -5.974683544303797 -0.8660652569350116
6.973684210526316 -5.772151898734178 -0.8915990335833804
6.973684210526316 -5.5696202531645564 -0.9177124778066947
6.973684210526316 -5.367088607594937 -0.9443663500128748
6.973684210526316 -5.1645569620253164 -0.9715115035642446
6.973684210526316 -4.962025316455696 -0.9990878215327877
6.973684210526316 -4.759493670886076 -1.0270232061586795
6.973684210526316 -4.556962025316455 -1.0552326856965406
6.973684210526316 -4.3544303797468356 -1.0836177203905069
6.973684210526316 -4.151898734177215 -1.1120658059874817
6.973684210526316 -3.9493670886075947 -1.1404504869156291
6.973684210526316 -3.746835443037975 -1.1686318984029835
6.973684210526316 -3.5443037974683547 -1.196457952823621
6.973684210526316 -3.3417721518987342 -1.2237662653965335
6.973684210526316 -3.1392405063291138 -1.2503868734738355
6.973684210526316 -2.9367088607594933 -1.2761457394624693
6.973684210526316 -2.7341772151898738 -1.3008689411719179
6.973684210526316 -2.5316455696202533 -1.3243873518855254
6.973684210526316 -2.329113924050633 -1.3465415090106085
6.973684210526316 -2.1265822784810124 -1.3671862837526692
6.973684210526316 -1.9240506329113929 -1.386194916458003
6.973684210526316 -1.7215189873417724 -1.4034619920442777
6.973684210526316 -1.518987341772152 -1.4189050075520515
6.973684210526316 -1.3164556962025316 -1.4324643260067
6.973684210526316 -1.1139240506329111 -1.4441014992145527
6.973684210526316 -0.9113924050632916 -1.4537961467955378
6.973684210526316 -0.7088607594936711 -1.4615417649695217
6.973684210526316 -0.5063291139240507 -1.4673409755288287
6.973684210526316 -0.3037974683544302 -1.4712007929537598
6.973684210526316 -0.10126582278481067 -1.4731284794014976
6.973684210526316 0.10126582278481067 -1.4731284794014994
6.973684210526316 0.3037974683544302 -1.4712007929537618
6.973684210526316 0.5063291139240498 -1.4673409755288287
6.973684210526316 0.7088607594936711 -1.461541764969523
6.973684210526316 0.9113924050632907 -1.4537961467955391
6.973684210526316 1.113924050632912 -1.4441014992145567
6.973684210526316 1.3164556962025316 -1.432464326006699
6.973684210526316 1.5189873417721511 -1.41890500755205
6.973684210526316 1.7215189873417724 -1.4034619920442772
6.973684210526316 1.924050632911392 -1.3861949164580023
6.973684210526316 2.1265822784810133 -1.367186283752667
6.973684210526316 2.329113924050633 -1.3465415090106105
6.973684210526316 2.5316455696202524 -1.3243873518855236
6.973684210526316 2.7341772151898738 -1.3008689411719174
6.973684210526316 2.9367088607594933 -1.2761457394624705
6.973684210526316 3.139240506329113 -1.2503868734738361
6.973684210526316 3.3417721518987342 -1.2237662653965344
6.973684210526316 3.544303797468354 -1.1964579528236183
6.973684210526316 3.746835443037975 -1.1686318984029829
6.973684210526316 3.9493670886075947 -1.1404504869156287
6.973684210526316 4.151898734177214 -1.1120658059874817
6.973684210526316 4.3544303797468356 -1.0836177203905057
6.973684210526316 4.556962025316455 -1.0552326856965402
6.973684210526316 4.759493670886076 -1.02702320615868
6.973684210526316 4.962025316455696 -0.9990878215327881
6.973684210526316 5.164556962025316 -0.9715115035642446
6.973684210526316 5.367088607594937 -0.944366350012875
6.973684210526316 5.5696202531645564 -0.9177124778066951
6.973684210526316 5.772151898734178 -0.8915990335833801
6.973684210526316 5.974683544303797 -0.8660652569350116
6.973684210526316 6.177215189873417 -0.841141547509507
6.973684210526316 6.379746835443038 -0.8168505008875506
6.973684210526316 6.582278481012658 -0.7932078895303809
6.973684210526316 6.784810126582279 -0.7702235741102694
6.973684210526316 6.987341772151899 -0.7479023374156404
6.973684210526316 7.189873417721518 -0.7262446380803032
6.973684210526316 7.3924050632911396 -0.7052472849562341
6.973684210526316 7.594936708860759 -0.6849040353477923
6.973684210526316 7.797468354430379 -0.6652061218299133
6.973684210526316 8.0 -0.6461427132153453

7.178947368421053 -8.0 -0.648527972824363
7.178947368421053 -7.7974683544303796 -0.6671624627975334
7.178947368421053 -7.594936708860759 -0.6863864840353389
7.178947368421053 -7.3924050632911396 -0.7062074326290426
7.178947368421053 -7.189873417721519 -0.7266305021186704
7.178947368421053 -6.987341772151899 -0.7476582486669607
7.178947368421053 -6.784810126582278 -0.7692901009032502
7.178947368421053 -6.582278481012658 -0.7915218112560027
7.178947368421053 -6.379746835443038 -0.8143448467549637
7.178947368421053 -6.177215189873418 -0.837745719063037
7.178947368421053 -5.974683544303797 -0.8617052560691615
7.178947368421053 -5.772151898734178 -0.8861978209328066
7.178947368421053 -5.5696202531645564 -0.9111904892221544
7.178947368421053 -5.367088607594937 -0.9366422009193898
7.178947368421053 -5.1645569620253164 -0.9625029117105441
7.178947368421053 -4.962025316455696 -0.9887127771516131
7.178947368421053 -4.759493670886076 -1.0152014138285852
7.178947368421053 -4.556962025316455 -1.0418872930255692
7.178947368421053 -4.3544303797468356 -1.0686773337817141
7.178947368421053 -4.151898734177215 -1.0954667721178892
7.178947368421053 -3.9493670886075947 -1.1221393896065073
7.178947368421053 -3.746835443037975 -1.1485681847195335
7.178947368421053 -3.5443037974683547 -1.1746165615117432
7.178947368421053 -3.3417721518987342 -1.2001400892167817
7.178947368421053 -3.1392405063291138 -1.2249888510508646
7.178947368421053 -2.9367088607594933 -1.2490103504487806
7.178947368421053 -2.7341772151898738 -1.272052880369036
7.178947368421053 -2.5316455696202533 -1.2939691920357228
7.178947368421053 -2.329113924050633 -1.314620233096318
7.178947368421053 -2.1265822784810124 -1.3338786740564117
7.178947368421053 -1.9240506329113929 -1.3516319190799293
7.178947368421053 -1.7215189873417724 -1.3677843134386736
7.178947368421053 -1.518987341772152 -1.382258319864018
7.178947368421053 -1.3164556962025316 -1.3949945363348015
7.178947368421053 -1.1139240506329111 -1.4059505562279757
7.178947368421053 -0.9113924050632916 -1.4150988093186345
7.178947368421053 -0.7088607594936711 -1.4224236471808815
7.178947368421053 -0.5063291139240507 -1.4279180295167064
7.178947368421053 -0.3037974683544302 -1.431580215293789
7.178947368421053 -0.10126582278481067 -1.4334108588596453
7.178947368421053 0.10126582278481067 -1.4334108588596468
7.178947368421053 0.3037974683544302 -1.4315802152937909
7.178947368421053 0.5063291139240498 -1.4279180295167115
7.178947368421053 0.7088607594936711 -1.42242364718088
7.178947368421053 0.9113924050632907 -1.4150988093186365
7.178947368421053 1.113924050632912 -1.4059505562279717
7.178947368421053 1.3164556962025316 -1.3949945363348013
7.178947368421053 1.5189873417721511 -1.3822583198640237
7.178947368421053 1.7215189873417724 -1.3677843134386736
7.178947368421053 1.924050632911392 -1.3516319190799275
7.178947368421053 2.1265822784810133 -1.3338786740564121
7.178947368421053 2.329113924050633 -1.3146202330963166
7.178947368421053 2.5316455696202524 -1.2939691920357217
7.178947368421053 2.7341772151898738 -1.2720528803690372
7.178947368421053 2.9367088607594933 -1.2490103504487797
7.178947368421053 3.139240506329113 -1.2249888510508637
7.178947368421053 3.3417721518987342 -1.2001400892167835
7.178947368421053 3.544303797468354 -1.1746165615117463
7.178947368421053 3.746835443037975 -1.1485681847195335
7.178947368421053 3.9493670886075947 -1.1221393896065073
7.178947368421053 4.151898734177214 -1.095466772117889
7.178947368421053 4.3544303797468356 -1.0686773337817141
7.178947368421053 4.556962025316455 -1.0418872930255696
7.178947368421053 4.759493670886076 -1.0152014138285852
7.178947368421053 4.962025316455696 -0.9887127771516131
7.178947368421053 5.164556962025316 -0.9625029117105438
7.178947368421053 5.367088607594937 -0.9366422009193898
7.178947368421053 5.5696202531645564 -0.9111904892221548
7.178947368421053 5.772151898734178 -0.8861978209328066
7.178947368421053 5.974683544303797 -0.8617052560691615
7.178947368421053 6.177215189873417 -0.8377457190630373
7.178947368421053 6.379746835443038 -0.8143448467549637
7.178947368421053 6.582278481012658 -0.7915218112560025
7.178947368421053 6.784810126582279 -0.76929010090325
7.178947368421053 6.987341772151899 -0.747658248666961
7.178947368421053 7.189873417721518 -0.7266305021186702
7.178947368421053 7.3924050632911396 -0.7062074326290427
7.178947368421053 7.594936708860759 -0.6863864840353389
7.178947368421053 7.797468354430379 -0.6671624627975336
7.178947368421053 8.0 -0.6485279728243631

7.38421052631579 -8.0 -0.6503169015373815
7.38421052631579 -7.7974683544303796 -0.6685129491527825
7.38421052631579 -7.594936708860759 -0.6872554147766581
7.38421052631579 -7.3924050632911396 -0.7065486524467723
7.38421052631579 -7.189873417721519 -0.7263947277696268
7.38421052631579 -6.987341772151899 -0.7467930132761789
7.38421052631579 -6.784810126582278 -0.7677397382758206
7.38421052631579 -6.582278481012658 -0.7892274919356987
7.38421052631579 -6.379746835443038 -0.811244679641062
7.38421052631579 -6.177215189873418 -0.833774934564827
7.38421052631579 -5.974683544303797 -0.8567964889150927
7.38421052631579 -5.772151898734178 -0.8802815126645267
7.38421052631579 -5.5696202531645564 -0.9041954318112253
7.38421052631579 -5.367088607594937 -0.9284962434569227
7.38421052631579 -5.1645569620253164 -0.9531338512272883
7.38421052631579 -4.962025316455696 -0.978049451696706
7.38421052631579 -4.759493670886076 -1.0031750102384094
7.38421052631579 -4.556962025316455 -1.0284328725814824
7.38421052631579 -4.3544303797468356 -1.0537355654926255
7.38421052631579 -4.151898734177215 -1.0789858452330343
7.38421052631579 -3.9493670886075947 -1.1040770542329976
7.38421052631579 -3.746835443037975 -1.128893842967057
7.38421052631579 -3.5443037974683547 -1.1533133034108298
7.38421052631579 -3.3417721518987342 -1.1772065410953376
7.38421052631579 -3.1392405063291138 -1.2004406837855204
7.38421052631579 -2.9367088607594933 -1.2228812866827667
7.38421052631579 -2.7341772151898738 -1.2443950491739886
7.38421052631579 -2.5316455696202533 -1.264852711135331
7.38421052631579 -2.329113924050633 -1.2841319543593277
7.38421052631579 -2.1265822784810124 -1.3021201048498268
7.38421052631579 -1.9240506329113929 -1.3187164224560037
7.38421052631579 -1.7215189873417724 -1.333833781535406
7.38421052631579 -1.518987341772152 -1.3473995921185398
7.38421052631579 -1.3164556962025316 -1.3593558823450715
7.38421052631579 -1.1139240506329111 -1.3696585514887536
7.38421052631579 -0.9113924050632916 -1.378275896461361
7.38421052631579 -0.7088607594936711 -1.3851865994545856
7.38421052631579 -0.5063291139240507 -1.3903774276782979
7.38421052631579 -0.3037974683544302 -1.393840928869819
7.38421052631579 -0.10126582278481067 -1.395573404190754
7.38421052631579 0.10126582278481067 -1.395573404190751
7.38421052631579 0.3037974683544302 -1.393840928869819
7.38421052631579 0.5063291139240498 -1.3903774276782992
7.38421052631579 0.7088607594936711 -1.3851865994545856
7.38421052631579 0.9113924050632907 -1.3782758964613597
7.38421052631579 1.113924050632912 -1.3696585514887543
7.38421052631579 1.3164556962025316 -1.359355882345071
7.38421052631579 1.5189873417721511 -1.347399592118538
7.38421052631579 1.7215189873417724 -1.3338337815354069
7.38421052631579 1.924050632911392 -1.3187164224560044
7.38421052631579 2.1265822784810133 -1.3021201048498279
7.38421052631579 2.329113924050633 -1.284131954359328
7.38421052631579 2.5316455696202524 -1.2648527111353294
7.38421052631579 2.7341772151898738 -1.2443950491739872
7.38421052631579 2.9367088607594933 -1.2228812866827667
7.38421052631579 3.139240506329113 -1.2004406837855177
7.38421052631579 3.3417721518987342 -1.1772065410953383
7.38421052631579 3.544303797468354 -1.1533133034108298
7.38421052631579 3.746835443037975 -1.1288938429670567
7.38421052631579 3.9493670886075947 -1.1040770542329978
7.38421052631579 4.151898734177214 -1.0789858452330343
7.38421052631579 4.3544303797468356 -1.053735565492626
7.38421052631579 4.556962025316455 -1.0284328725814822
7.38421052631579 4.759493670886076 -1.0031750102384098
7.38421052631579 4.962025316455696 -0.9780494516967064
7.38421052631579 5.164556962025316 -0.9531338512272889
7.38421052631579 5.367088607594937 -0.9284962434569224
7.38421052631579 5.5696202531645564 -0.9041954318112251
7.38421052631579 5.772151898734178 -0.880281512664527
7.38421052631579 5.974683544303797 -0.8567964889150932
7.38421052631579 6.177215189873417 -0.8337749345648273
7.38421052631579 6.379746835443038 -0.8112446796410617
7.38421052631579 6.582278481012658 -0.7892274919356987
7.38421052631579 6.784810126582279 -0.7677397382758206
7.38421052631579 6.987341772151899 -0.7467930132761789
7.38421052631579 7.189873417721518 -0.7263947277696281
7.38421052631579 7.3924050632911396 -0.7065486524467726
7.38421052631579 7.594936708860759 -0.6872554147766585
7.38421052631579 7.797468354430379 -0.6685129491527825
7.38421052631579 8.0 -0.6503169015373813

7.589473684210526 -8.0 -0.6515507480232715
7.589473684210526 -7.7974683544303796 -0.6693018459962633
7.589473684210526 -7.594936708860759 -0.6875582211188865
7.589473684210526 -7.3924050632911396 -0.7063215560183267
7.589473684210526 -7.189873417721519 -0.7255912036139855
7.589473684210526 -6.987341772151899 -0.745363814941702
7.589473684210526 -6.784810126582278 -0.7656329303996797
7.589473684210526 -6.582278481012658 -0.7863885346114461
7.589473684210526 -6.379746835443038 -0.8076165764795573
7.589473684210526 -6.177215189873418 -0.8292984578410825
7.589473684210526 -5.974683544303797 -0.8514104965127046
7.589473684210526 -5.772151898734178 -0.873923372502115
7.589473684210526 -5.5696202531645564 -0.8968015698134899
7.589473684210526 -5.367088607594937 -0.9200028305959808
7.589473684210526 -5.1645569620253164 -0.9434776433142269
7.589473684210526 -4.962025316455696 -0.9671687919942098
7.589473684210526 -4.759493670886076 -0.9910109991101912
7.589473684210526 -4.556962025316455 -1.0149306998423506
7.589473684210526 -4.3544303797468356 -1.0388459895521724
7.589473684210526 -4.151898734177215 -1.0626667884772667
7.589473684210526 -3.9493670886075947 -1.086295266734266
7.589473684210526 -3.746835443037975 -1.109626567538386
7.589473684210526 -3.5443037974683547 -1.132549855975093
7.589473684210526 -3.3417721518987342 -1.154949703897735
7.589473684210526 -3.1392405063291138 -1.1767077984313865
7.589473684210526 -2.9367088607594933 -1.1977049329919407
7.589473684210526 -2.7341772151898738 -1.2178232078064677
7.589473684210526 -2.5316455696202533 -1.2369483351363972
7.589473684210526 -2.329113924050633 -1.2549719174000256
7.589473684210526 -2.1265822784810124 -1.2717935493676154
7.589473684210526 -1.9240506329113929 -1.287322593381586
7.589473684210526 -1.7215189873417724 -1.301479492434807
7.589473684210526 -1.518987341772152 -1.3141965206438506
7.589473684210526 -1.3164556962025316 -1.325417921684536
7.589473684210526 -1.1139240506329111 -1.3350994474429596
7.589473684210526 -0.9113924050632916 -1.3432073734341807
7.589473684210526 -0.7088607594936711 -1.3497171254550764
7.589473684210526 -0.5063291139240507 -1.3546116951670784
7.589473684210526 -0.3037974683544302 -1.3578800447072557
7.589473684210526 -0.10126582278481067 -1.3595156989487036
7.589473684210526 0.10126582278481067 -1.359515698948705
7.589473684210526 0.3037974683544302 -1.3578800447072583
7.589473684210526 0.5063291139240498 -1.354611695167077
7.589473684210526 0.7088607594936711 -1.3497171254550775
7.589473684210526 0.9113924050632907 -1.3432073734341792
7.589473684210526 1.113924050632912 -1.335099447442958
7.589473684210526 1.3164556962025316 -1.3254179216845363
7.589473684210526 1.5189873417721511 -1.3141965206438455
7.589473684210526 1.7215189873417724 -1.3014794924348059
7.589473684210526 1.924050632911392 -1.2873225933815835
7.589473684210526 2.1265822784810133 -1.2717935493676156
7.589473684210526 2.329113924050633 -1.2549719174000256
7.589473684210526 2.5316455696202524 -1.2369483351364001
7.589473684210526 2.7341772151898738 -1.2178232078064686
7.589473684210526 2.9367088607594933 -1.1977049329919407
7.589473684210526 3.139240506329113 -1.1767077984313854
7.589473684210526 3.3417721518987342 -1.1549497038977343
7.589473684210526 3.544303797468354 -1.1325498559750953
7.589473684210526 3.746835443037975 -1.109626567538386
7.589473684210526 3.9493670886075947 -1.0862952667342667
7.589473684210526 4.151898734177214 -1.0626667884772667
7.589473684210526 4.3544303797468356 -1.0388459895521722
7.589473684210526 4.556962025316455 -1.0149306998423513
7.589473684210526 4.759493670886076 -0.9910109991101912
7.589473684210526 4.962025316455696 -0.9671687919942096
7.589473684210526 5.164556962025316 -0.9434776433142266
7.589473684210526 5.367088607594937 -0.9200028305959808
7.589473684210526 5.5696202531645564 -0.8968015698134901
7.589473684210526 5.772151898734178 -0.8739233725021152
7.589473684210526 5.974683544303797 -0.851410496512705
7.589473684210526 6.177215189873417 -0.8292984578410831
7.589473684210526 6.379746835443038 -0.807616576479557
7.589473684210526 6.582278481012658 -0.7863885346114461
7.589473684210526 6.784810126582279 -0.7656329303996797
7.589473684210526 6.987341772151899 -0.745363814941702
7.589473684210526 7.189873417721518 -0.7255912036139857
7.589473684210526 7.3924050632911396 -0.7063215560183267
7.589473684210526 7.594936708860759 -0.6875582211188862
7.589473684210526 7.797468354430379 -0.6693018459962632
7.589473684210526 8.0 -0.651550748023272

7.794736842105263 -8.0 -0.6522690795139858
7.794736842105263 -7.7974683544303796 -0.6695713997228991
7.794736842105263 -7.594936708860759 -0.6873398976977696
7.794736842105263 -7.3924050632911396 -0.7055739299251147
7.794736842105263 -7.189873417721519 -0.7242705187713037
7.794736842105263 -6.987341772151899 -0.7434240136539854
7.794736842105263 -6.784810126582278 -0.7630257235449116
7.794736842105263 -6.582278481012658 -0.7830635220796371
7.794736842105263 -6.379746835443038 -0.8035214278947942
7.794736842105263 -6.177215189873418 -0.8243791645312603
7.794736842105263 -5.974683544303797 -0.8456117063779305
7.794736842105263 -5.772151898734178 -0.8671888197181566
7.794736842105263 -5.5696202531645564 -0.8890746109846275
7.794736842105263 -5.367088607594937 -0.9112270977916661
7.794736842105263 -5.1645569620253164 -0.9335978220972632
7.794736842105263 -4.962025316455696 -0.9561315287656214
7.794736842105263 -4.759493670886076 -0.9787659365618075
7.794736842105263 -4.556962025316455 -1.0014316317916578
7.794736842105263 -4.3544303797468356 -1.0240521168452728
7.794736842105263 -4.151898734177215 -1.0465440461287627
7.794736842105263 -3.9493670886075947 -1.0688176795126372
7.794736842105263 -3.746835443037975 -1.0907775777251518
7.794736842105263 -3.5443037974683547 -1.1123235544500334
7.794736842105263 -3.3417721518987342 -1.1333518859385507
7.794736842105263 -3.1392405063291138 -1.1537567609227688
7.794736842105263 -2.9367088607594933 -1.1734319324363172
7.794736842105263 -2.7341772151898738 -1.1922725105614054
7.794736842105263 -2.5316455696202533 -1.210176813696156
7.794736842105263 -2.329113924050633 -1.2270481788537186
7.794736842105263 -2.1265822784810124 -1.2427966221249138
7.794736842105263 -1.9240506329113929 -1.257340241685518
7.794736842105263 -1.7215189873417724 -1.2706062694108378
7.794736842105263 -1.518987341772152 -1.282531703353502
7.794736842105263 -1.3164556962025316 -1.2930634900752658
7.794736842105263 -1.1139240506329111 -1.302158269163831
7.794736842105263 -0.9113924050632916 -1.3097817368341766
7.794736842105263 -0.7088607594936711 -1.3159077253644371
7.794736842105263 -0.5063291139240507 -1.3205171247463425
7.794736842105263 -0.3037974683544302 -1.323596788199648
7.794736842105263 -0.10126582278481067 -1.3251385619490899
7.794736842105263 0.10126582278481067 -1.3251385619490887
7.794736842105263 0.3037974683544302 -1.323596788199647
7.794736842105263 0.5063291139240498 -1.3205171247463434
7.794736842105263 0.7088607594936711 -1.3159077253644358
7.794736842105263 0.9113924050632907 -1.3097817368341833
7.794736842105263 1.113924050632912 -1.3021582691638358
7.794736842105263 1.3164556962025316 -1.293063490075266
7.794736842105263 1.5189873417721511 -1.2825317033535009
7.794736842105263 1.7215189873417724 -1.2706062694108367
7.794736842105263 1.924050632911392 -1.2573402416855177
7.794736842105263 2.1265822784810133 -1.242796622124911
7.794736842105263 2.329113924050633 -1.2270481788537193
7.794736842105263 2.5316455696202524 -1.2101768136961557
7.794736842105263 2.7341772151898738 -1.1922725105614058
7.794736842105263 2.9367088607594933 -1.173431932436317
7.794736842105263 3.139240506329113 -1.1537567609227688
7.794736842105263 3.3417721518987342 -1.1333518859385496
7.794736842105263 3.544303797468354 -1.1123235544500332
7.794736842105263 3.746835443037975 -1.0907775777251518
7.794736842105263 3.9493670886075947 -1.068817679512637
7.794736842105263 4.151898734177214 -1.046544046128763
7.794736842105263 4.3544303797468356 -1.0240521168452723
7.794736842105263 4.556962025316455 -1.0014316317916578
7.794736842105263 4.759493670886076 -0.9787659365618082
7.794736842105263 4.962025316455696 -0.9561315287656216
7.794736842105263 5.164556962025316 -0.9335978220972627
7.794736842105263 5.367088607594937 -0.9112270977916661
7.794736842105263 5.5696202531645564 -0.8890746109846279
7.794736842105263 5.772151898734178 -0.8671888197181566
7.794736842105263 5.974683544303797 -0.8456117063779299
7.794736842105263 6.177215189873417 -0.8243791645312601
7.794736842105263 6.379746835443038 -0.8035214278947942
7.794736842105263 6.582278481012658 -0.7830635220796368
7.794736842105263 6.784810126582279 -0.7630257235449123
7.794736842105263 6.987341772151899 -0.7434240136539856
7.794736842105263 7.189873417721518 -0.7242705187713037
7.794736842105263 7.3924050632911396 -0.7055739299251149
7.794736842105263 7.594936708860759 -0.6873398976977697
7.794736842105263 7.797468354430379 -0.669571399722898
7.794736842105263 8.0 -0.6522690795139863

8.0 -8.0 -0.6525096905094109
8.0 -7.7974683544303796 -0.6693617659502964
8.0 -7.594936708860759 -0.6866429940071546
8.0 -7.3924050632911396 -0.7043507232569852
8.0 -7.189873417721519 -0.7224799935784613
8.0 -6.987341772151899 -0.7410232304598194
8.0 -6.784810126582278 -0.7599699175040165
8.0 -6.582278481012658 -0.7793062491580656
8.0 -6.379746835443038 -0.79901476695083
8.0 -6.177215189873418 -0.8190739840722989
8.0 -5.974683544303797 -0.8394580049883412
8.0 -5.772151898734178 -0.8601361489622324
8.0 -5.5696202531645564 -0.8810725888251605
8.0 -5.367088607594937 -0.9022260190412312
8.0 -5.1645569620253164 -0.9235493699345761
8.0 -4.962025316455696 -0.9449895877066226
8.0 -4.759493670886076 -0.9664875023113763
8.0 -4.556962025316455 -0.987977807030329
8.0 -4.3544303797468356 -1.0093891742692433
8.0 -4.151898734177215 -1.0306445311964336
8.0 -3.9493670886075947 -1.051661515847285
8.0 -3.746835443037975 -1.0723531287734207
8.0 -3.5443037974683547 -1.0926285869064742
8.0 -3.3417721518987342 -1.1123943749925778
8.0 -3.1392405063291138 -1.1315554760822366
8.0 -2.9367088607594933 -1.1500167469726952
8.0 -2.7341772151898738 -1.1676843885726862
8.0 -2.5316455696202533 -1.184467446752676
8.0 -2.329113924050633 -1.200279268522768
8.0 -2.1265822784810124 -1.2150388335129616
8.0 -1.9240506329113929 -1.2286718834886476
8.0 -1.7215189873417724 -1.2411117839739094
8.0 -1.518987341772152 -1.252300071775131
8.0 -1.3164556962025316 -1.2621866687736323
8.0 -1.1139240506329111 -1.2707297730314504
8.0 -0.9113924050632916 -1.2778954693835234
8.0 -0.7088607594936711 -1.2836571292927128
8.0 -0.5063291139240507 -1.2879946901395094
8.0 -0.3037974683544302 -1.290893914509643
8.0 -0.10126582278481067 -1.2923457289356057
8.0 0.10126582278481067 -1.2923457289356066
8.0 0.3037974683544302 -1.290893914509642
8.0 0.5063291139240498 -1.2879946901395056
8.0 0.7088607594936711 -1.2836571292927137
8.0 0.9113924050632907 -1.277895469383525
8.0 1.113924050632912 -1.2707297730314502
8.0 1.3164556962025316 -1.262186668773634
8.0 1.5189873417721511 -1.252300071775128
8.0 1.7215189873417724 -1.2411117839739092
8.0 1.924050632911392 -1.2286718834886479
8.0 2.1265822784810133 -1.2150388335129614
8.0 2.329113924050633 -1.2002792685227675
8.0 2.5316455696202524 -1.1844674467526792
8.0 2.7341772151898738 -1.167684388572685
8.0 2.9367088607594933 -1.1500167469726952
8.0 3.139240506329113 -1.1315554760822348
8.0 3.3417721518987342 -1.1123943749925778
8.0 3.544303797468354 -1.0926285869064751
8.0 3.746835443037975 -1.0723531287734207
8.0 3.9493670886075947 -1.0516615158472857
8.0 4.151898734177214 -1.0306445311964347
8.0 4.3544303797468356 -1.0093891742692431
8.0 4.556962025316455 -0.987977807030329
8.0 4.759493670886076 -0.9664875023113765
8.0 4.962025316455696 -0.9449895877066226
8.0 5.164556962025316 -0.9235493699345761
8.0 5.367088607594937 -0.9022260190412317
8.0 5.5696202531645564 -0.8810725888251607
8.0 5.772151898734178 -0.8601361489622324
8.0 5.974683544303797 -0.8394580049883416
8.0 6.177215189873417 -0.8190739840722988
8.0 6.379746835443038 -0.79901476695083
8.0 6.582278481012658 -0.7793062491580659
8.0 6.784810126582279 -0.7599699175040165
8.0 6.987341772151899 -0.74102323045982
8.0 7.189873417721518 -0.7224799935784615
8.0 7.3924050632911396 -0.7043507232569852
8.0 7.594936708860759 -0.686642994007155
8.0 7.797468354430379 -0.6693617659502966
8.0 8.0 -0.6525096905094108



==> main_fig_example_1d_p2_rotated.txt <==
0.4 -8.0 1.1026002864491613
0.4 -7.589743589743589 1.1625305102099945
0.4 -7.17948717948718 1.229898946718667
0.4 -6.769230769230769 1.3063905180636415
0.4 -6.3589743589743595 1.3943295314324708
0.4 -5.948717948717949 1.4970509868687263
0.4 -5.538461538461538 1.6195724271789724
0.4 -5.128205128205128 1.7698768964895537
0.4 -4.717948717948718 1.961452229809453
0.4 -4.307692307692308 2.2177957838493567
0.4 -3.897435897435898 2.5679997814684286
0.4 -3.4871794871794872 2.845930531677157
0.4 -3.0769230769230766 2.4910635106137846
0.4 -2.666666666666667 1.9982066151260724
0.4 -2.2564102564102564 1.5901136313616653
0.4 -1.8461538461538467 1.2369950617651013
0.4 -1.4358974358974361 0.9114441216701694
0.4 -1.0256410256410255 0.5981029395604694
0.4 -0.6153846153846159 0.2890035654792657
0.4 -0.2051282051282053 -0.01941087131626658
0.4 0.2051282051282044 -0.32804083864566735
0.4 0.615384615384615 -0.6363667466563618
0.4 1.0256410256410255 -0.9437413075367227
0.4 1.4358974358974361 -1.2513074443990908
0.4 1.8461538461538467 -1.5649523317111067
0.4 2.2564102564102555 -1.8994334046903483
0.4 2.666666666666666 -2.2833716058751916
0.4 3.0769230769230766 -2.748924053872735
0.4 3.4871794871794872 -3.0758218443129555
0.4 3.897435897435898 -2.7711484314160773
0.4 4.307692307692307 -2.3965331077422025
0.4 4.717948717948717 -2.1185614404683695
0.4 5.128205128205128 -1.9081681183067594
0.4 5.538461538461538 -1.741654439238942
0.4 5.948717948717949 -1.6052350918258267
0.4 6.358974358974358 -1.4906094478985688
0.4 6.769230769230768 -1.3924604319211675
0.4 7.179487179487179 -1.3071874148324043
0.4 7.589743589743589 -1.232238325623289
0.4 8.0 -1.1657365899078354

0.8222222222222222 -8.0 1.0596085405854698
0.8222222222222222 -7.589743589743589 1.1140986459837894
0.8222222222222222 -7.17948717948718 1.174837703439147
0.8222222222222222 -6.769230769230769 1.2430754100920172
0.8222222222222222 -6.3589743589743595 1.320440236597224
0.8222222222222222 -5.948717948717949 1.4090748396249562
0.8222222222222222 -5.538461538461538 1.5117765625522326
0.8222222222222222 -5.128205128205128 1.6319716563490625
0.8222222222222222 -4.717948717948718 1.7727323306566287
0.8222222222222222 -4.307692307692308 1.9314811211031846
0.8222222222222222 -3.897435897435898 2.078880517594464
0.8222222222222222 -3.4871794871794872 2.117039297261746
0.8222222222222222 -3.0769230769230766 1.950941613130003
0.8222222222222222 -2.666666666666667 1.65686454168421
0.8222222222222222 -2.2564102564102564 1.3366423970891834
0.8222222222222222 -1.8461538461538467 1.0219880713884133
0.8222222222222222 -1.4358974358974361 0.7145489123238287
0.8222222222222222 -1.0256410256410255 0.4101344264634091
0.8222222222222222 -0.6153846153846159 0.10510970510398929
0.8222222222222222 -0.2051282051282053 -0.20228677572228354
0.8222222222222222 0.2051282051282044 -0.5117095204270146
0.8222222222222222 0.615384615384615 -0.8206764555135961
0.8222222222222222 1.0256410256410255 -1.1249278500580289
0.8222222222222222 1.4358974358974361 -1.4198951849074637
0.8222222222222222 1.8461538461538467 -1.7035599029617994
0.8222222222222222 2.2564102564102555 -1.9784832322609394
0.8222222222222222 2.666666666666666 -2.246352977446267
0.8222222222222222 3.0769230769230766 -2.481560474303876
0.8222222222222222 3.4871794871794872 -2.5881521947817854
0.8222222222222222 3.897435897435898 -2.493894049101974
0.8222222222222222 4.307692307692307 -2.2958862430730553
0.8222222222222222 4.717948717948717 -2.0926878984715254
0.8222222222222222 5.128205128205128 -1.913480914979395
0.8222222222222222 5.538461538461538 -1.7602925830927787
0.8222222222222222 5.948717948717949 -1.6293629946349586
0.8222222222222222 6.358974358974358 -1.5165758763498505
0.8222222222222222 6.769230769230768 -1.4185033818586494
0.8222222222222222 7.179487179487179 -1.3324537544870971
0.8222222222222222 7.589743589743589 -1.2563327644110645
0.8222222222222222 8.0 -1.188501350284262

1.2444444444444445 -8.0 1.0110654448267538
1.2444444444444445 -7.589743589743589 1.0590972607352516
1.2444444444444445 -7.17948717948718 1.11190174225933
1.2444444444444445 -6.769230769230769 1.1701857657664838
1.2444444444444445 -6.3589743589743595 1.2347359359315015
1.2444444444444445 -5.948717948717949 1.3063327525949189
1.2444444444444445 -5.538461538461538 1.3854799267680493
1.2444444444444445 -5.128205128205128 1.4716475018072355
1.2444444444444445 -4.717948717948718 1.56129969187125
1.2444444444444445 -4.307692307692308 1.6433316047883915
1.2444444444444445 -3.897435897435898 1.6916560009748047
1.2444444444444445 -3.4871794871794872 1.665296893172521
1.2444444444444445 -3.0769230769230766 1.5379015270589218
1.2444444444444445 -2.666666666666667 1.3278419467945461
1.2444444444444445 -2.2564102564102564 1.0730946436575564
1.2444444444444445 -1.8461538461538467 0.7987352579510221
1.2444444444444445 -1.4358974358974361 0.5146607023553961
1.2444444444444445 -1.0256410256410255 0.22317375535800504
1.2444444444444445 -0.6153846153846159 -0.0758874553202731
1.2444444444444445 -0.2051282051282053 -0.3826197867801876
1.2444444444444445 0.2051282051282044 -0.6955032344272729
1.2444444444444445 0.615384615384615 -1.0098679498275405
1.2444444444444445 1.0256410256410255 -1.3164112492564968
1.2444444444444445 1.4358974358974361 -1.6014840627712714
1.2444444444444445 1.8461538461538467 -1.851845776238606
1.2444444444444445 2.2564102564102555 -2.06134811218191
1.2444444444444445 2.666666666666666 -2.228458240907773
1.2444444444444445 3.0769230769230766 -2.341568665766559
1.2444444444444445 3.4871794871794872 -2.3736493585572056
1.2444444444444445 3.897435897435898 -2.312461909857688
1.2444444444444445 4.307692307692307 -2.1867375349114586
1.2444444444444445 4.717948717948717 -2.0376768490792423
1.2444444444444445 5.128205128205128 -1.8905776789636877
1.2444444444444445 5.538461538461538 -1.7553842804514959
1.2444444444444445 5.948717948717949 -1.6344203794684058
1.2444444444444445 6.358974358974358 -1.5270939305306903
1.2444444444444445 6.769230769230768 -1.4319200582044995
1.2444444444444445 7.179487179487179 -1.3472855377745019
1.2444444444444445 7.589743589743589 -1.2717083407076561
1.2444444444444445 8.0 -1.2039056635216592

1.6666666666666665 -8.0 0.9581294763599161
1.6666666666666665 -7.589743589743589 0.9990590621193709
1.6666666666666665 -7.17948717948718 1.0431781780310958
1.6666666666666665 -6.769230769230769 1.0906628029773386
1.6666666666666665 -6.3589743589743595 1.1415303661259015
1.6666666666666665 -5.948717948717949 1.1954383955886714
1.6666666666666665 -5.538461538461538 1.251278582087684
1.6666666666666665 -5.128205128205128 1.306387950924944
1.6666666666666665 -4.717948717948718 1.3551480550560675
1.6666666666666665 -4.307692307692308 1.3870214404601233
1.6666666666666665 -3.897435897435898 1.3854822376185794
1.6666666666666665 -3.4871794871794872 1.3318228618689063
1.6666666666666665 -3.0769230769230766 1.215692375117352
1.6666666666666665 -2.666666666666667 1.0425069816215198
1.6666666666666665 -2.2564102564102564 0.827424328140248
1.6666666666666665 -1.8461538461538467 0.5845231943417236
1.6666666666666665 -1.4358974358974361 0.3222555801359616
1.6666666666666665 -1.0256410256410255 0.044272885790069626
1.6666666666666665 -0.6153846153846159 -0.24846951524002997
1.6666666666666665 -0.2051282051282053 -0.555873109660141
1.6666666666666665 0.2051282051282044 -0.8768448332189996
1.6666666666666665 0.615384615384615 -1.2063927798630822
1.6666666666666665 1.0256410256410255 -1.5305677803558546
1.6666666666666665 1.4358974358974361 -1.8214518671198727
1.6666666666666665 1.8461538461538467 -2.044794505198482
1.6666666666666665 2.2564102564102555 -2.1871103853076588
1.6666666666666665 2.666666666666666 -2.2634377369954115
1.6666666666666665 3.0769230769230766 -2.2897050926313933
1.6666666666666665 3.4871794871794872 -2.2685004732252896
1.6666666666666665 3.897435897435898 -2.2009606411285683
1.6666666666666665 4.307692307692307 -2.0982746663960103
1.6666666666666665 4.717948717948717 -1.9777400205882818
1.6666666666666665 5.128205128205128 -1.8538152721707668
1.6666666666666665 5.538461538461538 -1.7349544421512384
1.6666666666666665 5.948717948717949 -1.6249049426776485
1.6666666666666665 6.358974358974358 -1.5247300867375742
1.6666666666666665 6.769230769230768 -1.4342024322788647
1.6666666666666665 7.179487179487179 -1.352561922189842
1.6666666666666665 7.589743589743589 -1.2788858382864756
1.6666666666666665 8.0 -1.2122560147593262

2.088888888888889 -8.0 0.9020639069089964
2.088888888888889 -7.589743589743589 0.9356330053892432
2.088888888888889 -7.17948717948718 0.970864010647922
2.088888888888889 -6.769230769230769 1.007497095694895
2.088888888888889 -6.3589743589743595 1.0449764173549523
2.088888888888889 -5.948717948717949 1.0822343723908439
2.088888888888889 -5.538461538461538 1.117337861666919
2.088888888888889 -5.128205128205128 1.1469507943122257
2.088888888888889 -4.717948717948718 1.1656491121894437
2.088888888888889 -4.307692307692308 1.1654060017588104
2.088888888888889 -3.897435897435898 1.1360887861559559
2.088888888888889 -3.4871794871794872 1.0679856735675304
2.088888888888889 -3.0769230769230766 0.95582232067686
2.088888888888889 -2.666666666666667 0.8010582866354609
2.088888888888889 -2.2564102564102564 0.6100291934237732
2.088888888888889 -1.8461538461538467 0.38993247821434746
2.088888888888889 -1.4358974358974361 0.14602255821790908
2.088888888888889 -1.0256410256410255 -0.11914750172403356
2.088888888888889 -0.6153846153846159 -0.4053718473427725
2.088888888888889 -0.2051282051282053 -0.7141221512355915
2.088888888888889 0.2051282051282044 -1.0475402788152428
2.088888888888889 0.615384615384615 -1.4057483318951565
2.088888888888889 1.0256410256410255 -1.7777990559723338
2.088888888888889 1.4358974358974361 -2.117393695370009
2.088888888888889 1.8461538461538467 -2.330597406020096
2.088888888888889 2.2564102564102555 -2.3819916345702707
2.088888888888889 2.666666666666666 -2.3480154017534103
2.088888888888889 3.0769230769230766 -2.287959941220459
2.088888888888889 3.4871794871794872 -2.214948012086146
2.088888888888889 3.897435897435898 -2.1279094808368573
2.088888888888889 4.307692307692307 -2.0279283441680134
2.088888888888889 4.717948717948717 -1.9201686540845697
2.088888888888889 5.128205128205128 -1.8108297184538655
2.088888888888889 5.538461538461538 -1.7047294102425197
2.088888888888889 5.948717948717949 -1.604715842649032
2.088888888888889 6.358974358974358 -1.512062615160899
2.088888888888889 6.769230769230768 -1.427047864804475
2.088888888888889 7.179487179487179 -1.3494061062017253
2.088888888888889 7.589743589743589 -1.2786145652992635
2.088888888888889 8.0 -1.2140562556265193

2.511111111111111 -8.0 0.8441252990691579
2.511111111111111 -7.589743589743589 0.8704175699352122
2.511111111111111 -7.17948717948718 0.8970135991707736
2.511111111111111 -6.769230769230769 0.9233462493357318
2.511111111111111 -6.3589743589743595 0.9485055755536629
2.511111111111111 -5.948717948717949 0.9710632326720785
2.511111111111111 -5.538461538461538 0.9888312308899836
2.511111111111111 -5.128205128205128 0.9985731222588308
2.511111111111111 -4.717948717948718 0.9957598251299031
2.511111111111111 -4.307692307692308 0.9745941902066103
2.511111111111111 -3.897435897435898 0.9286378632882725
2.511111111111111 -3.4871794871794872 0.8522048870709245
2.511111111111111 -3.0769230769230766 0.7420337735878262
2.511111111111111 -2.666666666666667 0.5981186118166619
2.511111111111111 -2.2564102564102564 0.42299644084875
2.511111111111111 -1.8461538461538467 0.22004203582706
2.511111111111111 -1.4358974358974361 -0.008123697186085677
2.511111111111111 -1.0256410256410255 -0.2605770611485738
2.511111111111111 -0.6153846153846159 -0.5385733225158098
2.511111111111111 -0.2051282051282053 -0.8460298704116764
2.511111111111111 0.2051282051282044 -1.190468011337803
2.511111111111111 0.615384615384615 -1.5846317509955659
2.511111111111111 1.0256410256410255 -2.0458986861313506
2.511111111111111 1.4358974358974361 -2.556124333666853
2.511111111111111 1.8461538461538467 -2.8211295384634636
2.511111111111111 2.2564102564102555 -2.655762484122597
2.511111111111111 2.666666666666666 -2.4511598235737484
2.511111111111111 3.0769230769230766 -2.298140598087996
2.511111111111111 3.4871794871794872 -2.177077836506652
2.511111111111111 3.897435897435898 -2.06943809335205
2.511111111111111 4.307692307692307 -1.965960586115056
2.511111111111111 4.717948717948717 -1.8639530798398063
2.511111111111111 5.128205128205128 -1.7640281428564926
2.511111111111111 5.538461538461538 -1.6677687445597207
2.511111111111111 5.948717948717949 -1.5765551117277226
2.511111111111111 6.358974358974358 -1.491211167899473
2.511111111111111 6.769230769230768 -1.41204092592184
2.511111111111111 7.179487179487179 -1.338979795056038
2.511111111111111 7.589743589743589 -1.2717409683416276
2.511111111111111 8.0 -1.209923264592063

2.933333333333333 -8.0 0.7854752304709474
2.933333333333333 -7.589743589743589 0.8048410689756968
2.933333333333333 -7.17948717948718 0.82338157862406
2.933333333333333 -6.769230769230769 0.8403460849269798
2.933333333333333 -6.3589743589743595 0.854654149694003
2.933333333333333 -5.948717948717949 0.8647740716238383
2.933333333333333 -5.538461538461538 0.8685834366975993
2.933333333333333 -5.128205128205128 0.8632442448936182
2.933333333333333 -4.717948717948718 0.8451649519458121
2.933333333333333 -4.307692307692308 0.8101633676004395
2.933333333333333 -3.897435897435898 0.7539361116008816
2.933333333333333 -3.4871794871794872 0.6728074583968292
2.933333333333333 -3.0769230769230766 0.5644824970161624
2.933333333333333 -2.666666666666667 0.42837688611746705
2.933333333333333 -2.2564102564102564 0.26528167974107736
2.933333333333333 -1.8461538461538467 0.07653128066819767
2.933333333333333 -1.4358974358974361 -0.13694058322113953
2.933333333333333 -1.0256410256410255 -0.3754214333683857
2.933333333333333 -0.6153846153846159 -0.6411995625399696
2.933333333333333 -0.2051282051282053 -0.9397110928669503
2.933333333333333 0.2051282051282044 -1.2820081667676646
2.933333333333333 0.615384615384615 -1.6913384788284807
2.933333333333333 1.0256410256410255 -2.2255175720068117
2.933333333333333 1.4358974358974361 -3.100013675132962
2.933333333333333 1.8461538461538467 -3.95497940246287
2.933333333333333 2.2564102564102555 -2.87582884872169
2.933333333333333 2.666666666666666 -2.4922163798267705
2.933333333333333 3.0769230769230766 -2.276119011527988
2.933333333333333 3.4871794871794872 -2.126803721517121
2.933333333333333 3.897435897435898 -2.0077535635931945
2.933333333333333 4.307692307692307 -1.903002444289722
2.933333333333333 4.717948717948717 -1.8056691004049328
2.933333333333333 5.128205128205128 -1.7132820337000698
2.933333333333333 5.538461538461538 -1.6253517434377742
2.933333333333333 5.948717948717949 -1.5420801780655418
2.933333333333333 6.358974358974358 -1.4637542313182526
2.933333333333333 6.769230769230768 -1.3905242648267846
2.933333333333333 7.179487179487179 -1.322367001938633
2.933333333333333 7.589743589743589 -1.2591181795167712
2.933333333333333 8.0 -1.2005203838717773

3.3555555555555556 -8.0 0.7271237404845461
3.3555555555555556 -7.589743589743589 0.7400968057302855
3.3555555555555556 -7.17948717948718 0.7513597714446342
3.3555555555555556 -6.769230769230769 0.760078236631708
3.3555555555555556 -6.3589743589743595 0.7651311548670097
3.3555555555555556 -5.948717948717949 0.7650365083660061
3.3555555555555556 -5.538461538461538 0.7578825869877421
3.3555555555555556 -5.128205128205128 0.7412920309736059
3.3555555555555556 -4.717948717948718 0.7124616969240432
3.3555555555555556 -4.307692307692308 0.6683271613249513
3.3555555555555556 -3.897435897435898 0.6058746159737781
3.3555555555555556 -3.4871794871794872 0.5225500802113502
3.3555555555555556 -3.0769230769230766 0.4166226574009717
3.3555555555555556 -2.666666666666667 0.28732313461447084
3.3555555555555556 -2.2564102564102564 0.13466190505876935
3.3555555555555556 -1.8461538461538467 -0.041019726730538
3.3555555555555556 -1.4358974358974361 -0.23962296781491685
3.3555555555555556 -1.0256410256410255 -0.4618915538604603
3.3555555555555556 -0.6153846153846159 -0.7100784711486074
3.3555555555555556 -0.2051282051282053 -0.9889080552655721
3.3555555555555556 0.2051282051282044 -1.307363236498376
3.3555555555555556 0.615384615384615 -1.6824551119525117
3.3555555555555556 1.0256410256410255 -2.146537084244091
3.3555555555555556 1.4358974358974361 -2.732642998268581
3.3555555555555556 1.8461538461538467 -3.0353289139910724
3.3555555555555556 2.2564102564102555 -2.6858344155577876
3.3555555555555556 2.666666666666666 -2.389751484952205
3.3555555555555556 3.0769230769230766 -2.191682992773753
3.3555555555555556 3.4871794871794872 -2.0476281573131527
3.3555555555555556 3.897435897435898 -1.9324266479133128
3.3555555555555556 4.307692307692307 -1.8329318738653542
3.3555555555555556 4.717948717948717 -1.7424735800488844
3.3555555555555556 5.128205128205128 -1.6579206543836318
3.3555555555555556 5.538461538461538 -1.5780044833313824
3.3555555555555556 5.948717948717949 -1.5023369526376213
3.3555555555555556 6.358974358974358 -1.4308663440481981
3.3555555555555556 6.769230769230768 -1.3636087606848903
3.3555555555555556 7.179487179487179 -1.3005385919553596
3.3555555555555556 7.589743589743589 -1.2415601743734705
3.3555555555555556 8.0 -1.1865146577916372

3.7777777777777777 -8.0 0.6699030659142988
3.7777777777777777 -7.589743589743589 0.6771242702796157
3.7777777777777777 -7.17948717948718 0.6819812397873837
3.7777777777777777 -6.769230769230769 0.6836271759834658
3.7777777777777777 -6.3589743589743595 0.680981375000879
3.7777777777777777 -5.948717948717949 0.6726891154345042
3.7777777777777777 -5.538461538461538 0.6570955426336254
3.7777777777777777 -5.128205128205128 0.6322515655160454
3.7777777777777777 -4.717948717948718 0.5959740136572987
3.7777777777777777 -4.307692307692308 0.5459777953479358
3.7777777777777777 -3.897435897435898 0.48007739916958236
3.7777777777777777 -3.4871794871794872 0.3964189425339169
3.7777777777777777 -3.0769230769230766 0.29366860952447815
3.7777777777777777 -2.666666666666667 0.17107738772241285
3.7777777777777777 -2.2564102564102564 0.028380877697643844
3.7777777777777777 -1.8461538461538467 -0.1344446045324413
3.7777777777777777 -1.4358974358974361 -0.3175060790572027
3.7777777777777777 -1.0256410256410255 -0.52133638537522
3.7777777777777777 -0.6153846153846159 -0.7472210041193867
3.7777777777777777 -0.2051282051282053 -0.9974706126442929
3.7777777777777777 0.2051282051282044 -1.2754144978558215
3.7777777777777777 0.615384615384615 -1.5839220643101515
3.7777777777777777 1.0256410256410255 -1.9169509359035357
3.7777777777777777 1.4358974358974361 -2.225998152053285
3.7777777777777777 1.8461538461538467 -2.3784619430246208
3.7777777777777777 2.2564102564102555 -2.3222108268885
3.7777777777777777 2.666666666666666 -2.1864315292313017
3.7777777777777777 3.0769230769230766 -2.053881196720028
3.7777777777777777 3.4871794871794872 -1.939927128885378
3.7777777777777777 3.897435897435898 -1.841567597757759
3.7777777777777777 4.307692307692307 -1.753898955580246
3.7777777777777777 4.717948717948717 -1.6733417203088727
3.7777777777777777 5.128205128205128 -1.5977950820445803
3.7777777777777777 5.538461538461538 -1.5262100556047709
3.7777777777777777 5.948717948717949 -1.4581560852091915
3.7777777777777777 6.358974358974358 -1.3935061963748119
3.7777777777777777 6.769230769230768 -1.3322443223874594
3.7777777777777777 7.179487179487179 -1.2743645027269335
3.7777777777777777 7.589743589743589 -1.219828339649392
3.7777777777777777 8.0 -1.1685545358257117

4.2 -8.0 0.6144647855753637
4.2 -7.589743589743589 0.6166212518332513
4.2 -7.17948717948718 0.6159612244710467
4.2 -6.769230769230769 0.6116716608702398
4.2 -6.3589743589743595 0.6027567324637011
4.2 -5.948717948717949 0.5880199993223529
4.2 -5.538461538461538 0.5660615170374544
4.2 -5.128205128205128 0.5353004933117489
4.2 -4.717948717948718 0.4940338547311224
4.2 -4.307692307692308 0.44053543650700244
4.2 -3.897435897435898 0.3731877918265355
4.2 -3.4871794871794872 0.29062136245648906
4.2 -3.0769230769230766 0.19182246297986236
4.2 -2.666666666666667 0.07617301564524995
4.2 -2.2564102564102564 -0.05659465464998477
4.2 -1.8461538461538467 -0.20651380166727534
4.2 -1.4358974358974361 -0.3735290107625514
4.2 -1.0256410256410255 -0.5576130464782239
4.2 -0.6153846153846159 -0.7587705546507042
4.2 -0.2051282051282053 -0.9767610742667437
4.2 0.2051282051282044 -1.2101238399917795
4.2 0.615384615384615 -1.4534823882491599
4.2 1.0256410256410255 -1.6913436639718211
4.2 1.4358974358974361 -1.889565010847062
4.2 1.8461538461538467 -2.0028957944237824
4.2 2.2564102564102555 -2.0177659015552227
4.2 2.666666666666666 -1.9684076456239015
4.2 3.0769230769230766 -1.8942015501412068
4.2 3.4871794871794872 -1.8156554194797627
4.2 3.897435897435898 -1.7396884419197822
4.2 4.307692307692307 -1.667613335920921
4.2 4.717948717948717 -1.5990923719804353
4.2 5.128205128205128 -1.5335816902600854
4.2 5.538461538461538 -1.4707268771159523
4.2 5.948717948717949 -1.410387010676788
4.2 6.358974358974358 -1.352557618294931
4.2 6.769230769230768 -1.297290840863856
4.2 7.179487179487179 -1.2446406475818796
4.2 7.589743589743589 -1.1946339665683114
4.2 8.0 -1.1472604994407511

4.622222222222223 -8.0 0.5612921663319562
4.622222222222223 -7.589743589743589 0.5590726218105002
4.622222222222223 -7.17948717948718 0.5537521462990315
4.622222222222223 -6.769230769230769 0.5445783537050459
4.622222222222223 -6.3589743589743595 0.5306606833707589
4.622222222222223 -5.948717948717949 0.5109660453478944
4.622222222222223 -5.538461538461538 0.48432746039784974
4.622222222222223 -5.128205128205128 0.4494714992087384
4.622222222222223 -4.717948717948718 0.4050688490592988
4.622222222222223 -4.307692307692308 0.3498079700179679
4.622222222222223 -3.897435897435898 0.28248457400539173
4.622222222222223 -3.4871794871794872 0.20209165136503437
4.622222222222223 -3.0769230769230766 0.10789016012958565
4.622222222222223 -2.666666666666667 -0.0005564077576141647
4.622222222222223 -2.2564102564102564 -0.12338829359221032
4.622222222222223 -1.8461538461538467 -0.2604833556251983
4.622222222222223 -1.4358974358974361 -0.41148615203712935
4.622222222222223 -1.0256410256410255 -0.5757795029823702
4.622222222222223 -0.6153846153846159 -0.7523156018146713
4.622222222222223 -0.2051282051282053 -0.9391668160456179
4.622222222222223 0.2051282051282044 -1.1325664604290802
4.622222222222223 0.615384615384615 -1.3251833952744767
4.622222222222223 1.0256410256410255 -1.5039035996464447
4.622222222222223 1.4358974358974361 -1.649547196377096
4.622222222222223 1.8461538461538467 -1.7435595935829884
4.622222222222223 2.2564102564102555 -1.780617611658722
4.622222222222223 2.666666666666666 -1.7723564583645122
4.622222222222223 3.0769230769230766 -1.7367341135447538
4.622222222222223 3.4871794871794872 -1.6877796718403335
4.622222222222223 3.897435897435898 -1.6334581088203812
4.622222222222223 4.307692307692307 -1.577553408874228
4.622222222222223 4.717948717948717 -1.521698419071637
4.622222222222223 5.128205128205128 -1.4665963266177602
4.622222222222223 5.538461538461538 -1.4126044566890588
4.622222222222223 5.948717948717949 -1.3599682777599407
4.622222222222223 6.358974358974358 -1.3088942633067326
4.622222222222223 6.769230769230768 -1.259560430081945
4.622222222222223 7.179487179487179 -1.212109736166417
4.622222222222223 7.589743589743589 -1.1666437675857397
4.622222222222223 8.0 -1.1232213271596745

5.044444444444445 -8.0 0.5107206177308302
5.044444444444445 -7.589743589743589 0.5047854110115012
5.044444444444445 -7.17948717948718 0.49559910040284505
5.044444444444445 -6.769230769230769 0.4824833859647086
5.044444444444445 -6.3589743589743595 0.46465858808438754
5.044444444444445 -5.948717948717949 0.441246928581983
5.044444444444445 -5.538461538461538 0.411286210735743
5.044444444444445 -5.128205128205128 0.37375690198589956
5.044444444444445 -4.717948717948718 0.3276241520459852
5.044444444444445 -4.307692307692308 0.2718933931163854
5.044444444444445 -3.897435897435898 0.20567427201849273
5.044444444444445 -3.4871794871794872 0.12824409899698902
5.044444444444445 -3.0769230769230766 0.039100816232515226
5.044444444444445 -2.666666666666667 -0.06200148736272497
5.044444444444445 -2.2564102564102564 -0.1750338172313894
5.044444444444445 -1.8461538461538467 -0.299678497994885
5.044444444444445 -1.4358974358974361 -0.435295932584687
5.044444444444445 -1.0256410256410255 -0.5808338227283183
5.044444444444445 -0.6153846153846159 -0.7346258258010472
5.044444444444445 -0.2051282051282053 -0.8940146537604924
5.044444444444445 0.2051282051282044 -1.0547528321776092
5.044444444444445 0.615384615384615 -1.210269185394406
5.044444444444445 1.0256410256410255 -1.3512934984562242
5.044444444444445 1.4358974358974361 -1.4669535288015028
5.044444444444445 1.8461538461538467 -1.5482724626946762
5.044444444444445 2.2564102564102555 -1.5925007577243167
5.044444444444445 2.666666666666666 -1.604246986166763
5.044444444444445 3.0769230769230766 -1.5921824266648676
5.044444444444445 3.4871794871794872 -1.5648424170757969
5.044444444444445 3.897435897435898 -1.5285428548824522
5.044444444444445 4.307692307692307 -1.4872913108808565
5.044444444444445 4.717948717948717 -1.4434541747682448
5.044444444444445 5.128205128205128 -1.3984191437999813
5.044444444444445 5.538461538461538 -1.3530406524115923
5.044444444444445 5.948717948717949 -1.3078901372186444
5.044444444444445 6.358974358974358 -1.2633812918735239
5.044444444444445 6.769230769230768 -1.219827734850497
5.044444444444445 7.179487179487179 -1.1774687161833584
5.044444444444445 7.589743589743589 -1.13648179870037
5.044444444444445 8.0 -1.0969912595337266

5.466666666666667 -8.0 0.4629611465319704
5.466666666666667 -7.589743589743589 0.4539238603889676
5.466666666666667 -7.17948717948718 0.44158937516644936
5.466666666666667 -6.769230769230769 0.4253580545131721
5.466666666666667 -6.3589743589743595 0.40455824537885665
5.466666666666667 -5.948717948717949 0.37845357474492747
5.466666666666667 -5.538461538461538 0.3462582684093446
5.466666666666667 -5.128205128205128 0.30716197641614684
5.466666666666667 -4.717948717948718 0.2603644604516788
5.466666666666667 -4.307692307692308 0.20511873281016485
5.466666666666667 -3.897435897435898 0.14077921680664918
5.466666666666667 -3.4871794871794872 0.0668500181149327
5.466666666666667 -3.0769230769230766 -0.01697153509374578
5.466666666666667 -2.666666666666667 -0.11075852758052258
5.466666666666667 -2.2564102564102564 -0.21432289359214712
5.466666666666667 -1.8461538461538467 -0.3271797670386104
5.466666666666667 -1.4358974358974361 -0.4484919208876565
5.466666666666667 -1.0256410256410255 -0.5769727762168855
5.466666666666667 -0.6153846153846159 -0.7107251602727322
5.466666666666667 -0.2051282051282053 -0.8470042817937087
5.466666666666667 0.2051282051282044 -0.9819361109804736
5.466666666666667 0.615384615384615 -1.1103248042439164
5.466666666666667 1.0256410256410255 -1.2258438789839008
5.466666666666667 1.4358974358974361 -1.321983438113938
5.466666666666667 1.8461538461538467 -1.3937839667782141
5.466666666666667 2.2564102564102555 -1.4395444473502232
5.466666666666667 2.666666666666666 -1.4612443991392359
5.466666666666667 3.0769230769230766 -1.4633418095281419
5.466666666666667 3.4871794871794872 -1.4509567145957845
5.466666666666667 3.897435897435898 -1.4285776647324935
5.466666666666667 4.307692307692307 -1.3995976715239906
5.466666666666667 4.717948717948717 -1.3663879177282925
5.466666666666667 5.128205128205128 -1.3305580299464435
5.466666666666667 5.538461538461538 -1.2932086504068472
5.466666666666667 5.948717948717949 -1.2551150489813323
5.466666666666667 6.358974358974358 -1.2168433228809743
5.466666666666667 6.769230769230768 -1.1788186952232234
5.466666666666667 7.179487179487179 -1.141364720000255
5.466666666666667 7.589743589743589 -1.1047265599882325
5.466666666666667 8.0 -1.0690861697004506

5.888888888888889 -8.0 0.4181236120579469
5.888888888888889 -7.589743589743589 0.40654121282928146
5.888888888888889 -7.17948717948718 0.3916938407595498
5.888888888888889 -6.769230769230769 0.3730595816878237
5.888888888888889 -6.3589743589743595 0.35006745076121654
5.888888888888889 -5.948717948717949 0.3221065458246342
5.888888888888889 -5.538461538461538 0.2885413066689558
5.888888888888889 -5.128205128205128 0.24873357959324072
5.888888888888889 -4.717948717948718 0.202071407694145
5.888888888888889 -4.307692307692308 0.14800343142983
5.888888888888889 -3.897435897435898 0.08607676670890176
5.888888888888889 -3.4871794871794872 0.015975674058414276
5.888888888888889 -3.0769230769230766 -0.062441272492163025
5.888888888888889 -2.666666666666667 -0.14910616145498004
5.888888888888889 -2.2564102564102564 -0.24370670682882417
5.888888888888889 -1.8461538461538467 -0.3456456791585903
5.888888888888889 -1.4358974358974361 -0.4539864800077435
5.888888888888889 -1.0256410256410255 -0.567376059608387
5.888888888888889 -0.6153846153846159 -0.6839412411724619
5.888888888888889 -0.2051282051282053 -0.8011697836546267
5.888888888888889 0.2051282051282044 -0.9158195749901461
5.888888888888889 0.615384615384615 -1.0239485726747166
5.888888888888889 1.0256410256410255 -1.1211990338309747
5.888888888888889 1.4358974358974361 -1.2034309479385827
5.888888888888889 1.8461538461538467 -1.2676055292805353
5.888888888888889 2.2564102564102555 -1.312541878650364
5.888888888888889 2.666666666666666 -1.3391024760464025
5.888888888888889 3.0769230769230766 -1.3496972300349017
5.888888888888889 3.4871794871794872 -1.3474410314887666
5.888888888888889 3.897435897435898 -1.335413752988418
5.888888888888889 4.307692307692307 -1.316246692645897
5.888888888888889 4.717948717948717 -1.2920067752217104
5.888888888888889 5.128205128205128 -1.2642493365849845
5.888888888888889 5.538461538461538 -1.2341283495870772
5.888888888888889 5.948717948717949 -1.2025038792279579
5.888888888888889 6.358974358974358 -1.170025610240793
5.888888888888889 6.769230769230768 -1.1371912096898469
5.888888888888889 7.179487179487179 -1.1043852472067759
5.888888888888889 7.589743589743589 -1.0719051055365765
5.888888888888889 8.0 -1.039978861126066

6.311111111111112 -8.0 0.376238043753719
6.311111111111112 -7.589743589743589 0.3626069805759321
6.311111111111112 -7.17948717948718 0.3458002447183024
6.311111111111112 -6.769230769230769 0.3253694525015496
6.311111111111112 -6.3589743589743595 0.3008348075398863
6.311111111111112 -5.948717948717949 0.2716948546747455
6.311111111111112 -5.538461538461538 0.23744087176151132
6.311111111111112 -5.128205128205128 0.19757620489877892
6.311111111111112 -4.717948717948718 0.1516403405575438
6.311111111111112 -4.307692307692308 0.0992369091332057
6.311111111111112 -3.897435897435898 0.0400643041927499
6.311111111111112 -3.4871794871794872 -0.026052583080855576
6.311111111111112 -3.0769230769230766 -0.09913065721231468
6.311111111111112 -2.666666666666667 -0.17899710422103415
6.311111111111112 -2.2564102564102564 -0.2652568095829589
6.311111111111112 -1.8461538461538467 -0.35725607620814337
6.311111111111112 -1.4358974358974361 -0.45403955758884496
6.311111111111112 -1.0256410256410255 -0.5542990719205557
6.311111111111112 -0.6153846153846159 -0.656318645660987
6.311111111111112 -0.2051282051282053 -0.7579315518032995
6.311111111111112 0.2051282051282044 -0.8565223978080232
6.311111111111112 0.615384615384615 -0.9491247083265824
6.311111111111112 1.0256410256410255 -1.032664923110741
6.311111111111112 1.4358974358974361 -1.1043619208880215
6.311111111111112 1.8461538461538467 -1.1621993080489141
6.311111111111112 2.2564102564102555 -1.2052950589169438
6.311111111111112 2.666666666666666 -1.2339946134185027
6.311111111111112 3.0769230769230766 -1.249646226685062
6.311111111111112 3.4871794871794872 -1.2541835948409206
6.311111111111112 3.897435897435898 -1.2497046447053546
6.311111111111112 4.307692307692307 -1.2381743809730723
6.311111111111112 4.717948717948717 -1.2212786871061243
6.311111111111112 5.128205128205128 -1.200391491094727
6.311111111111112 5.538461538461538 -1.1766030790441402
6.311111111111112 5.948717948717949 -1.1507700052053726
6.311111111111112 6.358974358974358 -1.1235649394979463
6.311111111111112 6.769230769230768 -1.0955179924691414
6.311111111111112 7.179487179487179 -1.0670482124431653
6.311111111111112 7.589743589743589 -1.0384868402056666
6.311111111111112 8.0 -1.0100945258573637

6.733333333333333 -8.0 0.33727325422387383
6.733333333333333 -7.589743589743589 0.322029515797863
6.733333333333333 -7.17948717948718 0.3037393586789326
6.733333333333333 -6.769230769230769 0.2820219779879684
6.733333333333333 -6.3589743589743595 0.25647855765805905
6.733333333333333 -5.948717948717949 0.22670190725112968
6.733333333333333 -5.538461538461538 0.1922896287802453
6.733333333333333 -5.128205128205128 0.15286092261070963
6.733333333333333 -4.717948717948718 0.10807680849264584
6.733333333333333 -4.307692307692308 0.05766318522985392
6.733333333333333 -3.897435897435898 0.0014358832222274144
6.733333333333333 -3.4871794871794872 -0.06067320436342114
6.733333333333333 -3.0769230769230766 -0.12858961126022947
6.733333333333333 -2.666666666666667 -0.20206962705188952
6.733333333333333 -2.2564102564102564 -0.2806731125334596
6.733333333333333 -1.8461538461538467 -0.3637351573854788
6.733333333333333 -1.4358974358974361 -0.45033649069226345
6.733333333333333 -1.0256410256410255 -0.5392746633207975
6.733333333333333 -0.6153846153846159 -0.6290423462231541
6.733333333333333 -0.2051282051282053 -0.7178257283960802
6.733333333333333 0.2051282051282044 -0.8035433959817795
6.733333333333333 0.615384615384615 -0.8839495562688282
6.733333333333333 1.0256410256410255 -0.9568170405743699
6.733333333333333 1.4358974358974361 -1.0201882843964927
6.733333333333333 1.8461538461538467 -1.0726411323102427
6.733333333333333 2.2564102564102555 -1.113485002718471
6.733333333333333 2.666666666666666 -1.1428129868761614
6.733333333333333 3.0769230769230766 -1.161392654983025
6.733333333333333 3.4871794871794872 -1.1704469536720263
6.733333333333333 3.897435897435898 -1.1714099204445831
6.733333333333333 4.307692307692307 -1.1657265679351114
6.733333333333333 4.717948717948717 -1.1547262266643288
6.733333333333333 5.128205128205128 -1.139564160220848
6.733333333333333 5.538461538461538 -1.1212103580068795
6.733333333333333 5.948717948717949 -1.1004637271827244
6.733333333333333 6.358974358974358 -1.0779760446177586
6.733333333333333 6.769230769230768 -1.0542768564518579
6.733333333333333 7.179487179487179 -1.0297954843262658
6.733333333333333 7.589743589743589 -1.0048791400229578
6.733333333333333 8.0 -0.9798074448280663

7.155555555555556 -8.0 0.30115256207688074
7.155555555555556 -7.589743589743589 0.2846742382282556
7.155555555555556 -7.17948717948718 0.2653051615155483
7.155555555555556 -6.769230769230769 0.242725351873656
7.155555555555556 -6.3589743589743595 0.21660683506871364
7.155555555555556 -5.948717948717949 0.18662276190028765
7.155555555555556 -5.538461538461538 0.1524592181353053
7.155555555555556 -5.128205128205128 0.1138297333875143
7.155555555555556 -4.717948717948718 0.07049227620270677
7.155555555555556 -4.307692307692308 0.022268303136531272
7.155555555555556 -3.897435897435898 -0.030936732491348172
7.155555555555556 -3.4871794871794872 -0.08911205842982611
7.155555555555556 -3.0769230769230766 -0.15212001556880023
7.155555555555556 -2.666666666666667 -0.21967464849364693
7.155555555555556 -2.2564102564102564 -0.2913207492405507
7.155555555555556 -1.8461538461538467 -0.3664138315382989
7.155555555555556 -1.4358974358974361 -0.4441022969177143
7.155555555555556 -1.0256410256410255 -0.5233147336795475
7.155555555555556 -0.6153846153846159 -0.6027579553732032
7.155555555555556 -0.2051282051282053 -0.6809345867945296
7.155555555555556 0.2051282051282044 -0.7561913042555582
7.155555555555556 0.615384615384615 -0.8268075829636979
7.155555555555556 1.0256410256410255 -0.8911269156185386
7.155555555555556 1.4358974358974361 -0.9477169815870891
7.155555555555556 1.8461538461538467 -0.995526819007722
7.155555555555556 2.2564102564102555 -1.0339985456165801
7.155555555555556 2.666666666666666 -1.0630992248317608
7.155555555555556 3.0769230769230766 -1.0832649576570437
7.155555555555556 3.4871794871794872 -1.0952800631025537
7.155555555555556 3.897435897435898 -1.1001316719173242
7.155555555555556 4.307692307692307 -1.098877347466759
7.155555555555556 4.717948717948717 -1.0925473863925066
7.155555555555556 5.128205128205128 -1.0820861106247568
7.155555555555556 5.538461538461538 -1.068325339513578
7.155555555555556 5.948717948717949 -1.0519794309424664
7.155555555555556 6.358974358974358 -1.033652266537243
7.155555555555556 6.769230769230768 -1.0138493852927792
7.155555555555556 7.179487179487179 -0.9929912752654098
7.155555555555556 7.589743589743589 -0.9714258797565188
7.155555555555556 8.0 -0.9494396063710845

7.577777777777778 -8.0 0.2677667520292688
7.577777777777778 -7.589743589743589 0.25037807663278455
7.577777777777778 -7.17948717948718 0.23027019108048288
7.577777777777778 -6.769230769230769 0.20717698885242491
7.577777777777778 -6.3589743589743595 0.18083171504179438
7.577777777777778 -5.948717948717949 0.15097535561933176
7.577777777777778 -5.538461538461538 0.11736707391647984
7.577777777777778 -5.128205128205128 0.07979664755341176
7.577777777777778 -4.717948717948718 0.03809870582401754
7.577777777777778 -4.307692307692308 -0.007831581343298527
7.577777777777778 -3.897435897435898 -0.05802182811389212
7.577777777777778 -3.4871794871794872 -0.11240529996069695
7.577777777777778 -3.0769230769230766 -0.1708038665351965
7.577777777777778 -2.666666666666667 -0.23291159227179092
7.577777777777778 -2.2564102564102564 -0.29827961227230376
7.577777777777778 -1.8461538461538467 -0.3663032551953479
7.577777777777778 -1.4358974358974361 -0.43621304480587475
7.577777777777778 -1.0256410256410255 -0.5070723053535
7.577777777777778 -0.6153846153846159 -0.5777854892438361
7.577777777777778 -0.2051282051282053 -0.6471225658008901
7.577777777777778 0.2051282051282044 -0.7137649250528577
7.577777777777778 0.615384615384615 -0.7763760014051962
7.577777777777778 1.0256410256410255 -0.833694256646525
7.577777777777778 1.4358974358974361 -0.8846377870177409
7.577777777777778 1.8461538461538467 -0.9284015768583521
7.577777777777778 2.2564102564102555 -0.9645250954499022
7.577777777777778 2.666666666666666 -0.9929132344497155
7.577777777777778 3.0769230769230766 -1.0138066348216264
7.577777777777778 3.4871794871794872 -1.0277122685395266
7.577777777777778 3.897435897435898 -1.0353145178462408
7.577777777777778 4.307692307692307 -1.0373875300612592
7.577777777777778 4.717948717948717 -1.0347232684613532
7.577777777777778 5.128205128205128 -1.028081136030506
7.577777777777778 5.538461538461538 -1.0181582360556793
7.577777777777778 5.948717948717949 -1.0055757507568814
7.577777777777778 6.358974358974358 -0.9908761163643731
7.577777777777778 6.769230769230768 -0.9745264593264983
7.577777777777778 7.179487179487179 -0.956925077077831
7.577777777777778 7.589743589743589 -0.9384089788538883
7.577777777777778 8.0 -0.9192614121020559

8.0 -8.0 0.23698454692801074
8.0 -7.589743589743589 0.21896071799329886
8.0 -7.17948717948718 0.19839704189317067
8.0 -6.769230769230769 0.17507451155026552
8.0 -6.3589743589743595 0.14877872244779247
8.0 -5.948717948717949 0.11930743374062507
8.0 -5.538461538461538 0.08647967687635152
8.0 -5.128205128205128 0.050146333025732154
8.0 -4.717948717948718 0.010201988418068448
8.0 -4.307692307692308 -0.03340223367262235
8.0 -3.897435897435898 -0.08064526084511311
8.0 -3.4871794871794872 -0.13142255028071728
8.0 -3.0769230769230766 -0.18553299202073076
8.0 -2.666666666666667 -0.2426668531365618
8.0 -2.2564102564102564 -0.30239553359773635
8.0 -1.8461538461538467 -0.364164192187915
8.0 -1.4358974358974361 -0.4272887623428053
8.0 -1.0256410256410255 -0.4909594855933032
8.0 -0.6153846153846159 -0.554253685742032
8.0 -0.2051282051282053 -0.6161607482377585
8.0 0.2051282051282044 -0.6756216455436878
8.0 0.615384615384615 -0.7315833430961689
8.0 1.0256410256410255 -0.7830648690204016
8.0 1.4358974358974361 -0.8292273798984808
8.0 1.8461538461538467 -0.8694368468188739
8.0 2.2564102564102555 -0.9033071335229171
8.0 2.666666666666666 -0.9307145563509026
8.0 3.0769230769230766 -0.9517818080581912
8.0 3.4871794871794872 -0.9668367007260047
8.0 3.897435897435898 -0.9763563813892023
8.0 4.307692307692307 -0.9809087879343177
8.0 4.717948717948717 -0.9811006274985563
8.0 5.128205128205128 -0.9775369735760279
8.0 5.538461538461538 -0.9707936264244953
8.0 5.948717948717949 -0.9614007468509755
8.0 6.358974358974358 -0.949835106337646
8.0 6.769230769230768 -0.936518204820751
8.0 7.179487179487179 -0.9218179773575752
8.0 7.589743589743589 -0.9060524446453738
8.0 8.0 -0.8894942374374195



==> main_fig_example_1d_p3.txt <==
0.2 -8.0 -0.06550158199025814
0.2 -7.7974683544303796 -0.0686313115537485
0.2 -7.594936708860759 -0.0719471948439882
0.2 -7.3924050632911396 -0.07545688493847358
0.2 -7.189873417721519 -0.07916680095392606
0.2 -6.987341772151899 -0.0830815846419194
0.2 -6.784810126582278 -0.08720344063500053
0.2 -6.582278481012658 -0.09153135560027637
0.2 -6.379746835443038 -0.09606020163310186
0.2 -6.177215189873418 -0.10077974489262152
0.2 -5.974683544303797 -0.10567360282240147
0.2 -5.772151898734178 -0.11071822264748891
0.2 -5.5696202531645564 -0.11588198900743614
0.2 -5.367088607594937 -0.12112460588930724
0.2 -5.1645569620253164 -0.1263969303471996
0.2 -4.962025316455696 -0.13164145187445664
0.2 -4.759493670886076 -0.13679359779922926
0.2 -4.556962025316455 -0.14178398775077725
0.2 -4.3544303797468356 -0.1465416505036789
0.2 -4.151898734177215 -0.15099805810117511
0.2 -3.9493670886075947 -0.15509164713542414
0.2 -3.746835443037975 -0.15877232662624638
0.2 -3.5443037974683547 -0.16200536851199315
0.2 -3.3417721518987342 -0.16477408695175533
0.2 -3.1392405063291138 -0.16708085653682456
0.2 -2.9367088607594933 -0.16894627648136396
0.2 -2.7341772151898738 -0.1704065981805248
0.2 -2.5316455696202533 -0.17150981786388605
0.2 -2.329113924050633 -0.17231102450286906
0.2 -2.1265822784810124 -0.17286764938650703
0.2 -1.9240506329113929 -0.17323519356337044
0.2 -1.7215189873417724 -0.1734638509994825
0.2 -1.518987341772152 -0.17359625034458898
0.2 -1.3164556962025316 -0.17366635241416634
0.2 -1.1139240506329111 -0.17369939293438655
0.2 -0.9113924050632916 -0.1737126615220334
0.2 -0.7088607594936711 -0.17371685561736866
0.2 -0.5063291139240507 -0.17371773299627088
0.2 -0.3037974683544302 -0.17371779856286326
0.2 -0.10126582278481067 -0.17371779251827257
0.2 0.10126582278481067 -0.17371779251827257
0.2 0.3037974683544302 -0.17371779856286348
0.2 0.5063291139240498 -0.17371773299627097
0.2 0.7088607594936711 -0.17371685561736888
0.2 0.9113924050632907 -0.17371266152203454
0.2 1.113924050632912 -0.17369939293438763
0.2 1.3164556962025316 -0.1736663524141667
0.2 1.5189873417721511 -0.17359625034459056
0.2 1.7215189873417724 -0.173463850999482
0.2 1.924050632911392 -0.17323519356336958
0.2 2.1265822784810133 -0.17286764938650617
0.2 2.329113924050633 -0.17231102450286861
0.2 2.5316455696202524 -0.17150981786388506
0.2 2.7341772151898738 -0.17040659818052467
0.2 2.9367088607594933 -0.16894627648136282
0.2 3.139240506329113 -0.16708085653682556
0.2 3.3417721518987342 -0.16477408695175552
0.2 3.544303797468354 -0.16200536851199163
0.2 3.746835443037975 -0.15877232662624666
0.2 3.9493670886075947 -0.15509164713542448
0.2 4.151898734177214 -0.15099805810117545
0.2 4.3544303797468356 -0.14654165050367937
0.2 4.556962025316455 -0.14178398775077786
0.2 4.759493670886076 -0.13679359779922898
0.2 4.962025316455696 -0.13164145187445692
0.2 5.164556962025316 -0.1263969303471996
0.2 5.367088607594937 -0.1211246058893073
0.2 5.5696202531645564 -0.11588198900743577
0.2 5.772151898734178 -0.11071822264748861
0.2 5.974683544303797 -0.10567360282240122
0.2 6.177215189873417 -0.10077974489262102
0.2 6.379746835443038 -0.0960602016331015
0.2 6.582278481012658 -0.091531355600276
0.2 6.784810126582279 -0.08720344063500012
0.2 6.987341772151899 -0.08308158464191917
0.2 7.189873417721518 -0.07916680095392582
0.2 7.3924050632911396 -0.07545688493847146
0.2 7.594936708860759 -0.07194719484398804
0.2 7.797468354430379 -0.06863131155375105
0.2 8.0 -0.06550158199025781

0.4052631578947369 -8.0 -0.13254504330708847
0.4052631578947369 -7.7974683544303796 -0.13887816144724677
0.4052631578947369 -7.594936708860759 -0.1455892843331705
0.4052631578947369 -7.3924050632911396 -0.15269436475292145
0.4052631578947369 -7.189873417721519 -0.16020696378647692
0.4052631578947369 -6.987341772151899 -0.16813716099062978
0.4052631578947369 -6.784810126582278 -0.17649022312299648
0.4052631578947369 -6.582278481012658 -0.1852650174225957
0.4052631578947369 -6.379746835443038 -0.19445217449876806
0.4052631578947369 -6.177215189873418 -0.20403203643850726
0.4052631578947369 -5.974683544303797 -0.2139724705345799
0.4052631578947369 -5.772151898734178 -0.22422668954375655
0.4052631578947369 -5.5696202531645564 -0.2347312942369933
0.4052631578947369 -5.367088607594937 -0.24540483678196684
0.4052631578947369 -5.1645569620253164 -0.2561472803308914
0.4052631578947369 -4.962025316455696 -0.2668407781259759
0.4052631578947369 -4.759493670886076 -0.27735218331598777
0.4052631578947369 -4.556962025316455 -0.2875375945962566
0.4052631578947369 -4.3544303797468356 -0.2972490177417941
0.4052631578947369 -4.151898734177215 -0.30634287984441805
0.4052631578947369 -3.9493670886075947 -0.314689714646431
0.4052631578947369 -3.746835443037975 -0.32218393526573974
0.4052631578947369 -3.5443037974683547 -0.3287523494404939
0.4052631578947369 -3.3417721518987342 -0.33436006971340354
0.4052631578947369 -3.1392405063291138 -0.3390127838835153
0.4052631578947369 -2.9367088607594933 -0.3427549365061534
0.4052631578947369 -2.7341772151898738 -0.3456640876665253
0.4052631578947369 -2.5316455696202533 -0.34784236752573505
0.4052631578947369 -2.329113924050633 -0.3494063655410324
0.4052631578947369 -2.1265822784810124 -0.35047689954416555
0.4052631578947369 -1.9240506329113929 -0.3511699246363555
0.4052631578947369 -1.7215189873417724 -0.3515894647800585
0.4052631578947369 -1.518987341772152 -0.35182300615174333
0.4052631578947369 -1.3164556962025316 -0.35193938497779886
0.4052631578947369 -1.1139240506329111 -0.3519888935523243
0.4052631578947369 -0.9113924050632916 -0.35200513241872416
0.4052631578947369 -0.7088607594936711 -0.3520080412040832
0.4052631578947369 -0.5063291139240507 -0.35200752074706054
0.4052631578947369 -0.3037974683544302 -0.3520070917078819
0.4052631578947369 -0.10126582278481067 -0.3520071035777036
0.4052631578947369 0.10126582278481067 -0.35200710357770404
0.4052631578947369 0.3037974683544302 -0.3520070917078825
0.4052631578947369 0.5063291139240498 -0.3520075207470605
0.4052631578947369 0.7088607594936711 -0.35200804120408474
0.4052631578947369 0.9113924050632907 -0.35200513241872383
0.4052631578947369 1.113924050632912 -0.35198889355232504
0.4052631578947369 1.3164556962025316 -0.3519393849777971
0.4052631578947369 1.5189873417721511 -0.3518230061517421
0.4052631578947369 1.7215189873417724 -0.3515894647800594
0.4052631578947369 1.924050632911392 -0.3511699246363547
0.4052631578947369 2.1265822784810133 -0.3504768995441655
0.4052631578947369 2.329113924050633 -0.34940636554103116
0.4052631578947369 2.5316455696202524 -0.3478423675257346
0.4052631578947369 2.7341772151898738 -0.3456640876665244
0.4052631578947369 2.9367088607594933 -0.34275493650615235
0.4052631578947369 3.139240506329113 -0.3390127838835147
0.4052631578947369 3.3417721518987342 -0.3343600697134038
0.4052631578947369 3.544303797468354 -0.3287523494404938
0.4052631578947369 3.746835443037975 -0.32218393526574
0.4052631578947369 3.9493670886075947 -0.31468971464643186
0.4052631578947369 4.151898734177214 -0.3063428798444193
0.4052631578947369 4.3544303797468356 -0.29724901774179485
0.4052631578947369 4.556962025316455 -0.2875375945962565
0.4052631578947369 4.759493670886076 -0.277352183315988
0.4052631578947369 4.962025316455696 -0.26684077812597645
0.4052631578947369 5.164556962025316 -0.25614728033089096
0.4052631578947369 5.367088607594937 -0.24540483678196684
0.4052631578947369 5.5696202531645564 -0.23473129423699346
0.4052631578947369 5.772151898734178 -0.2242266895437559
0.4052631578947369 5.974683544303797 -0.21397247053457977
0.4052631578947369 6.177215189873417 -0.20403203643850704
0.4052631578947369 6.379746835443038 -0.19445217449876778
0.4052631578947369 6.582278481012658 -0.18526501742259505
0.4052631578947369 6.784810126582279 -0.17649022312299667
0.4052631578947369 6.987341772151899 -0.1681371609906295
0.4052631578947369 7.189873417721518 -0.1602069637864772
0.4052631578947369 7.3924050632911396 -0.15269436475292125
0.4052631578947369 7.594936708860759 -0.14558928433317084
0.4052631578947369 7.797468354430379 -0.138878161447247
0.4052631578947369 8.0 -0.13254504330709074

0.6105263157894737 -8.0 -0.19921804095173157
0.6105263157894737 -7.7974683544303796 -0.20873648356916327
0.6105263157894737 -7.594936708860759 -0.21882630947339243
0.6105263157894737 -7.3924050632911396 -0.22951266251869082
0.6105263157894737 -7.189873417721519 -0.24081736074926743
0.6105263157894737 -6.987341772151899 -0.25275728628051997
0.6105263157894737 -6.784810126582278 -0.26534239834369
0.6105263157894737 -6.582278481012658 -0.2785733375078741
0.6105263157894737 -6.379746835443038 -0.29243861398949056
0.6105263157894737 -6.177215189873418 -0.30691141545178446
0.6105263157894737 -5.974683544303797 -0.32194613513912895
0.6105263157894737 -5.772151898734178 -0.33747481387067024
0.6105263157894737 -5.5696202531645564 -0.3534038101046978
0.6105263157894737 -5.367088607594937 -0.36961115445429155
0.6105263157894737 -5.1645569620253164 -0.3859451900286955
0.6105263157894737 -4.962025316455696 -0.40222521238132525
0.6105263157894737 -4.759493670886076 -0.41824484896302977
0.6105263157894737 -4.556962025316455 -0.4337787918965101
0.6105263157894737 -4.3544303797468356 -0.4485931599663945
0.6105263157894737 -4.151898734177215 -0.4624591948089814
0.6105263157894737 -3.9493670886075947 -0.4751692480072827
0.6105263157894737 -3.746835443037975 -0.4865532467251167
0.6105263157894737 -3.5443037974683547 -0.4964932757916095
0.6105263157894737 -3.3417721518987342 -0.5049338320055464
0.6105263157894737 -3.1392405063291138 -0.5118858324300765
0.6105263157894737 -2.9367088607594933 -0.5174235279953946
0.6105263157894737 -2.7341772151898738 -0.5216748070404942
0.6105263157894737 -2.5316455696202533 -0.5248065786674899
0.6105263157894737 -2.329113924050633 -0.527007665894987
0.6105263157894737 -2.1265822784810124 -0.528471766076803
0.6105263157894737 -1.9240506329113929 -0.5293826235604867
0.6105263157894737 -1.7215189873417724 -0.5299028266539046
0.6105263157894737 -1.518987341772152 -0.5301668371907071
0.6105263157894737 -1.3164556962025316 -0.5302781730400559
0.6105263157894737 -1.1139240506329111 -0.5303101799276702
0.6105263157894737 -0.9113924050632916 -0.5303095527874445
0.6105263157894737 -0.7088607594936711 -0.5303016556619933
0.6105263157894737 -0.5063291139240507 -0.5302966893861245
0.6105263157894737 -0.3037974683544302 -0.5302958258473564
0.6105263157894737 -0.10126582278481067 -0.530296542630638
0.6105263157894737 0.10126582278481067 -0.5302965426306381
0.6105263157894737 0.3037974683544302 -0.5302958258473565
0.6105263157894737 0.5063291139240498 -0.5302966893861237
0.6105263157894737 0.7088607594936711 -0.5303016556619928
0.6105263157894737 0.9113924050632907 -0.5303095527874451
0.6105263157894737 1.113924050632912 -0.5303101799276705
0.6105263157894737 1.3164556962025316 -0.5302781730400551
0.6105263157894737 1.5189873417721511 -0.5301668371907076
0.6105263157894737 1.7215189873417724 -0.5299028266539021
0.6105263157894737 1.924050632911392 -0.5293826235604872
0.6105263157894737 2.1265822784810133 -0.5284717660768017
0.6105263157894737 2.329113924050633 -0.5270076658949863
0.6105263157894737 2.5316455696202524 -0.5248065786674897
0.6105263157894737 2.7341772151898738 -0.5216748070404933
0.6105263157894737 2.9367088607594933 -0.5174235279953942
0.6105263157894737 3.139240506329113 -0.511885832430078
0.6105263157894737 3.3417721518987342 -0.5049338320055466
0.6105263157894737 3.544303797468354 -0.4964932757916106
0.6105263157894737 3.746835443037975 -0.4865532467251174
0.6105263157894737 3.9493670886075947 -0.4751692480072832
0.6105263157894737 4.151898734177214 -0.4624591948089817
0.6105263157894737 4.3544303797468356 -0.4485931599663956
0.6105263157894737 4.556962025316455 -0.43377879189651053
0.6105263157894737 4.759493670886076 -0.41824484896303016
0.6105263157894737 4.962025316455696 -0.4022252123813252
0.6105263157894737 5.164556962025316 -0.3859451900286953
0.6105263157894737 5.367088607594937 -0.36961115445429144
0.6105263157894737 5.5696202531645564 -0.3534038101046976
0.6105263157894737 5.772151898734178 -0.3374748138706697
0.6105263157894737 5.974683544303797 -0.32194613513912856
0.6105263157894737 6.177215189873417 -0.30691141545178424
0.6105263157894737 6.379746835443038 -0.2924386139894903
0.6105263157894737 6.582278481012658 -0.27857333750787394
0.6105263157894737 6.784810126582279 -0.2653423983436897
0.6105263157894737 6.987341772151899 -0.2527572862805195
0.6105263157894737 7.189873417721518 -0.24081736074926724
0.6105263157894737 7.3924050632911396 -0.22951266251869049
0.6105263157894737 7.594936708860759 -0.21882630947339243
0.6105263157894737 7.797468354430379 -0.20873648356916366
0.6105263157894737 8.0 -0.1992180409517304

0.8157894736842106 -8.0 -0.26533189337561536
0.8157894736842106 -7.7974683544303796 -0.278007559019841
0.8157894736842106 -7.594936708860759 -0.29145004103324457
0.8157894736842106 -7.3924050632911396 -0.30569497812732405
0.8157894736842106 -7.189873417721519 -0.3207740912196566
0.8157894736842106 -6.987341772151899 -0.3367130999871712
0.8157894736842106 -6.784810126582278 -0.35352911523180675
0.8157894736842106 -6.582278481012658 -0.37122744436757016
0.8157894736842106 -6.379746835443038 -0.389797772793877
0.8157894736842106 -6.177215189873418 -0.4092097326251573
0.8157894736842106 -5.974683544303797 -0.42940795151680544
0.8157894736842106 -5.772151898734178 -0.4503067977300691
0.8157894736842106 -5.5696202531645564 -0.47178520992824396
0.8157894736842106 -5.367088607594937 -0.49368222003650725
0.8157894736842106 -5.1645569620253164 -0.5157940266227842
0.8157894736842106 -4.962025316455696 -0.537873709186076
0.8157894736842106 -4.759493670886076 -0.5596348089309883
0.8157894736842106 -4.556962025316455 -0.5807599225669066
0.8157894736842106 -4.3544303797468356 -0.6009150338453103
0.8157894736842106 -4.151898734177215 -0.6197694569502168
0.8157894736842106 -3.9493670886075947 -0.637020024504137
0.8157894736842106 -3.746835443037975 -0.6524167566853227
0.8157894736842106 -3.5443037974683547 -0.6657861327487254
0.8157894736842106 -3.3417721518987342 -0.677047761019381
0.8157894736842106 -3.1392405063291138 -0.6862210461728595
0.8157894736842106 -2.9367088607594933 -0.693420313138206
0.8157894736842106 -2.7341772151898738 -0.6988392327967193
0.8157894736842106 -2.5316455696202533 -0.7027275248574368
0.8157894736842106 -2.329113924050633 -0.7053641298312175
0.8157894736842106 -2.1265822784810124 -0.7070311012667068
0.8157894736842106 -1.9240506329113929 -0.7079915816306905
0.8157894736842106 -1.7215189873417724 -0.7084738630844505
0.8157894736842106 -1.518987341772152 -0.7086621730376249
0.8157894736842106 -1.3164556962025316 -0.7086937676701512
0.8157894736842106 -1.1139240506329111 -0.7086612609882547
0.8157894736842106 -0.9113924050632916 -0.708618811065837
0.8157894736842106 -0.7088607594936711 -0.7085907170427463
0.8157894736842106 -0.5063291139240507 -0.7085810449515597
0.8157894736842106 -0.3037974683544302 -0.7085830306716774
0.8157894736842106 -0.10126582278481067 -0.7085871779410999
0.8157894736842106 0.10126582278481067 -0.7085871779411003
0.8157894736842106 0.3037974683544302 -0.7085830306716785
0.8157894736842106 0.5063291139240498 -0.7085810449515595
0.8157894736842106 0.7088607594936711 -0.7085907170427473
0.8157894736842106 0.9113924050632907 -0.7086188110658376
0.8157894736842106 1.113924050632912 -0.7086612609882554
0.8157894736842106 1.3164556962025316 -0.7086937676701512
0.8157894736842106 1.5189873417721511 -0.7086621730376248
0.8157894736842106 1.7215189873417724 -0.70847386308445
0.8157894736842106 1.924050632911392 -0.7079915816306892
0.8157894736842106 2.1265822784810133 -0.7070311012667054
0.8157894736842106 2.329113924050633 -0.7053641298312167
0.8157894736842106 2.5316455696202524 -0.7027275248574345
0.8157894736842106 2.7341772151898738 -0.6988392327967181
0.8157894736842106 2.9367088607594933 -0.693420313138206
0.8157894736842106 3.139240506329113 -0.6862210461728603
0.8157894736842106 3.3417721518987342 -0.6770477610193816
0.8157894736842106 3.544303797468354 -0.6657861327487272
0.8157894736842106 3.746835443037975 -0.6524167566853234
0.8157894736842106 3.9493670886075947 -0.6370200245041382
0.8157894736842106 4.151898734177214 -0.6197694569502197
0.8157894736842106 4.3544303797468356 -0.6009150338453106
0.8157894736842106 4.556962025316455 -0.5807599225669071
0.8157894736842106 4.759493670886076 -0.5596348089309882
0.8157894736842106 4.962025316455696 -0.5378737091860757
0.8157894736842106 5.164556962025316 -0.5157940266227842
0.8157894736842106 5.367088607594937 -0.4936822200365068
0.8157894736842106 5.5696202531645564 -0.47178520992824347
0.8157894736842106 5.772151898734178 -0.45030679773006865
0.8157894736842106 5.974683544303797 -0.4294079515168052
0.8157894736842106 6.177215189873417 -0.4092097326251573
0.8157894736842106 6.379746835443038 -0.38979777279387656
0.8157894736842106 6.582278481012658 -0.3712274443675696
0.8157894736842106 6.784810126582279 -0.35352911523180447
0.8157894736842106 6.987341772151899 -0.3367130999871705
0.8157894736842106 7.189873417721518 -0.3207740912196577
0.8157894736842106 7.3924050632911396 -0.3056949781273246
0.8157894736842106 7.594936708860759 -0.2914500410332448
0.8157894736842106 7.797468354430379 -0.27800755901984087
0.8157894736842106 8.0 -0.26533189337561475

1.0210526315789474 -8.0 -0.33069689037759414
1.0210526315789474 -7.7974683544303796 -0.3464906090968796
1.0210526315789474 -7.594936708860759 -0.36324885970286874
1.0210526315789474 -7.3924050632911396 -0.38101943917574904
1.0210526315789474 -7.189873417721519 -0.39984609845279995
1.0210526315789474 -6.987341772151899 -0.419766061900564
1.0210526315789474 -6.784810126582278 -0.44080686602551733
1.0210526315789474 -6.582278481012658 -0.4629824084566049
1.0210526315789474 -6.379746835443038 -0.486288116235431
1.0210526315789474 -6.177215189873418 -0.510695187594953
1.0210526315789474 -5.974683544303797 -0.5361439481820663
1.0210526315789474 -5.772151898734178 -0.5625365088654721
1.0210526315789474 -5.5696202531645564 -0.589729136290832
1.0210526315789474 -5.367088607594937 -0.6175250616274983
1.0210526315789474 -5.1645569620253164 -0.6456688511636588
1.0210526315789474 -4.962025316455696 -0.6738438994311978
1.0210526315789474 -4.759493670886076 -0.7016749730829507
1.0210526315789474 -4.556962025316455 -0.7287378433148505
1.0210526315789474 -4.3544303797468356 -0.7545776423298616
1.0210526315789474 -4.151898734177215 -0.7787364248477789
1.0210526315789474 -3.9493670886075947 -0.8007884414807682
1.0210526315789474 -3.746835443037975 -0.8203791373729411
1.0210526315789474 -3.5443037974683547 -0.8372616398913331
1.0210526315789474 -3.3417721518987342 -0.8513235364665789
1.0210526315789474 -3.1392405063291138 -0.8625978827166373
1.0210526315789474 -2.9367088607594933 -0.8712556200978236
1.0210526315789474 -2.7341772151898738 -0.8775808954479382
1.0210526315789474 -2.5316455696202533 -0.8819345622535071
1.0210526315789474 -2.329113924050633 -0.8847130925517933
1.0210526315789474 -2.1265822784810124 -0.8863098644662445
1.0210526315789474 -1.9240506329113929 -0.8870838916373347
1.0210526315789474 -1.7215189873417724 -0.8873385499740758
1.0210526315789474 -1.518987341772152 -0.8873106213251601
1.0210526315789474 -1.3164556962025316 -0.8871684618694274
1.0210526315789474 -1.1139240506329111 -0.8870173450565445
1.0210526315789474 -0.9113924050632916 -0.8869098201736716
1.0210526315789474 -0.7088607594936711 -0.8868590160375631
1.0210526315789474 -0.5063291139240507 -0.8868530167211114
1.0210526315789474 -0.3037974683544302 -0.8868686512478887
1.0210526315789474 -0.10126582278481067 -0.8868832602996457
1.0210526315789474 0.10126582278481067 -0.8868832602996459
1.0210526315789474 0.3037974683544302 -0.8868686512478889
1.0210526315789474 0.5063291139240498 -0.88685301672111
1.0210526315789474 0.7088607594936711 -0.8868590160375655
1.0210526315789474 0.9113924050632907 -0.8869098201736736
1.0210526315789474 1.113924050632912 -0.8870173450565433
1.0210526315789474 1.3164556962025316 -0.8871684618694249
1.0210526315789474 1.5189873417721511 -0.8873106213251575
1.0210526315789474 1.7215189873417724 -0.8873385499740756
1.0210526315789474 1.924050632911392 -0.8870838916373327
1.0210526315789474 2.1265822784810133 -0.886309864466244
1.0210526315789474 2.329113924050633 -0.8847130925517911
1.0210526315789474 2.5316455696202524 -0.8819345622535055
1.0210526315789474 2.7341772151898738 -0.8775808954479369
1.0210526315789474 2.9367088607594933 -0.8712556200978236
1.0210526315789474 3.139240506329113 -0.8625978827166335
1.0210526315789474 3.3417721518987342 -0.8513235364665797
1.0210526315789474 3.544303797468354 -0.8372616398913341
1.0210526315789474 3.746835443037975 -0.8203791373729414
1.0210526315789474 3.9493670886075947 -0.8007884414807702
1.0210526315789474 4.151898734177214 -0.7787364248477795
1.0210526315789474 4.3544303797468356 -0.7545776423298631
1.0210526315789474 4.556962025316455 -0.7287378433148501
1.0210526315789474 4.759493670886076 -0.701674973082949
1.0210526315789474 4.962025316455696 -0.6738438994311974
1.0210526315789474 5.164556962025316 -0.6456688511636581
1.0210526315789474 5.367088607594937 -0.617525061627497
1.0210526315789474 5.5696202531645564 -0.5897291362908299
1.0210526315789474 5.772151898734178 -0.5625365088654717
1.0210526315789474 5.974683544303797 -0.536143948182066
1.0210526315789474 6.177215189873417 -0.5106951875949519
1.0210526315789474 6.379746835443038 -0.4862881162354314
1.0210526315789474 6.582278481012658 -0.4629824084566041
1.0210526315789474 6.784810126582279 -0.4408068660255166
1.0210526315789474 6.987341772151899 -0.4197660619005634
1.0210526315789474 7.189873417721518 -0.3998460984527997
1.0210526315789474 7.3924050632911396 -0.38101943917574943
1.0210526315789474 7.594936708860759 -0.36324885970286835
1.0210526315789474 7.797468354430379 -0.346490609096879
1.0210526315789474 8.0 -0.3306968903775905

1.2263157894736842 -8.0 -0.3951223424260159
1.2263157894736842 -7.7974683544303796 -0.41398257779690745
1.2263157894736842 -7.594936708860759 -0.43400717360855445
1.2263157894736842 -7.3924050632911396 -0.45525802928546855
1.2263157894736842 -7.189873417721519 -0.47779345424465913
1.2263157894736842 -6.987341772151899 -0.5016654053100096
1.2263157894736842 -6.784810126582278 -0.5269158864496833
1.2263157894736842 -6.582278481012658 -0.5535723392835471
1.2263157894736842 -6.379746835443038 -0.5816418524706801
1.2263157894736842 -6.177215189873418 -0.6111040447395919
1.2263157894736842 -5.974683544303797 -0.6419025499315826
1.2263157894736842 -5.772151898734178 -0.6739351813902454
1.2263157894736842 -5.5696202531645564 -0.7070431137911282
1.2263157894736842 -5.367088607594937 -0.740999832201018
1.2263157894736842 -5.1645569620253164 -0.7755011872536898
1.2263157894736842 -4.962025316455696 -0.8101586440108205
1.2263157894736842 -4.759493670886076 -0.8444986070785353
1.2263157894736842 -4.556962025316455 -0.8779712764918216
1.2263157894736842 -4.3544303797468356 -0.9099723816566611
1.2263157894736842 -4.151898734177215 -0.939879789599177
1.2263157894736842 -3.9493670886075947 -0.9671039906915934
1.2263157894736842 -3.746835443037975 -0.9911470616051579
1.2263157894736842 -3.5443037974683547 -1.0116601541464982
1.2263157894736842 -3.3417721518987342 -1.0284870036344804
1.2263157894736842 -3.1392405063291138 -1.041682380865405
1.2263157894736842 -2.9367088607594933 -1.0515001697326183
1.2263157894736842 -2.7341772151898738 -1.0583538071437353
1.2263157894736842 -2.5316455696202533 -1.062758742664367
1.2263157894736842 -2.329113924050633 -1.0652696394082515
1.2263157894736842 -2.1265822784810124 -1.066423752588287
1.2263157894736842 -1.9240506329113929 -1.0666978500162674
1.2263157894736842 -1.7215189873417724 -1.066481415216092
1.2263157894736842 -1.518987341772152 -1.0660653113100116
1.2263157894736842 -1.3164556962025316 -1.0656431236080186
1.2263157894736842 -1.1139240506329111 -1.0653217832599942
1.2263157894736842 -0.9113924050632916 -1.0651382407140455
1.2263157894736842 -0.7088607594936711 -1.065079400692935
1.2263157894736842 -0.5063291139240507 -1.0651029507589778
1.2263157894736842 -0.3037974683544302 -1.0651570200054234
1.2263157894736842 -0.10126582278481067 -1.0651968388862083
1.2263157894736842 0.10126582278481067 -1.0651968388862076
1.2263157894736842 0.3037974683544302 -1.0651570200054257
1.2263157894736842 0.5063291139240498 -1.0651029507589793
1.2263157894736842 0.7088607594936711 -1.0650794006929372
1.2263157894736842 0.9113924050632907 -1.0651382407140497
1.2263157894736842 1.113924050632912 -1.0653217832599966
1.2263157894736842 1.3164556962025316 -1.0656431236080193
1.2263157894736842 1.5189873417721511 -1.0660653113100136
1.2263157894736842 1.7215189873417724 -1.0664814152160895
1.2263157894736842 1.924050632911392 -1.0666978500162643
1.2263157894736842 2.1265822784810133 -1.0664237525882816
1.2263157894736842 2.329113924050633 -1.065269639408249
1.2263157894736842 2.5316455696202524 -1.0627587426643612
1.2263157894736842 2.7341772151898738 -1.0583538071437348
1.2263157894736842 2.9367088607594933 -1.0515001697326167
1.2263157894736842 3.139240506329113 -1.0416823808654057
1.2263157894736842 3.3417721518987342 -1.028487003634481
1.2263157894736842 3.544303797468354 -1.0116601541464998
1.2263157894736842 3.746835443037975 -0.9911470616051582
1.2263157894736842 3.9493670886075947 -0.9671039906915937
1.2263157894736842 4.151898734177214 -0.9398797895991767
1.2263157894736842 4.3544303797468356 -0.9099723816566629
1.2263157894736842 4.556962025316455 -0.8779712764918236
1.2263157894736842 4.759493670886076 -0.844498607078535
1.2263157894736842 4.962025316455696 -0.8101586440108214
1.2263157894736842 5.164556962025316 -0.7755011872536884
1.2263157894736842 5.367088607594937 -0.7409998322010173
1.2263157894736842 5.5696202531645564 -0.7070431137911265
1.2263157894736842 5.772151898734178 -0.6739351813902452
1.2263157894736842 5.974683544303797 -0.6419025499315811
1.2263157894736842 6.177215189873417 -0.6111040447395911
1.2263157894736842 6.379746835443038 -0.5816418524706795
1.2263157894736842 6.582278481012658 -0.5535723392835463
1.2263157894736842 6.784810126582279 -0.5269158864496831
1.2263157894736842 6.987341772151899 -0.5016654053100088
1.2263157894736842 7.189873417721518 -0.47779345424465813
1.2263157894736842 7.3924050632911396 -0.4552580292854681
1.2263157894736842 7.594936708860759 -0.4340071736085539
1.2263157894736842 7.797468354430379 -0.41398257779690806
1.2263157894736842 8.0 -0.39512234242601696

1.431578947368421 -8.0 -0.45841696197623966
1.431578947368421 -7.7974683544303796 -0.48027832122478264
1.431578947368421 -7.594936708860759 -0.5035053245990951
1.431578947368421 -7.3924050632911396 -0.5281760888819947
1.431578947368421 -7.189873417721519 -0.5543662921308559
1.431578947368421 -6.987341772151899 -0.5821462915098029
1.431578947368421 -6.784810126582278 -0.6115772625403164
1.431578947368421 -6.582278481012658 -0.6427061121721473
1.431578947368421 -6.379746835443038 -0.6755588863434374
1.431578947368421 -6.177215189873418 -0.7101323806548108
1.431578947368421 -5.974683544303797 -0.7463836940709894
1.431578947368421 -5.772151898734178 -0.7842175790884052
1.431578947368421 -5.5696202531645564 -0.8234716966456017
1.431578947368421 -5.367088607594937 -0.8639003606370084
1.431578947368421 -5.1645569620253164 -0.9051581460989593
1.431578947368421 -4.962025316455696 -0.9467859002231527
1.431578947368421 -4.759493670886076 -0.9882031868046137
1.431578947368421 -4.556962025316455 -1.0287127079818996
1.431578947368421 -4.3544303797468356 -1.0675230619610683
1.431578947368421 -4.151898734177215 -1.1037951442691487
1.431578947368421 -3.9493670886075947 -1.1367133360071509
1.431578947368421 -3.746835443037975 -1.16557500008032
1.431578947368421 -3.5443037974683547 -1.1898825607582126
1.431578947368421 -3.3417721518987342 -1.2094159499758246
1.431578947368421 -3.1392405063291138 -1.2242644120869541
1.431578947368421 -2.9367088607594933 -1.234807209348074
1.431578947368421 -2.7341772151898738 -1.2416485175536267
1.431578947368421 -2.5316455696202533 -1.2455249555151438
1.431578947368421 -2.329113924050633 -1.2472088260332823
1.431578947368421 -2.1265822784810124 -1.2474259491029647
1.431578947368421 -1.9240506329113929 -1.2467981777608648
1.431578947368421 -1.7215189873417724 -1.2458122238665257
1.431578947368421 -1.518987341772152 -1.2448110410184277
1.431578947368421 -1.3164556962025316 -1.2440019640137663
1.431578947368421 -1.1139240506329111 -1.2434759734382013
1.431578947368421 -0.9113924050632916 -1.2432335378063444
1.431578947368421 -0.7088607594936711 -1.2432135878471067
1.431578947368421 -0.5063291139240507 -1.2433229036497933
1.431578947368421 -0.3037974683544302 -1.2434635273313492
1.431578947368421 -0.10126582278481067 -1.2435559427906782
1.431578947368421 0.10126582278481067 -1.2435559427906824
1.431578947368421 0.3037974683544302 -1.2434635273313517
1.431578947368421 0.5063291139240498 -1.2433229036498001
1.431578947368421 0.7088607594936711 -1.2432135878471091
1.431578947368421 0.9113924050632907 -1.2432335378063504
1.431578947368421 1.113924050632912 -1.243475973438203
1.431578947368421 1.3164556962025316 -1.244001964013768
1.431578947368421 1.5189873417721511 -1.2448110410184308
1.431578947368421 1.7215189873417724 -1.2458122238665268
1.431578947368421 1.924050632911392 -1.2467981777608674
1.431578947368421 2.1265822784810133 -1.2474259491029633
1.431578947368421 2.329113924050633 -1.2472088260332779
1.431578947368421 2.5316455696202524 -1.2455249555151393
1.431578947368421 2.7341772151898738 -1.241648517553625
1.431578947368421 2.9367088607594933 -1.2348072093480729
1.431578947368421 3.139240506329113 -1.2242644120869604
1.431578947368421 3.3417721518987342 -1.2094159499758244
1.431578947368421 3.544303797468354 -1.1898825607582124
1.431578947368421 3.746835443037975 -1.1655750000803262
1.431578947368421 3.9493670886075947 -1.1367133360071544
1.431578947368421 4.151898734177214 -1.1037951442691563
1.431578947368421 4.3544303797468356 -1.0675230619610718
1.431578947368421 4.556962025316455 -1.0287127079819007
1.431578947368421 4.759493670886076 -0.9882031868046129
1.431578947368421 4.962025316455696 -0.9467859002231527
1.431578947368421 5.164556962025316 -0.9051581460989602
1.431578947368421 5.367088607594937 -0.8639003606370073
1.431578947368421 5.5696202531645564 -0.8234716966456003
1.431578947368421 5.772151898734178 -0.7842175790884024
1.431578947368421 5.974683544303797 -0.746383694070988
1.431578947368421 6.177215189873417 -0.7101323806548098
1.431578947368421 6.379746835443038 -0.6755588863434361
1.431578947368421 6.582278481012658 -0.642706112172146
1.431578947368421 6.784810126582279 -0.6115772625403153
1.431578947368421 6.987341772151899 -0.5821462915098022
1.431578947368421 7.189873417721518 -0.5543662921308554
1.431578947368421 7.3924050632911396 -0.5281760888819942
1.431578947368421 7.594936708860759 -0.5035053245990951
1.431578947368421 7.797468354430379 -0.48027832122478337
1.431578947368421 8.0 -0.45841696197623943

1.6368421052631579 -8.0 -0.5203896448422237
1.6368421052631579 -7.7974683544303796 -0.5451712963537944
1.6368421052631579 -7.594936708860759 -0.571520107520446
1.6368421052631579 -7.3924050632911396 -0.599532553251309
1.6368421052631579 -7.189873417721519 -0.6293046043566313
1.6368421052631579 -6.987341772151899 -0.6609289408168548
1.6368421052631579 -6.784810126582278 -0.6944910857854465
1.6368421052631579 -6.582278481012658 -0.7300641312639418
1.6368421052631579 -6.379746835443038 -0.7677016501997194
1.6368421052631579 -6.177215189873418 -0.8074283156210456
1.6368421052631579 -5.974683544303797 -0.8492276973819801
1.6368421052631579 -5.772151898734178 -0.8930267249294542
1.6368421052631579 -5.5696202531645564 -0.9386764693508972
1.6368421052631579 -5.367088607594937 -0.9859293401205255
1.6368421052631579 -5.1645569620253164 -1.0344137020284125
1.6368421052631579 -4.962025316455696 -1.0836085246663587
1.6368421052631579 -4.759493670886076 -1.1328231456854687
1.6368421052631579 -4.556962025316455 -1.1811904092463692
1.6368421052631579 -4.3544303797468356 -1.2276844321574274
1.6368421052631579 -4.151898734177215 -1.2711749559188363
1.6368421052631579 -3.9493670886075947 -1.3105255228572315
1.6368421052631579 -3.746835443037975 -1.344730104766949
1.6368421052631579 -3.5443037974683547 -1.3730640319793914
1.6368421052631579 -3.3417721518987342 -1.3952087755746279
1.6368421052631579 -3.1392405063291138 -1.4113088771205968
1.6368421052631579 -2.9367088607594933 -1.421939332939704
1.6368421052631579 -2.7341772151898738 -1.4279943272438524
1.6368421052631579 -2.5316455696202533 -1.4305344462258567
1.6368421052631579 -2.329113924050633 -1.4306357574775836
1.6368421052631579 -2.1265822784810124 -1.4292718691356892
1.6368421052631579 -1.9240506329113929 -1.4272409852553816
1.6368421052631579 -1.7215189873417724 -1.4251348259031014
1.6368421052631579 -1.518987341772152 -1.4233390735454547
1.6368421052631579 -1.3164556962025316 -1.4220542379224272
1.6368421052631579 -1.1139240506329111 -1.4213282202279824
1.6368421052631579 -0.9113924050632916 -1.421094786625458
1.6368421052631579 -0.7088607594936711 -1.4212143006336804
1.6368421052631579 -0.5063291139240507 -1.4215140841368232
1.6368421052631579 -0.3037974683544302 -1.4218259142838168
1.6368421052631579 -0.10126582278481067 -1.4220179062546079
1.6368421052631579 0.10126582278481067 -1.4220179062546112
1.6368421052631579 0.3037974683544302 -1.4218259142838194
1.6368421052631579 0.5063291139240498 -1.4215140841368208
1.6368421052631579 0.7088607594936711 -1.4212143006336881
1.6368421052631579 0.9113924050632907 -1.421094786625458
1.6368421052631579 1.113924050632912 -1.4213282202279915
1.6368421052631579 1.3164556962025316 -1.4220542379224286
1.6368421052631579 1.5189873417721511 -1.4233390735454536
1.6368421052631579 1.7215189873417724 -1.4251348259030958
1.6368421052631579 1.924050632911392 -1.4272409852553716
1.6368421052631579 2.1265822784810133 -1.4292718691356923
1.6368421052631579 2.329113924050633 -1.4306357574775697
1.6368421052631579 2.5316455696202524 -1.430534446225861
1.6368421052631579 2.7341772151898738 -1.4279943272438453
1.6368421052631579 2.9367088607594933 -1.4219393329397023
1.6368421052631579 3.139240506329113 -1.411308877120596
1.6368421052631579 3.3417721518987342 -1.39520877557463
1.6368421052631579 3.544303797468354 -1.3730640319793985
1.6368421052631579 3.746835443037975 -1.3447301047669535
1.6368421052631579 3.9493670886075947 -1.3105255228572326
1.6368421052631579 4.151898734177214 -1.2711749559188381
1.6368421052631579 4.3544303797468356 -1.2276844321574283
1.6368421052631579 4.556962025316455 -1.18119040924637
1.6368421052631579 4.759493670886076 -1.1328231456854696
1.6368421052631579 4.962025316455696 -1.0836085246663576
1.6368421052631579 5.164556962025316 -1.0344137020284132
1.6368421052631579 5.367088607594937 -0.9859293401205261
1.6368421052631579 5.5696202531645564 -0.9386764693508965
1.6368421052631579 5.772151898734178 -0.8930267249294527
1.6368421052631579 5.974683544303797 -0.8492276973819777
1.6368421052631579 6.177215189873417 -0.8074283156210443
1.6368421052631579 6.379746835443038 -0.7677016501997187
1.6368421052631579 6.582278481012658 -0.7300641312639408
1.6368421052631579 6.784810126582279 -0.6944910857854469
1.6368421052631579 6.987341772151899 -0.6609289408168556
1.6368421052631579 7.189873417721518 -0.6293046043566309
1.6368421052631579 7.3924050632911396 -0.5995325532513089
1.6368421052631579 7.594936708860759 -0.5715201075204465
1.6368421052631579 7.797468354430379 -0.5451712963537941
1.6368421052631579 8.0 -0.5203896448422232

1.8421052631578947 -8.0 -0.5808507038199331
1.8421052631578947 -7.7974683544303796 -0.6084548263764711
1.8421052631578947 -7.594936708860759 -0.6378260149538006
1.8421052631578947 -7.3924050632911396 -0.6690810891502779
1.8421052631578947 -7.189873417721519 -0.7023391300589381
1.8421052631578947 -6.987341772151899 -0.7377190546136168
1.8421052631578947 -6.784810126582278 -0.7753360808352905
1.8421052631578947 -6.582278481012658 -0.8152966823822094
1.8421052631578947 -6.379746835443038 -0.8576915011608931
1.8421052631578947 -6.177215189873418 -0.9025855294954584
1.8421052631578947 -5.974683544303797 -0.950004699395222
1.8421052631578947 -5.772151898734178 -0.9999178603088379
1.8421052631578947 -5.5696202531645564 -1.0522130699872236
1.8421052631578947 -5.367088607594937 -1.1066673326457823
1.8421052631578947 -5.1645569620253164 -1.1629096989429593
1.8421052631578947 -4.962025316455696 -1.2203794794509504
1.8421052631578947 -4.759493670886076 -1.2782848454429032
1.8421052631578947 -4.556962025316455 -1.3355727683970646
1.8421052631578947 -4.3544303797468356 -1.390928562785816
1.8421052631578947 -4.151898734177215 -1.442829263653357
1.8421052631578947 -3.9493670886075947 -1.4896730026469176
1.8421052631578947 -3.746835443037975 -1.5299878441767583
1.8421052631578947 -3.5443037974683547 -1.562685904210663
1.8421052631578947 -3.3417721518987342 -1.587287519511744
1.8421052631578947 -3.1392405063291138 -1.6040281406753236
1.8421052631578947 -2.9367088607594933 -1.6137999085342807
1.8421052631578947 -2.7341772151898738 -1.6179520768827487
1.8421052631578947 -2.5316455696202533 -1.6180298028324014
1.8421052631578947 -2.329113924050633 -1.6155359888208054
1.8421052631578947 -2.1265822784810124 -1.6117661518913846
1.8421052631578947 -1.9240506329113929 -1.6077247827290155
1.8421052631578947 -1.7215189873417724 -1.6041061373428818
1.8421052631578947 -1.518987341772152 -1.6013156744671604
1.8421052631578947 -1.3164556962025316 -1.5995126538483369
1.8421052631578947 -1.1139240506329111 -1.59866178090779
1.8421052631578947 -0.9113924050632916 -1.598587851437402
1.8421052631578947 -0.7088607594936711 -1.5990307838392102
1.8421052631578947 -0.5063291139240507 -1.5996994449025645
1.8421052631578947 -0.3037974683544302 -1.600322082591313
1.8421052631578947 -0.10126582278481067 -1.6006899644929051
1.8421052631578947 0.10126582278481067 -1.6006899644929087
1.8421052631578947 0.3037974683544302 -1.6003220825913176
1.8421052631578947 0.5063291139240498 -1.5996994449025843
1.8421052631578947 0.7088607594936711 -1.5990307838392175
1.8421052631578947 0.9113924050632907 -1.5985878514374197
1.8421052631578947 1.113924050632912 -1.5986617809077919
1.8421052631578947 1.3164556962025316 -1.5995126538483395
1.8421052631578947 1.5189873417721511 -1.601315674467144
1.8421052631578947 1.7215189873417724 -1.6041061373428747
1.8421052631578947 1.924050632911392 -1.6077247827289949
1.8421052631578947 2.1265822784810133 -1.6117661518913715
1.8421052631578947 2.329113924050633 -1.6155359888207934
1.8421052631578947 2.5316455696202524 -1.618029802832391
1.8421052631578947 2.7341772151898738 -1.6179520768827484
1.8421052631578947 2.9367088607594933 -1.6137999085342762
1.8421052631578947 3.139240506329113 -1.60402814067533
1.8421052631578947 3.3417721518987342 -1.587287519511752
1.8421052631578947 3.544303797468354 -1.5626859042106622
1.8421052631578947 3.746835443037975 -1.529987844176761
1.8421052631578947 3.9493670886075947 -1.489673002646923
1.8421052631578947 4.151898734177214 -1.442829263653354
1.8421052631578947 4.3544303797468356 -1.3909285627858212
1.8421052631578947 4.556962025316455 -1.3355727683970642
1.8421052631578947 4.759493670886076 -1.2782848454429
1.8421052631578947 4.962025316455696 -1.2203794794509495
1.8421052631578947 5.164556962025316 -1.1629096989429535
1.8421052631578947 5.367088607594937 -1.1066673326457812
1.8421052631578947 5.5696202531645564 -1.05221306998722
1.8421052631578947 5.772151898734178 -0.9999178603088351
1.8421052631578947 5.974683544303797 -0.9500046993952219
1.8421052631578947 6.177215189873417 -0.9025855294954589
1.8421052631578947 6.379746835443038 -0.8576915011608919
1.8421052631578947 6.582278481012658 -0.8152966823822073
1.8421052631578947 6.784810126582279 -0.7753360808352905
1.8421052631578947 6.987341772151899 -0.7377190546136163
1.8421052631578947 7.189873417721518 -0.7023391300589389
1.8421052631578947 7.3924050632911396 -0.6690810891502781
1.8421052631578947 7.594936708860759 -0.6378260149538008
1.8421052631578947 7.797468354430379 -0.608454826376471
1.8421052631578947 8.0 -0.5808507038199326

2.0473684210526315 -8.0 -0.6396135833504082
2.0473684210526315 -7.7974683544303796 -0.6699239943277284
2.0473684210526315 -7.594936708860759 -0.7021972943019691
2.0473684210526315 -7.3924050632911396 -0.7365722698549159
2.0473684210526315 -7.189873417721519 -0.7731935525634472
2.0473684210526315 -6.987341772151899 -0.8122098582017981
2.0473684210526315 -6.784810126582278 -0.853771190792995
2.0473684210526315 -6.582278481012658 -0.8980245666344226
2.0473684210526315 -6.379746835443038 -0.9451076310918911
2.0473684210526315 -6.177215189873418 -0.9951392914852768
2.0473684210526315 -5.974683544303797 -1.0482061600031083
2.0473684210526315 -5.772151898734178 -1.1043431932476477
2.0473684210526315 -5.5696202531645564 -1.163506474656047
2.0473684210526315 -5.367088607594937 -1.2255357599111234
2.0473684210526315 -5.1645569620253164 -1.2901045548685945
2.0473684210526315 -4.962025316455696 -1.3566568746133387
2.0473684210526315 -4.759493670886076 -1.4243337873058945
2.0473684210526315 -4.556962025316455 -1.4919012822447348
2.0473684210526315 -4.3544303797468356 -1.5577054000055406
2.0473684210526315 -4.151898734177215 -1.6196988351861934
2.0473684210526315 -3.9493670886075947 -1.6755940924569173
2.0473684210526315 -3.746835443037975 -1.7231783742765843
2.0473684210526315 -3.5443037974683547 -1.760753413797751
2.0473684210526315 -3.3417721518987342 -1.7875591064597336
2.0473684210526315 -3.1392405063291138 -1.8039866199888563
2.0473684210526315 -2.9367088607594933 -1.811465787978234
2.0473684210526315 -2.7341772151898738 -1.8120852175700877
2.0473684210526315 -2.5316455696202533 -1.8081280438910654
2.0473684210526315 -2.329113924050633 -1.8016944975552232
2.0473684210526315 -2.1265822784810124 -1.7944843584685293
2.0473684210526315 -1.9240506329113929 -1.7877236930077167
2.0473684210526315 -1.7215189873417724 -1.782183826315832
2.0473684210526315 -1.518987341772152 -1.778244190331438
2.0473684210526315 -1.3164556962025316 -1.7759687824547825
2.0473684210526315 -1.1139240506329111 -1.7751826030909195
2.0473684210526315 -0.9113924050632916 -1.7755447220303273
2.0473684210526315 -0.7088607594936711 -1.776618963861217
2.0473684210526315 -0.5063291139240507 -1.7779433361680188
2.0473684210526315 -0.3037974683544302 -1.7790969607323461
2.0473684210526315 -0.10126582278481067 -1.7797600471519819
2.0473684210526315 0.10126582278481067 -1.7797600471519899
2.0473684210526315 0.3037974683544302 -1.7790969607323595
2.0473684210526315 0.5063291139240498 -1.7779433361680435
2.0473684210526315 0.7088607594936711 -1.776618963861245
2.0473684210526315 0.9113924050632907 -1.775544722030332
2.0473684210526315 1.113924050632912 -1.7751826030909246
2.0473684210526315 1.3164556962025316 -1.775968782454796
2.0473684210526315 1.5189873417721511 -1.7782441903314328
2.0473684210526315 1.7215189873417724 -1.7821838263158294
2.0473684210526315 1.924050632911392 -1.7877236930077298
2.0473684210526315 2.1265822784810133 -1.7944843584685433
2.0473684210526315 2.329113924050633 -1.8016944975552156
2.0473684210526315 2.5316455696202524 -1.8081280438910339
2.0473684210526315 2.7341772151898738 -1.812085217570075
2.0473684210526315 2.9367088607594933 -1.8114657879782432
2.0473684210526315 3.139240506329113 -1.8039866199888646
2.0473684210526315 3.3417721518987342 -1.787559106459738
2.0473684210526315 3.544303797468354 -1.7607534137977647
2.0473684210526315 3.746835443037975 -1.7231783742765827
2.0473684210526315 3.9493670886075947 -1.6755940924569268
2.0473684210526315 4.151898734177214 -1.6196988351861918
2.0473684210526315 4.3544303797468356 -1.5577054000055495
2.0473684210526315 4.556962025316455 -1.4919012822447386
2.0473684210526315 4.759493670886076 -1.4243337873058943
2.0473684210526315 4.962025316455696 -1.3566568746133374
2.0473684210526315 5.164556962025316 -1.290104554868587
2.0473684210526315 5.367088607594937 -1.2255357599111174
2.0473684210526315 5.5696202531645564 -1.1635064746560442
2.0473684210526315 5.772151898734178 -1.1043431932476435
2.0473684210526315 5.974683544303797 -1.0482061600031072
2.0473684210526315 6.177215189873417 -0.9951392914852728
2.0473684210526315 6.379746835443038 -0.9451076310918898
2.0473684210526315 6.582278481012658 -0.8980245666344215
2.0473684210526315 6.784810126582279 -0.8537711907929934
2.0473684210526315 6.987341772151899 -0.812209858201797
2.0473684210526315 7.189873417721518 -0.7731935525634477
2.0473684210526315 7.3924050632911396 -0.7365722698549153
2.0473684210526315 7.594936708860759 -0.7021972943019693
2.0473684210526315 7.797468354430379 -0.6699239943277282
2.0473684210526315 8.0 -0.6396135833504073

2.2526315789473688 -8.0 -0.6964970522490868
2.2526315789473688 -7.7974683544303796 -0.7293781787241634
2.2526315789473688 -7.594936708860759 -0.7644108605499449
2.2526315789473688 -7.3924050632911396 -0.8017568817421499
2.2526315789473688 -7.189873417721519 -0.8415881795372623
2.2526315789473688 -6.987341772151899 -0.8840860647219666
2.2526315789473688 -6.784810126582278 -0.9294396125408015
2.2526315789473688 -6.582278481012658 -0.977842788743341
2.2526315789473688 -6.379746835443038 -1.0294896568271639
2.2526315789473688 -6.177215189873418 -1.0845666858329894
2.2526315789473688 -5.974683544303797 -1.1432406956856744
2.2526315789473688 -5.772151898734178 -1.2056402820415308
2.2526315789473688 -5.5696202531645564 -1.271827606157251
2.2526315789473688 -5.367088607594937 -1.3417562339863172
2.2526315789473688 -5.1645569620253164 -1.4152094930836887
2.2526315789473688 -4.962025316455696 -1.4917133676390855
2.2526315789473688 -4.759493670886076 -1.5704202533839962
2.2526315789473688 -4.556962025316455 -1.649969053119708
2.2526315789473688 -4.3544303797468356 -1.7283496364542064
2.2526315789473688 -4.151898734177215 -1.8028408737340846
2.2526315789473688 -3.9493670886075947 -1.8701412075043466
2.2526315789473688 -3.746835443037975 -1.9268193106659441
2.2526315789473688 -3.5443037974683547 -1.9700930462250104
2.2526315789473688 -3.3417721518987342 -1.9986794504194032
2.2526315789473688 -3.1392405063291138 -2.0132530639132034
2.2526315789473688 -2.9367088607594933 -2.016208287009623
2.2526315789473688 -2.7341772151898738 -2.010882355909478
2.2526315789473688 -2.5316455696202533 -2.0006960575656576
2.2526315789473688 -2.329113924050633 -1.9885658573640603
2.2526315789473688 -2.1265822784810124 -1.9766608138396564
2.2526315789473688 -1.9240506329113929 -1.9664003471576632
2.2526315789473688 -1.7215189873417724 -1.9585631491148114
2.2526315789473688 -1.518987341772152 -1.9534219336796517
2.2526315789473688 -1.3164556962025316 -1.9508665181804439
2.2526315789473688 -1.1139240506329111 -1.9505074402800457
2.2526315789473688 -0.9113924050632916 -1.9517657060558484
2.2526315789473688 -0.7088607594936711 -1.9539575432385388
2.2526315789473688 -0.5063291139240507 -1.9563805527218807
2.2526315789473688 -0.3037974683544302 -1.9584018673583419
2.2526315789473688 -0.10126582278481067 -1.9595419239091911
2.2526315789473688 0.10126582278481067 -1.959541923909183
2.2526315789473688 0.3037974683544302 -1.9584018673583552
2.2526315789473688 0.5063291139240498 -1.9563805527219178
2.2526315789473688 0.7088607594936711 -1.953957543238577
2.2526315789473688 0.9113924050632907 -1.9517657060558746
2.2526315789473688 1.113924050632912 -1.9505074402801101
2.2526315789473688 1.3164556962025316 -1.9508665181804645
2.2526315789473688 1.5189873417721511 -1.9534219336796461
2.2526315789473688 1.7215189873417724 -1.9585631491148006
2.2526315789473688 1.924050632911392 -1.9664003471576377
2.2526315789473688 2.1265822784810133 -1.9766608138396482
2.2526315789473688 2.329113924050633 -1.9885658573640321
2.2526315789473688 2.5316455696202524 -2.0006960575656425
2.2526315789473688 2.7341772151898738 -2.010882355909449
2.2526315789473688 2.9367088607594933 -2.016208287009605
2.2526315789473688 3.139240506329113 -2.0132530639132376
2.2526315789473688 3.3417721518987342 -1.9986794504194147
2.2526315789473688 3.544303797468354 -1.970093046225048
2.2526315789473688 3.746835443037975 -1.9268193106659695
2.2526315789473688 3.9493670886075947 -1.8701412075043538
2.2526315789473688 4.151898734177214 -1.8028408737340884
2.2526315789473688 4.3544303797468356 -1.728349636454218
2.2526315789473688 4.556962025316455 -1.6499690531197073
2.2526315789473688 4.759493670886076 -1.570420253383992
2.2526315789473688 4.962025316455696 -1.4917133676390772
2.2526315789473688 5.164556962025316 -1.4152094930836785
2.2526315789473688 5.367088607594937 -1.34175623398631
2.2526315789473688 5.5696202531645564 -1.2718276061572458
2.2526315789473688 5.772151898734178 -1.2056402820415262
2.2526315789473688 5.974683544303797 -1.1432406956856733
2.2526315789473688 6.177215189873417 -1.084566685832985
2.2526315789473688 6.379746835443038 -1.0294896568271612
2.2526315789473688 6.582278481012658 -0.9778427887433394
2.2526315789473688 6.784810126582279 -0.9294396125407994
2.2526315789473688 6.987341772151899 -0.884086064721967
2.2526315789473688 7.189873417721518 -0.841588179537264
2.2526315789473688 7.3924050632911396 -0.8017568817421505
2.2526315789473688 7.594936708860759 -0.7644108605499456
2.2526315789473688 7.797468354430379 -0.7293781787241642
2.2526315789473688 8.0 -0.6964970522490865

2.4578947368421056 -8.0 -0.7513278318490436
2.4578947368421056 -7.7974683544303796 -0.7866241942304354
2.4578947368421056 -7.594936708860759 -0.8242500443122772
2.4578947368421056 -7.3924050632911396 -0.864390377755062
2.4578947368421056 -7.189873417721519 -0.907245189336382
2.4578947368421056 -6.987341772151899 -0.9530299641595336
2.4578947368421056 -6.784810126582278 -1.001975690294404
2.4578947368421056 -6.582278481012658 -1.054328040155773
2.4578947368421056 -6.379746835443038 -1.1103451488010116
2.4578947368421056 -6.177215189873418 -1.1702930624051386
2.4578947368421056 -5.974683544303797 -1.2344373558434811
2.4578947368421056 -5.772151898734178 -1.3030284941211137
2.4578947368421056 -5.5696202531645564 -1.3762770458674323
2.4578947368421056 -5.367088607594937 -1.4543125980675562
2.4578947368421056 -5.1645569620253164 -1.5371169483181508
2.4578947368421056 -4.962025316455696 -1.6244180173163731
2.4578947368421056 -4.759493670886076 -1.71552748951183
2.4578947368421056 -4.556962025316455 -1.809107944478627
2.4578947368421056 -4.3544303797468356 -1.9028782600050065
2.4578947368421056 -4.151898734177215 -1.993335430294177
2.4578947368421056 -3.9493670886075947 -2.075708080856749
2.4578947368421056 -3.746835443037975 -2.144500988673715
2.4578947368421056 -3.5443037974683547 -2.194881801818218
2.4578947368421056 -3.3417721518987342 -2.224509086161176
2.4578947368421056 -3.1392405063291138 -2.2346184899810226
2.4578947368421056 -2.9367088607594933 -2.2294616315908256
2.4578947368421056 -2.7341772151898738 -2.214573385970495
2.4578947368421056 -2.5316455696202533 -2.195124047675658
2.4578947368421056 -2.329113924050633 -2.1750729379086646
2.4578947368421056 -2.1265822784810124 -2.157036367830439
2.4578947368421056 -1.9240506329113929 -2.1425006203162877
2.4578947368421056 -1.7215189873417724 -2.132107467915478
2.4578947368421056 -1.518987341772152 -2.12589561463453
2.4578947368421056 -1.3164556962025316 -2.1234755167929134
2.4578947368421056 -1.1139240506329111 -2.1241527604652766
2.4578947368421056 -0.9113924050632916 -2.1270244373662255
2.4578947368421056 -0.7088607594936711 -2.1310708332251678
2.4578947368421056 -0.5063291139240507 -2.135257439562437
2.4578947368421056 -0.3037974683544302 -2.138651150370011
2.4578947368421056 -0.10126582278481067 -2.1405408773707175
2.4578947368421056 0.10126582278481067 -2.1405408773707233
2.4578947368421056 0.3037974683544302 -2.138651150370038
2.4578947368421056 0.5063291139240498 -2.1352574395624955
2.4578947368421056 0.7088607594936711 -2.1310708332251798
2.4578947368421056 0.9113924050632907 -2.127024437366218
2.4578947368421056 1.113924050632912 -2.1241527604652943
2.4578947368421056 1.3164556962025316 -2.1234755167929102
2.4578947368421056 1.5189873417721511 -2.125895614634491
2.4578947368421056 1.7215189873417724 -2.132107467915465
2.4578947368421056 1.924050632911392 -2.142500620316225
2.4578947368421056 2.1265822784810133 -2.157036367830423
2.4578947368421056 2.329113924050633 -2.1750729379086344
2.4578947368421056 2.5316455696202524 -2.1951240476756455
2.4578947368421056 2.7341772151898738 -2.214573385970431
2.4578947368421056 2.9367088607594933 -2.22946163159077
2.4578947368421056 3.139240506329113 -2.234618489981072
2.4578947368421056 3.3417721518987342 -2.224509086161231
2.4578947368421056 3.544303797468354 -2.1948818018182537
2.4578947368421056 3.746835443037975 -2.144500988673693
2.4578947368421056 3.9493670886075947 -2.0757080808567565
2.4578947368421056 4.151898734177214 -1.9933354302941821
2.4578947368421056 4.3544303797468356 -1.9028782600050065
2.4578947368421056 4.556962025316455 -1.8091079444786269
2.4578947368421056 4.759493670886076 -1.7155274895118229
2.4578947368421056 4.962025316455696 -1.62441801731635
2.4578947368421056 5.164556962025316 -1.5371169483181417
2.4578947368421056 5.367088607594937 -1.4543125980675522
2.4578947368421056 5.5696202531645564 -1.3762770458674274
2.4578947368421056 5.772151898734178 -1.303028494121105
2.4578947368421056 5.974683544303797 -1.234437355843476
2.4578947368421056 6.177215189873417 -1.1702930624051384
2.4578947368421056 6.379746835443038 -1.1103451488010112
2.4578947368421056 6.582278481012658 -1.0543280401557722
2.4578947368421056 6.784810126582279 -1.001975690294405
2.4578947368421056 6.987341772151899 -0.9530299641595342
2.4578947368421056 7.189873417721518 -0.9072451893363831
2.4578947368421056 7.3924050632911396 -0.8643903777550616
2.4578947368421056 7.594936708860759 -0.8242500443122772
2.4578947368421056 7.797468354430379 -0.786624194230436
2.4578947368421056 8.0 -0.7513278318490435

2.6631578947368424 -8.0 -0.8039435714703367
2.6631578947368424 -7.7974683544303796 -0.8414799389333043
2.6631578947368424 -7.594936708860759 -0.8815090722443595
2.6631578947368424 -7.3924050632911396 -0.9242383834786289
2.6631578947368424 -7.189873417721519 -0.9698953841521103
2.6631578947368424 -6.987341772151899 -1.0187296618337862
2.6631578947368424 -6.784810126582278 -1.071014862839987
2.6631578947368424 -6.582278481012658 -1.127050493616699
2.6631578947368424 -6.379746835443038 -1.1871631852820494
2.6631578947368424 -6.177215189873418 -1.2517067657745966
2.6631578947368424 -5.974683544303797 -1.321059948704332
2.6631578947368424 -5.772151898734178 -1.3956194915878204
2.6631578947368424 -5.5696202531645564 -1.4757849671561496
2.6631578947368424 -5.367088607594937 -1.5619282505667031
2.6631578947368424 -5.1645569620253164 -1.654335492755855
2.6631578947368424 -4.962025316455696 -1.7531003351691234
2.6631578947368424 -4.759493670886076 -1.857933156619384
2.6631578947368424 -4.556962025316455 -1.967834071493507
2.6631578947368424 -4.3544303797468356 -2.080572640724234
2.6631578947368424 -4.151898734177215 -2.191980314490635
2.6631578947368424 -3.9493670886075947 -2.2953198417327245
2.6631578947368424 -3.746835443037975 -2.3815495883071938
2.6631578947368424 -3.5443037974683547 -2.441666090717772
2.6631578947368424 -3.3417721518987342 -2.4709489519174435
2.6631578947368424 -3.1392405063291138 -2.47188036486802
2.6631578947368424 -2.9367088607594933 -2.4526190621890005
2.6631578947368424 -2.7341772151898738 -2.4227173848541823
2.6631578947368424 -2.5316455696202533 -2.3899279539595844
2.6631578947368424 -2.329113924050633 -2.359313480983293
2.6631578947368424 -2.1265822784810124 -2.3336712406870577
2.6631578947368424 -1.9240506329113929 -2.3142432631001033
2.6631578947368424 -1.7215189873417724 -2.3012841618914943
2.6631578947368424 -1.518987341772152 -2.294422441869192
2.6631578947368424 -1.3164556962025316 -2.2928669843955114
2.6631578947368424 -1.1139240506329111 -2.2955234295280955
2.6631578947368424 -0.9113924050632916 -2.3010734949186316
2.6631578947368424 -0.7088607594936711 -2.3080575024357977
2.6631578947368424 -0.5063291139240507 -2.314987754264617
2.6631578947368424 -0.3037974683544302 -2.320503005207905
2.6631578947368424 -0.10126582278481067 -2.323549665329002
2.6631578947368424 0.10126582278481067 -2.32354966532902
2.6631578947368424 0.3037974683544302 -2.3205030052079736
2.6631578947368424 0.5063291139240498 -2.3149877542646067
2.6631578947368424 0.7088607594936711 -2.3080575024358607
2.6631578947368424 0.9113924050632907 -2.301073494918671
2.6631578947368424 1.113924050632912 -2.2955234295280937
2.6631578947368424 1.3164556962025316 -2.2928669843954967
2.6631578947368424 1.5189873417721511 -2.294422441869259
2.6631578947368424 1.7215189873417724 -2.301284161891483
2.6631578947368424 1.924050632911392 -2.3142432631
2.6631578947368424 2.1265822784810133 -2.333671240686962
2.6631578947368424 2.329113924050633 -2.359313480983218
2.6631578947368424 2.5316455696202524 -2.389927953959469
2.6631578947368424 2.7341772151898738 -2.422717384854139
2.6631578947368424 2.9367088607594933 -2.4526190621890094
2.6631578947368424 3.139240506329113 -2.471880364867839
2.6631578947368424 3.3417721518987342 -2.470948951917446
2.6631578947368424 3.544303797468354 -2.441666090717642
2.6631578947368424 3.746835443037975 -2.3815495883072586
2.6631578947368424 3.9493670886075947 -2.295319841732787
2.6631578947368424 4.151898734177214 -2.1919803144906513
2.6631578947368424 4.3544303797468356 -2.0805726407242586
2.6631578947368424 4.556962025316455 -1.9678340714934883
2.6631578947368424 4.759493670886076 -1.8579331566193626
2.6631578947368424 4.962025316455696 -1.7531003351691123
2.6631578947368424 5.164556962025316 -1.6543354927558336
2.6631578947368424 5.367088607594937 -1.5619282505666972
2.6631578947368424 5.5696202531645564 -1.4757849671561418
2.6631578947368424 5.772151898734178 -1.3956194915878164
2.6631578947368424 5.974683544303797 -1.3210599487043275
2.6631578947368424 6.177215189873417 -1.2517067657745935
2.6631578947368424 6.379746835443038 -1.1871631852820475
2.6631578947368424 6.582278481012658 -1.127050493616701
2.6631578947368424 6.784810126582279 -1.0710148628399825
2.6631578947368424 6.987341772151899 -1.018729661833785
2.6631578947368424 7.189873417721518 -0.9698953841521113
2.6631578947368424 7.3924050632911396 -0.9242383834786297
2.6631578947368424 7.594936708860759 -0.8815090722443597
2.6631578947368424 7.797468354430379 -0.8414799389333053
2.6631578947368424 8.0 -0.8039435714703397

2.868421052631579 -8.0 -0.8541960360915962
2.868421052631579 -7.7974683544303796 -0.8937783829447304
2.868421052631579 -7.594936708860759 -0.9359980818038982
2.868421052631579 -7.3924050632911396 -0.9810830265956008
2.868421052631579 -7.189873417721519 -1.0292862002141285
2.868421052631579 -6.987341772151899 -1.0808892256772205
2.868421052631579 -6.784810126582278 -1.1362064991695153
2.868421052631579 -6.582278481012658 -1.195589954976121
2.868421052631579 -6.379746835443038 -1.259434451050495
2.868421052631579 -6.177215189873418 -1.328183619044683
2.868421052631579 -5.974683544303797 -1.402335706446633
2.868421052631579 -5.772151898734178 -1.4824482727467418
2.868421052631579 -5.5696202531645564 -1.5691392199960719
2.868421052631579 -5.367088607594937 -1.6630787814715058
2.868421052631579 -5.1645569620253164 -1.7649611817327364
2.868421052631579 -4.962025316455696 -1.8754324721255655
2.868421052631579 -4.759493670886076 -1.9949261749435039
2.868421052631579 -4.556962025316455 -2.123310069712277
2.868421052631579 -4.3544303797468356 -2.259166102744423
2.868421052631579 -4.151898734177215 -2.3984466877807806
2.868421052631579 -3.9493670886075947 -2.5324346735382033
2.868421052631579 -3.746835443037975 -2.6461978832423965
2.868421052631579 -3.5443037974683547 -2.7215387140346863
2.868421052631579 -3.3417721518987342 -2.7475885060273426
2.868421052631579 -3.1392405063291138 -2.7300706423179197
2.868421052631579 -2.9367088607594933 -2.6863145725430306
2.868421052631579 -2.7341772151898738 -2.6333247830476427
2.868421052631579 -2.5316455696202533 -2.582100247882654
2.868421052631579 -2.329113924050633 -2.5381827920909696
2.868421052631579 -2.1265822784810124 -2.5037582088666555
2.868421052631579 -1.9240506329113929 -2.479237224569535
2.868421052631579 -1.7215189873417724 -2.4641276272428403
2.868421052631579 -1.518987341772152 -2.457447306984531
2.868421052631579 -1.3164556962025316 -2.4578931656448906
2.868421052631579 -1.1139240506329111 -2.463896382060037
2.868421052631579 -0.9113924050632916 -2.473643480190474
2.868421052631579 -0.7088607594936711 -2.4851204007801986
2.868421052631579 -0.5063291139240507 -2.4962251876386112
2.868421052631579 -0.3037974683544302 -2.504974977199274
2.868421052631579 -0.10126582278481067 -2.509791354491577
2.868421052631579 0.10126582278481067 -2.5097913544915595
2.868421052631579 0.3037974683544302 -2.5049749771992826
2.868421052631579 0.5063291139240498 -2.496225187638648
2.868421052631579 0.7088607594936711 -2.4851204007802816
2.868421052631579 0.9113924050632907 -2.473643480190473
2.868421052631579 1.113924050632912 -2.463896382060149
2.868421052631579 1.3164556962025316 -2.457893165645028
2.868421052631579 1.5189873417721511 -2.4574473069844673
2.868421052631579 1.7215189873417724 -2.4641276272428074
2.868421052631579 1.924050632911392 -2.479237224569525
2.868421052631579 2.1265822784810133 -2.503758208866599
2.868421052631579 2.329113924050633 -2.5381827920908417
2.868421052631579 2.5316455696202524 -2.582100247882365
2.868421052631579 2.7341772151898738 -2.633324783047685
2.868421052631579 2.9367088607594933 -2.6863145725430906
2.868421052631579 3.139240506329113 -2.730070642317649
2.868421052631579 3.3417721518987342 -2.7475885060274896
2.868421052631579 3.544303797468354 -2.7215387140346925
2.868421052631579 3.746835443037975 -2.646197883242498
2.868421052631579 3.9493670886075947 -2.5324346735382313
2.868421052631579 4.151898734177214 -2.3984466877807535
2.868421052631579 4.3544303797468356 -2.2591661027443144
2.868421052631579 4.556962025316455 -2.1233100697122542
2.868421052631579 4.759493670886076 -1.9949261749434974
2.868421052631579 4.962025316455696 -1.8754324721255324
2.868421052631579 5.164556962025316 -1.764961181732736
2.868421052631579 5.367088607594937 -1.6630787814714925
2.868421052631579 5.5696202531645564 -1.5691392199960659
2.868421052631579 5.772151898734178 -1.4824482727467367
2.868421052631579 5.974683544303797 -1.4023357064466273
2.868421052631579 6.177215189873417 -1.328183619044688
2.868421052631579 6.379746835443038 -1.259434451050494
2.868421052631579 6.582278481012658 -1.1955899549761222
2.868421052631579 6.784810126582279 -1.136206499169512
2.868421052631579 6.987341772151899 -1.0808892256772216
2.868421052631579 7.189873417721518 -1.029286200214125
2.868421052631579 7.3924050632911396 -0.9810830265956023
2.868421052631579 7.594936708860759 -0.9359980818039009
2.868421052631579 7.797468354430379 -0.8937783829447319
2.868421052631579 8.0 -0.8541960360915964

3.073684210526316 -8.0 -0.9019543284602332
3.073684210526316 -7.7974683544303796 -0.9433716692649933
3.073684210526316 -7.594936708860759 -0.9875483765236601
3.073684210526316 -7.3924050632911396 -1.0347297161155509
3.073684210526316 -7.189873417721519 -1.085190507534555
3.073684210526316 -6.987341772151899 -1.139240173712136
3.073684210526316 -6.784810126582278 -1.1972289666434837
3.073684210526316 -6.582278481012658 -1.2595556940910295
3.073684210526316 -6.379746835443038 -1.3266773592704761
3.073684210526316 -6.177215189873418 -1.3991212182554964
3.073684210526316 -5.974683544303797 -1.4774998305404536
3.073684210526316 -5.772151898734178 -1.5625296469635317
3.073684210526316 -5.5696202531645564 -1.6550533367946418
3.073684210526316 -5.367088607594937 -1.7560648660472322
3.073684210526316 -5.1645569620253164 -1.866732926721419
3.073684210526316 -4.962025316455696 -1.988409109661252
3.073684210526316 -4.759493670886076 -2.1225827893506666
3.073684210526316 -4.556962025316455 -2.2706800578573785
3.073684210526316 -4.3544303797468356 -2.433435209586523
3.073684210526316 -4.151898734177215 -2.609153095032714
3.073684210526316 -3.9493670886075947 -2.7894529468022173
3.073684210526316 -3.746835443037975 -2.951549358810038
3.073684210526316 -3.5443037974683547 -3.0555269458707652
3.073684210526316 -3.3417721518987342 -3.0712166939058685
3.073684210526316 -3.1392405063291138 -3.014858004539736
3.073684210526316 -2.9367088607594933 -2.9282623764744846
3.073684210526316 -2.7341772151898738 -2.841148558766101
3.073684210526316 -2.5316455696202533 -2.7662085681872837
3.073684210526316 -2.329113924050633 -2.7070152208801486
3.073684210526316 -2.1265822784810124 -2.6635288200713796
3.073684210526316 -1.9240506329113929 -2.63448584196277
3.073684210526316 -1.7215189873417724 -2.618260269162205
3.073684210526316 -1.518987341772152 -2.61310726731525
3.073684210526316 -1.3164556962025316 -2.6171679143326734
3.073684210526316 -1.1139240506329111 -2.6283868986429773
3.073684210526316 -0.9113924050632916 -2.644418455219433
3.073684210526316 -0.7088607594936711 -2.6625835894115224
3.073684210526316 -0.5063291139240507 -2.6799513410470515
3.073684210526316 -0.3037974683544302 -2.693610985316107
3.073684210526316 -0.10126582278481067 -2.7011393847841267
3.073684210526316 0.10126582278481067 -2.701139384784104
3.073684210526316 0.3037974683544302 -2.69361098531614
3.073684210526316 0.5063291139240498 -2.6799513410471754
3.073684210526316 0.7088607594936711 -2.6625835894116663
3.073684210526316 0.9113924050632907 -2.644418455219537
3.073684210526316 1.113924050632912 -2.628386898643262
3.073684210526316 1.3164556962025316 -2.6171679143327076
3.073684210526316 1.5189873417721511 -2.613107267315303
3.073684210526316 1.7215189873417724 -2.6182602691622314
3.073684210526316 1.924050632911392 -2.634485841962589
3.073684210526316 2.1265822784810133 -2.6635288200714724
3.073684210526316 2.329113924050633 -2.7070152208800997
3.073684210526316 2.5316455696202524 -2.7662085681871647
3.073684210526316 2.7341772151898738 -2.841148558765849
3.073684210526316 2.9367088607594933 -2.9282623764742386
3.073684210526316 3.139240506329113 -3.0148580045399958
3.073684210526316 3.3417721518987342 -3.071216693905473
3.073684210526316 3.544303797468354 -3.055526945871489
3.073684210526316 3.746835443037975 -2.9515493588104347
3.073684210526316 3.9493670886075947 -2.7894529468022995
3.073684210526316 4.151898734177214 -2.609153095032584
3.073684210526316 4.3544303797468356 -2.433435209586383
3.073684210526316 4.556962025316455 -2.2706800578573687
3.073684210526316 4.759493670886076 -2.1225827893506204
3.073684210526316 4.962025316455696 -1.9884091096612246
3.073684210526316 5.164556962025316 -1.8667329267213992
3.073684210526316 5.367088607594937 -1.7560648660472196
3.073684210526316 5.5696202531645564 -1.6550533367946338
3.073684210526316 5.772151898734178 -1.562529646963533
3.073684210526316 5.974683544303797 -1.477499830540451
3.073684210526316 6.177215189873417 -1.399121218255487
3.073684210526316 6.379746835443038 -1.326677359270476
3.073684210526316 6.582278481012658 -1.2595556940910266
3.073684210526316 6.784810126582279 -1.1972289666434852
3.073684210526316 6.987341772151899 -1.1392401737121374
3.073684210526316 7.189873417721518 -1.0851905075345554
3.073684210526316 7.3924050632911396 -1.0347297161155522
3.073684210526316 7.594936708860759 -0.9875483765236619
3.073684210526316 7.797468354430379 -0.9433716692649946
3.073684210526316 8.0 -0.9019543284602368

3.278947368421053 -8.0 -0.9471079367594374
3.278947368421053 -7.7974683544303796 -0.9901350479725738
3.278947368421053 -7.594936708860759 -1.0360175478976872
3.278947368421053 -7.3924050632911396 -1.085013868867903
3.278947368421053 -7.189873417721519 -1.1374155234718997
3.278947368421053 -6.987341772151899 -1.1935533958598759
3.278947368421053 -6.784810126582278 -1.2538057285135433
3.278947368421053 -6.582278481012658 -1.3186083892097764
3.278947368421053 -6.379746835443038 -1.3884682438335056
3.278947368421053 -6.177215189873418 -1.4639808156407208
3.278947368421053 -5.974683544303797 -1.5458539394150996
3.278947368421053 -5.772151898734178 -1.6349399075792699
3.278947368421053 -5.5696202531645564 -1.7322797768608604
3.278947368421053 -5.367088607594937 -1.839165193723231
3.278947368421053 -5.1645569620253164 -1.9572253134336122
3.278947368421053 -4.962025316455696 -2.088548407574364
3.278947368421053 -4.759493670886076 -2.2358456835870273
3.278947368421053 -4.556962025316455 -2.402641776377702
3.278947368421053 -4.3544303797468356 -2.5933611668354146
3.278947368421053 -4.151898734177215 -2.812667210412362
3.278947368421053 -3.9493670886075947 -3.061210025521401
3.278947368421053 -3.746835443037975 -3.3171389761322465
3.278947368421053 -3.5443037974683547 -3.4913192629437555
3.278947368421053 -3.3417721518987342 -3.473473991755599
3.278947368421053 -3.1392405063291138 -3.3271461208879334
3.278947368421053 -2.9367088607594933 -3.1675865209392895
3.278947368421053 -2.7341772151898738 -3.035022227847177
3.278947368421053 -2.5316455696202533 -2.9336072147822083
3.278947368421053 -2.329113924050633 -2.859541177510886
3.278947368421053 -2.1265822784810124 -2.8084162582160586
3.278947368421053 -1.9240506329113929 -2.776554308878089
3.278947368421053 -1.7215189873417724 -2.7610020666816464
3.278947368421053 -1.518987341772152 -2.759269612425542
3.278947368421053 -1.3164556962025316 -2.7690381317895736
3.278947368421053 -1.1139240506329111 -2.787872744358414
3.278947368421053 -0.9113924050632916 -2.812952340761142
3.278947368421053 -0.7088607594936711 -2.8408629028552355
3.278947368421053 -0.5063291139240507 -2.8675680654727587
3.278947368421053 -0.3037974683544302 -2.8887277520027186
3.278947368421053 -0.10126582278481067 -2.9004747583452084
3.278947368421053 0.10126582278481067 -2.900474758345272
3.278947368421053 0.3037974683544302 -2.888727752002933
3.278947368421053 0.5063291139240498 -2.867568065472791
3.278947368421053 0.7088607594936711 -2.840862902855333
3.278947368421053 0.9113924050632907 -2.8129523407611585
3.278947368421053 1.113924050632912 -2.787872744358389
3.278947368421053 1.3164556962025316 -2.7690381317895945
3.278947368421053 1.5189873417721511 -2.759269612425569
3.278947368421053 1.7215189873417724 -2.7610020666815216
3.278947368421053 1.924050632911392 -2.776554308878098
3.278947368421053 2.1265822784810133 -2.808416258216056
3.278947368421053 2.329113924050633 -2.859541177510784
3.278947368421053 2.5316455696202524 -2.9336072147821306
3.278947368421053 2.7341772151898738 -3.0350222278469423
3.278947368421053 2.9367088607594933 -3.1675865209387317
3.278947368421053 3.139240506329113 -3.3271461208880457
3.278947368421053 3.3417721518987342 -3.4734739917552555
3.278947368421053 3.544303797468354 -3.4913192629463796
3.278947368421053 3.746835443037975 -3.3171389761331387
3.278947368421053 3.9493670886075947 -3.0612100255212993
3.278947368421053 4.151898734177214 -2.8126672104121684
3.278947368421053 4.3544303797468356 -2.593361166835332
3.278947368421053 4.556962025316455 -2.4026417763776604
3.278947368421053 4.759493670886076 -2.2358456835869873
3.278947368421053 4.962025316455696 -2.0885484075743275
3.278947368421053 5.164556962025316 -1.9572253134336006
3.278947368421053 5.367088607594937 -1.8391651937232232
3.278947368421053 5.5696202531645564 -1.732279776860843
3.278947368421053 5.772151898734178 -1.6349399075792663
3.278947368421053 5.974683544303797 -1.5458539394151
3.278947368421053 6.177215189873417 -1.4639808156407208
3.278947368421053 6.379746835443038 -1.3884682438335034
3.278947368421053 6.582278481012658 -1.3186083892097793
3.278947368421053 6.784810126582279 -1.2538057285135473
3.278947368421053 6.987341772151899 -1.193553395859878
3.278947368421053 7.189873417721518 -1.1374155234719017
3.278947368421053 7.3924050632911396 -1.085013868867906
3.278947368421053 7.594936708860759 -1.0360175478976905
3.278947368421053 7.797468354430379 -0.9901350479725757
3.278947368421053 8.0 -0.9471079367594389

3.4842105263157896 -8.0 -0.9895693863170694
3.4842105263157896 -7.7974683544303796 -1.0339703401605622
3.4842105263157896 -7.594936708860759 -1.081294044076957
3.4842105263157896 -7.3924050632911396 -1.1318069973544729
3.4842105263157896 -7.189873417721519 -1.185811014861413
3.4842105263157896 -6.987341772151899 -1.243650337644075
3.4842105263157896 -6.784810126582278 -1.3057207929555226
3.4842105263157896 -6.582278481012658 -1.372481772606418
3.4842105263157896 -6.379746835443038 -1.4444721553972235
3.4842105263157896 -6.177215189873418 -1.5223318575644258
3.4842105263157896 -5.974683544303797 -1.606831591292806
3.4842105263157896 -5.772151898734178 -1.6989148926124313
3.4842105263157896 -5.5696202531645564 -1.7997590099324616
3.4842105263157896 -5.367088607594937 -1.9108657274045953
3.4842105263157896 -5.1645569620253164 -2.034201476604098
3.4842105263157896 -4.962025316455696 -2.1724221055223696
3.4842105263157896 -4.759493670886076 -2.3292502674357847
3.4842105263157896 -4.556962025316455 -2.5101432555189
3.4842105263157896 -4.3544303797468356 -2.7235448258966244
3.4842105263157896 -4.151898734177215 -2.983348240639846
3.4842105263157896 -3.9493670886075947 -3.3135115929656895
3.4842105263157896 -3.746835443037975 -3.7484083130260335
3.4842105263157896 -3.5443037974683547 -4.181624199780652
3.4842105263157896 -3.3417721518987342 -4.005839156563087
3.4842105263157896 -3.1392405063291138 -3.6359719993754456
3.4842105263157896 -2.9367088607594933 -3.374297738037231
3.4842105263157896 -2.7341772151898738 -3.196036766802769
3.4842105263157896 -2.5316455696202533 -3.0729309616319673
3.4842105263157896 -2.329113924050633 -2.988655517071466
3.4842105263157896 -2.1265822784810124 -2.933647849006905
3.4842105263157896 -1.9240506329113929 -2.9019507962287534
3.4842105263157896 -1.7215189873417724 -2.8895782768101257
3.4842105263157896 -1.518987341772152 -2.893598224522892
3.4842105263157896 -1.3164556962025316 -2.911527578108891
3.4842105263157896 -1.1139240506329111 -2.9408363957144696
3.4842105263157896 -0.9113924050632916 -2.978460121581329
3.4842105263157896 -0.7088607594936711 -3.0203127673535164
3.4842105263157896 -0.5063291139240507 -3.060952164257927
3.4842105263157896 -0.3037974683544302 -3.0937859477027496
3.4842105263157896 -0.10126582278481067 -3.112308068761831
3.4842105263157896 0.10126582278481067 -3.1123080687616405
3.4842105263157896 0.3037974683544302 -3.093785947703015
3.4842105263157896 0.5063291139240498 -3.060952164258026
3.4842105263157896 0.7088607594936711 -3.020312767353908
3.4842105263157896 0.9113924050632907 -2.978460121581576
3.4842105263157896 1.113924050632912 -2.9408363957145607
3.4842105263157896 1.3164556962025316 -2.9115275781088887
3.4842105263157896 1.5189873417721511 -2.8935982245228966
3.4842105263157896 1.7215189873417724 -2.889578276810041
3.4842105263157896 1.924050632911392 -2.9019507962285784
3.4842105263157896 2.1265822784810133 -2.933647849006865
3.4842105263157896 2.329113924050633 -2.988655517071301
3.4842105263157896 2.5316455696202524 -3.0729309616316804
3.4842105263157896 2.7341772151898738 -3.1960367668024166
3.4842105263157896 2.9367088607594933 -3.374297738037361
3.4842105263157896 3.139240506329113 -3.63597199937777
3.4842105263157896 3.3417721518987342 -4.0058391565611196
3.4842105263157896 3.544303797468354 -4.181624199783945
3.4842105263157896 3.746835443037975 -3.7484083130236123
3.4842105263157896 3.9493670886075947 -3.313511592965032
3.4842105263157896 4.151898734177214 -2.9833482406400655
3.4842105263157896 4.3544303797468356 -2.7235448258965067
3.4842105263157896 4.556962025316455 -2.5101432555189174
3.4842105263157896 4.759493670886076 -2.3292502674357665
3.4842105263157896 4.962025316455696 -2.1724221055223403
3.4842105263157896 5.164556962025316 -2.034201476604109
3.4842105263157896 5.367088607594937 -1.9108657274045948
3.4842105263157896 5.5696202531645564 -1.799759009932464
3.4842105263157896 5.772151898734178 -1.6989148926124298
3.4842105263157896 5.974683544303797 -1.606831591292807
3.4842105263157896 6.177215189873417 -1.5223318575644242
3.4842105263157896 6.379746835443038 -1.444472155397228
3.4842105263157896 6.582278481012658 -1.3724817726064193
3.4842105263157896 6.784810126582279 -1.3057207929555281
3.4842105263157896 6.987341772151899 -1.2436503376440773
3.4842105263157896 7.189873417721518 -1.1858110148614143
3.4842105263157896 7.3924050632911396 -1.1318069973544735
3.4842105263157896 7.594936708860759 -1.081294044076958
3.4842105263157896 7.797468354430379 -1.0339703401605647
3.4842105263157896 8.0 -0.9895693863170738

3.6894736842105265 -8.0 -1.0292762848465464
3.6894736842105265 -7.7974683544303796 -1.0748086376112482
3.6894736842105265 -7.594936708860759 -1.1233007695975457
3.6894736842105265 -7.3924050632911396 -1.1750215629874108
3.6894736842105265 -7.189873417721519 -1.2302759219625716
3.6894736842105265 -6.987341772151899 -1.2894121656777509
3.6894736842105265 -6.784810126582278 -1.3528315922953862
3.6894736842105265 -6.582278481012658 -1.4210010457380309
3.6894736842105265 -6.379746835443038 -1.4944697137535572
3.6894736842105265 -6.177215189873418 -1.5738920152159126
3.6894736842105265 -5.974683544303797 -1.660059461766368
3.6894736842105265 -5.772151898734178 -1.7539461117682569
3.6894736842105265 -5.5696202531645564 -1.8567752708414378
3.6894736842105265 -5.367088607594937 -1.9701206524888204
3.6894736842105265 -5.1645569620253164 -2.096065930770179
3.6894736842105265 -4.962025316455696 -2.237468598662271
3.6894736842105265 -4.759493670886076 -2.3984226504418733
3.6894736842105265 -4.556962025316455 -2.5851326907384395
3.6894736842105265 -4.3544303797468356 -2.8077361750066983
3.6894736842105265 -4.151898734177215 -3.08466072170721
3.6894736842105265 -3.9493670886075947 -3.4554493296799524
3.6894736842105265 -3.746835443037975 -4.035304892067228
3.6894736842105265 -3.5443037974683547 -5.693529233632664
3.6894736842105265 -3.3417721518987342 -4.445510456058696
3.6894736842105265 -3.1392405063291138 -3.815163012211201
3.6894736842105265 -2.9367088607594933 -3.498277181131424
3.6894736842105265 -2.7341772151898738 -3.302481363029002
3.6894736842105265 -2.5316455696202533 -3.1734624832567433
3.6894736842105265 -2.329113924050633 -3.0882917997704533
3.6894736842105265 -2.1265822784810124 -3.035259057905612
3.6894736842105265 -1.9240506329113929 -3.0076727205688205
3.6894736842105265 -1.7215189873417724 -3.001392057842951
3.6894736842105265 -1.518987341772152 -3.0136317542188955
3.6894736842105265 -1.3164556962025316 -3.042236527673545
3.6894736842105265 -1.1139240506329111 -3.0850790793044744
3.6894736842105265 -0.9113924050632916 -3.13937426319647
3.6894736842105265 -0.7088607594936711 -3.2007768681744277
3.6894736842105265 -0.5063291139240507 -3.2623323753760425
3.6894736842105265 -0.3037974683544302 -3.313947240379348
3.6894736842105265 -0.10126582278481067 -3.343964185218279
3.6894736842105265 0.10126582278481067 -3.34396418521828
3.6894736842105265 0.3037974683544302 -3.313947240379648
3.6894736842105265 0.5063291139240498 -3.2623323753766815
3.6894736842105265 0.7088607594936711 -3.2007768681751125
3.6894736842105265 0.9113924050632907 -3.139374263196519
3.6894736842105265 1.113924050632912 -3.085079079304357
3.6894736842105265 1.3164556962025316 -3.042236527673696
3.6894736842105265 1.5189873417721511 -3.013631754219167
3.6894736842105265 1.7215189873417724 -3.001392057842915
3.6894736842105265 1.924050632911392 -3.0076727205690608
3.6894736842105265 2.1265822784810133 -3.035259057905185
3.6894736842105265 2.329113924050633 -3.0882917997702752
3.6894736842105265 2.5316455696202524 -3.173462483256709
3.6894736842105265 2.7341772151898738 -3.3024813630291368
3.6894736842105265 2.9367088607594933 -3.4982771811307622
3.6894736842105265 3.139240506329113 -3.8151630122067948
3.6894736842105265 3.3417721518987342 -4.445510456052597
3.6894736842105265 3.544303797468354 -5.693529231735918
3.6894736842105265 3.746835443037975 -4.035304892069388
3.6894736842105265 3.9493670886075947 -3.455449329679673
3.6894736842105265 4.151898734177214 -3.0846607217068747
3.6894736842105265 4.3544303797468356 -2.807736175006519
3.6894736842105265 4.556962025316455 -2.58513269073856
3.6894736842105265 4.759493670886076 -2.398422650441867
3.6894736842105265 4.962025316455696 -2.2374685986622596
3.6894736842105265 5.164556962025316 -2.0960659307701643
3.6894736842105265 5.367088607594937 -1.9701206524888186
3.6894736842105265 5.5696202531645564 -1.8567752708414311
3.6894736842105265 5.772151898734178 -1.7539461117682562
3.6894736842105265 5.974683544303797 -1.6600594617663749
3.6894736842105265 6.177215189873417 -1.5738920152159266
3.6894736842105265 6.379746835443038 -1.4944697137535674
3.6894736842105265 6.582278481012658 -1.4210010457380386
3.6894736842105265 6.784810126582279 -1.3528315922953864
3.6894736842105265 6.987341772151899 -1.2894121656777529
3.6894736842105265 7.189873417721518 -1.230275921962574
3.6894736842105265 7.3924050632911396 -1.1750215629874121
3.6894736842105265 7.594936708860759 -1.1233007695975488
3.6894736842105265 7.797468354430379 -1.07480863761125
3.6894736842105265 8.0 -1.0292762848465489

3.8947368421052633 -8.0 -1.0661925870903135
3.8947368421052633 -7.7974683544303796 -1.112611991860956
3.8947368421052633 -7.594936708860759 -1.161997362415506
3.8947368421052633 -7.3924050632911396 -1.2146140784127477
3.8947368421052633 -7.189873417721519 -1.2707626369276148
3.8947368421052633 -6.987341772151899 -1.3307857518947834
3.8947368421052633 -6.784810126582278 -1.3950774911513866
3.8947368421052633 -6.582278481012658 -1.4640952079925111
3.8947368421052633 -6.379746835443038 -1.5383753717454003
3.8947368421052633 -6.177215189873418 -1.618554943314484
3.8947368421052633 -5.974683544303797 -1.7054008066805273
3.8947368421052633 -5.772151898734178 -1.7998511886808815
3.8947368421052633 -5.5696202531645564 -1.903075408764915
3.8947368421052633 -5.367088607594937 -2.0165625282244726
3.8947368421052633 -5.1645569620253164 -2.1422571747537416
3.8947368421052633 -4.962025316455696 -2.2827754529945934
3.8947368421052633 -4.759493670886076 -2.4417628236327436
3.8947368421052633 -4.556962025316455 -2.624515164958795
3.8947368421052633 -4.3544303797468356 -2.839105180975811
3.8947368421052633 -4.151898734177215 -3.0984560352878825
3.8947368421052633 -3.9493670886075947 -3.423506385359475
3.8947368421052633 -3.746835443037975 -3.8375200287780427
3.8947368421052633 -3.5443037974683547 -4.220749473492108
3.8947368421052633 -3.3417721518987342 -4.085703222545596
3.8947368421052633 -3.1392405063291138 -3.756577633471499
3.8947368421052633 -2.9367088607594933 -3.5121147505178296
3.8947368421052633 -2.7341772151898738 -3.3445631653466075
3.8947368421052633 -2.5316455696202533 -3.230626543309708
3.8947368421052633 -2.329113924050633 -3.1557038171866374
3.8947368421052633 -2.1265822784810124 -3.111144530423646
3.8947368421052633 -1.9240506329113929 -3.091733738714029
3.8947368421052633 -1.7215189873417724 -3.094288833914043
3.8947368421052633 -1.518987341772152 -3.1168633258837177
3.8947368421052633 -1.3164556962025316 -3.1582139583242226
3.8947368421052633 -1.1139240506329111 -3.2172945673957964
3.8947368421052633 -0.9113924050632916 -3.292526328571758
3.8947368421052633 -0.7088607594936711 -3.380479879766156
3.8947368421052633 -0.5063291139240507 -3.473533425227151
3.8947368421052633 -0.3037974683544302 -3.556814499335417
3.8947368421052633 -0.10126582278481067 -3.6081068974727284
3.8947368421052633 0.10126582278481067 -3.6081068974732324
3.8947368421052633 0.3037974683544302 -3.556814499336005
3.8947368421052633 0.5063291139240498 -3.47353342522726
3.8947368421052633 0.7088607594936711 -3.380479879767018
3.8947368421052633 0.9113924050632907 -3.2925263285728774
3.8947368421052633 1.113924050632912 -3.217294567396084
3.8947368421052633 1.3164556962025316 -3.158213958324294
3.8947368421052633 1.5189873417721511 -3.116863325883521
3.8947368421052633 1.7215189873417724 -3.094288833914089
3.8947368421052633 1.924050632911392 -3.0917337387139865
3.8947368421052633 2.1265822784810133 -3.111144530422939
3.8947368421052633 2.329113924050633 -3.155703817186069
3.8947368421052633 2.5316455696202524 -3.2306265433094827
3.8947368421052633 2.7341772151898738 -3.3445631653462584
3.8947368421052633 2.9367088607594933 -3.5121147505181742
3.8947368421052633 3.139240506329113 -3.7565776334744045
3.8947368421052633 3.3417721518987342 -4.085703222541043
3.8947368421052633 3.544303797468354 -4.220749473469871
3.8947368421052633 3.746835443037975 -3.8375200287782323
3.8947368421052633 3.9493670886075947 -3.4235063853592624
3.8947368421052633 4.151898734177214 -3.098456035287317
3.8947368421052633 4.3544303797468356 -2.8391051809759142
3.8947368421052633 4.556962025316455 -2.6245151649586056
3.8947368421052633 4.759493670886076 -2.441762823632726
3.8947368421052633 4.962025316455696 -2.2827754529945956
3.8947368421052633 5.164556962025316 -2.1422571747537344
3.8947368421052633 5.367088607594937 -2.01656252822447
3.8947368421052633 5.5696202531645564 -1.9030754087649246
3.8947368421052633 5.772151898734178 -1.7998511886808903
3.8947368421052633 5.974683544303797 -1.7054008066805424
3.8947368421052633 6.177215189873417 -1.6185549433144866
3.8947368421052633 6.379746835443038 -1.5383753717454036
3.8947368421052633 6.582278481012658 -1.4640952079925156
3.8947368421052633 6.784810126582279 -1.3950774911513937
3.8947368421052633 6.987341772151899 -1.330785751894785
3.8947368421052633 7.189873417721518 -1.2707626369276197
3.8947368421052633 7.3924050632911396 -1.2146140784127513
3.8947368421052633 7.594936708860759 -1.161997362415509
3.8947368421052633 7.797468354430379 -1.1126119918609592
3.8947368421052633 8.0 -1.06619258709032

4.1 -8.0 -1.100308963801427
4.1 -7.7974683544303796 -1.1473739288100346
4.1 -7.594936708860759 -1.1973809110988989
4.1 -7.3924050632911396 -1.250586109336157
4.1 -7.189873417721519 -1.307278410877623
4.1 -6.987341772151899 -1.3677856672909219
4.1 -6.784810126582278 -1.4324826468047067
4.1 -6.582278481012658 -1.5018012283098652
4.1 -6.379746835443038 -1.5762436271710558
4.1 -6.177215189873418 -1.656399771068697
4.1 -5.974683544303797 -1.7429704231481353
4.1 -5.772151898734178 -1.8367983475372784
4.1 -5.5696202531645564 -1.9389108089335392
4.1 -5.367088607594937 -2.0505780378911154
4.1 -5.1645569620253164 -2.1733937817359106
4.1 -4.962025316455696 -2.309384497577361
4.1 -4.759493670886076 -2.4611480903487735
4.1 -4.556962025316455 -2.631991736117334
4.1 -4.3544303797468356 -2.8259046310862264
4.1 -4.151898734177215 -3.046660120740113
4.1 -3.9493670886075947 -3.29322798161094
4.1 -3.746835443037975 -3.5422582306535864
4.1 -3.5443037974683547 -3.7120109012311993
4.1 -3.3417721518987342 -3.7091216175825434
4.1 -3.1392405063291138 -3.587043999574649
4.1 -2.9367088607594933 -3.4482209326712687
4.1 -2.7341772151898738 -3.3332556232638026
4.1 -2.5316455696202533 -3.2487034059758066
4.1 -2.329113924050633 -3.1924913436357834
4.1 -2.1265822784810124 -3.1615348331260313
4.1 -1.9240506329113929 -3.1534397423674445
4.1 -1.7215189873417724 -3.166743740374037
4.1 -1.518987341772152 -3.20084892885487
4.1 -1.3164556962025316 -3.2559037138101012
4.1 -1.1139240506329111 -3.332630701838934
4.1 -0.9113924050632916 -3.431920282758325
4.1 -0.7088607594936711 -3.553638517547739
4.1 -0.5063291139240507 -3.693155378660044
4.1 -0.3037974683544302 -3.8326587317735608
4.1 -0.10126582278481067 -3.9289569149134937
4.1 0.10126582278481067 -3.928956914914793
4.1 0.3037974683544302 -3.8326587317749405
4.1 0.5063291139240498 -3.6931553786610203
4.1 0.7088607594936711 -3.553638517548487
4.1 0.9113924050632907 -3.431920282758278
4.1 1.113924050632912 -3.332630701839177
4.1 1.3164556962025316 -3.255903713810089
4.1 1.5189873417721511 -3.2008489288552138
4.1 1.7215189873417724 -3.1667437403740433
4.1 1.924050632911392 -3.1534397423672798
4.1 2.1265822784810133 -3.161534833125334
4.1 2.329113924050633 -3.192491343635819
4.1 2.5316455696202524 -3.2487034059768827
4.1 2.7341772151898738 -3.3332556232631636
4.1 2.9367088607594933 -3.4482209326712385
4.1 3.139240506329113 -3.587043999572713
4.1 3.3417721518987342 -3.709121617581873
4.1 3.544303797468354 -3.712010901226902
4.1 3.746835443037975 -3.5422582306545443
4.1 3.9493670886075947 -3.293227981610983
4.1 4.151898734177214 -3.0466601207394937
4.1 4.3544303797468356 -2.825904631086325
4.1 4.556962025316455 -2.631991736117287
4.1 4.759493670886076 -2.461148090348788
4.1 4.962025316455696 -2.309384497577355
4.1 5.164556962025316 -2.173393781735935
4.1 5.367088607594937 -2.050578037891096
4.1 5.5696202531645564 -1.9389108089335578
4.1 5.772151898734178 -1.8367983475372982
4.1 5.974683544303797 -1.7429704231481338
4.1 6.177215189873417 -1.6563997710687086
4.1 6.379746835443038 -1.5762436271710638
4.1 6.582278481012658 -1.5018012283098725
4.1 6.784810126582279 -1.4324826468047076
4.1 6.987341772151899 -1.3677856672909294
4.1 7.189873417721518 -1.307278410877625
4.1 7.3924050632911396 -1.250586109336162
4.1 7.594936708860759 -1.1973809110989015
4.1 7.797468354430379 -1.1473739288100386
4.1 8.0 -1.100308963801428

4.305263157894737 -8.0 -1.1316422346353576
4.305263157894737 -7.7974683544303796 -1.1791187317741534
4.305263157894737 -7.594936708860759 -1.229485030134059
4.305263157894737 -7.3924050632911396 -1.2829830556340918
4.305263157894737 -7.189873417721519 -1.3398837094520542
4.305263157894737 -6.987341772151899 -1.4004919084067118
4.305263157894737 -6.784810126582278 -1.4651527845215204
4.305263157894737 -6.582278481012658 -1.5342593470586066
4.305263157894737 -6.379746835443038 -1.608261980616327
4.305263157894737 -6.177215189873418 -1.687680218048346
4.305263157894737 -5.974683544303797 -1.773117250171735
4.305263157894737 -5.772151898734178 -1.8652775202983924
4.305263157894737 -5.5696202531645564 -1.9649872634000531
4.305263157894737 -5.367088607594937 -2.073216401197807
4.305263157894737 -5.1645569620253164 -2.191096337484354
4.305263157894737 -4.962025316455696 -2.319918232960706
4.305263157894737 -4.759493670886076 -2.4610708698594603
4.305263157894737 -4.556962025316455 -2.615812260925851
4.305263157894737 -4.3544303797468356 -2.7846067998450024
4.305263157894737 -4.151898734177215 -2.965390310865584
4.305263157894737 -3.9493670886075947 -3.1495623502675096
4.305263157894737 -3.746835443037975 -3.3153054153436186
4.305263157894737 -3.5443037974683547 -3.4263874550171147
4.305263157894737 -3.3417721518987342 -3.4564584926987405
4.305263157894737 -3.1392405063291138 -3.4200071112075072
4.305263157894737 -2.9367088607594933 -3.3549304781795644
4.305263157894737 -2.7341772151898738 -3.2896909132868553
4.305263157894737 -2.5316455696202533 -3.2376217394262463
4.305263157894737 -2.329113924050633 -3.2034868610857066
4.305263157894737 -2.1265822784810124 -3.1886102703320685
4.305263157894737 -1.9240506329113929 -3.1933160448099023
4.305263157894737 -1.7215189873417724 -3.2179629423195233
4.305263157894737 -1.518987341772152 -3.2634209133795755
4.305263157894737 -1.3164556962025316 -3.3313803528749655
4.305263157894737 -1.1139240506329111 -3.4246700656610356
4.305263157894737 -0.9113924050632916 -3.5476463247925794
4.305263157894737 -0.7088607594936711 -3.7064752516651636
4.305263157894737 -0.5063291139240507 -3.907894982593269
4.305263157894737 -0.3037974683544302 -4.1483266155963365
4.305263157894737 -0.10126582278481067 -4.360768629597107
4.305263157894737 0.10126582278481067 -4.360768629607526
4.305263157894737 0.3037974683544302 -4.148326615597124
4.305263157894737 0.5063291139240498 -3.9078949825951206
4.305263157894737 0.7088607594936711 -3.7064752516669106
4.305263157894737 0.9113924050632907 -3.5476463247931247
4.305263157894737 1.113924050632912 -3.424670065659131
4.305263157894737 1.3164556962025316 -3.3313803528749384
4.305263157894737 1.5189873417721511 -3.263420913379649
4.305263157894737 1.7215189873417724 -3.2179629423194442
4.305263157894737 1.924050632911392 -3.193316044809745
4.305263157894737 2.1265822784810133 -3.1886102703320254
4.305263157894737 2.329113924050633 -3.203486861085637
4.305263157894737 2.5316455696202524 -3.2376217394256748
4.305263157894737 2.7341772151898738 -3.2896909132869916
4.305263157894737 2.9367088607594933 -3.3549304781795954
4.305263157894737 3.139240506329113 -3.420007111206824
4.305263157894737 3.3417721518987342 -3.456458492699274
4.305263157894737 3.544303797468354 -3.42638745501556
4.305263157894737 3.746835443037975 -3.3153054153445223
4.305263157894737 3.9493670886075947 -3.149562350268055
4.305263157894737 4.151898734177214 -2.9653903108658466
4.305263157894737 4.3544303797468356 -2.7846067998450876
4.305263157894737 4.556962025316455 -2.6158122609259187
4.305263157894737 4.759493670886076 -2.461070869859532
4.305263157894737 4.962025316455696 -2.319918232960706
4.305263157894737 5.164556962025316 -2.191096337484385
4.305263157894737 5.367088607594937 -2.073216401197828
4.305263157894737 5.5696202531645564 -1.9649872634000771
4.305263157894737 5.772151898734178 -1.8652775202984078
4.305263157894737 5.974683544303797 -1.7731172501717558
4.305263157894737 6.177215189873417 -1.687680218048365
4.305263157894737 6.379746835443038 -1.6082619806163267
4.305263157894737 6.582278481012658 -1.5342593470586097
4.305263157894737 6.784810126582279 -1.465152784521525
4.305263157894737 6.987341772151899 -1.4004919084067136
4.305263157894737 7.189873417721518 -1.3398837094520615
4.305263157894737 7.3924050632911396 -1.282983055634097
4.305263157894737 7.594936708860759 -1.2294850301340634
4.305263157894737 7.797468354430379 -1.1791187317741605
4.305263157894737 8.0 -1.1316422346353623

4.510526315789474 -8.0 -1.1602339043988905
4.510526315789474 -7.7974683544303796 -1.2078995507757073
4.510526315789474 -7.594936708860759 -1.258377379426924
4.510526315789474 -7.3924050632911396 -1.3118908421871
4.510526315789474 -7.189873417721519 -1.368687718229375
4.510526315789474 -6.987341772151899 -1.429043674065934
4.510526315789474 -6.784810126582278 -1.493266400280473
4.510526315789474 -6.582278481012658 -1.5617003575715194
4.510526315789474 -6.379746835443038 -1.6347320906620135
4.510526315789474 -6.177215189873418 -1.71279590356854
4.510526315789474 -5.974683544303797 -1.7963793421934706
4.510526315789474 -5.772151898734178 -1.8860272169864454
4.510526315789474 -5.5696202531645564 -1.9823414489860551
4.510526315789474 -5.367088607594937 -2.0859710824051607
4.510526315789474 -5.1645569620253164 -2.197580840577483
4.510526315789474 -4.962025316455696 -2.317774541823027
4.510526315789474 -4.759493670886076 -2.446925776539039
4.510526315789474 -4.556962025316455 -2.584823533946507
4.510526315789474 -4.3544303797468356 -2.729970092154373
4.510526315789474 -4.151898734177215 -2.8783165258579793
4.510526315789474 -3.9493670886075947 -3.0214410786912174
4.510526315789474 -3.746835443037975 -3.1453665300043694
4.510526315789474 -3.5443037974683547 -3.2335556883324332
4.510526315789474 -3.3417721518987342 -3.2764454354683843
4.510526315789474 -3.1392405063291138 -3.279506185285246
4.510526315789474 -2.9367088607594933 -3.2589517719208927
4.510526315789474 -2.7341772151898738 -3.2312154756490656
4.510526315789474 -2.5316455696202533 -3.207603631495593
4.510526315789474 -2.329113924050633 -3.194564531361346
4.510526315789474 -2.1265822784810124 -3.19559150117606
4.510526315789474 -1.9240506329113929 -3.21280231276663
4.510526315789474 -1.7215189873417724 -3.2479476071036575
4.510526315789474 -1.518987341772152 -3.3030751094838915
4.510526315789474 -1.3164556962025316 -3.3811032324099215
4.510526315789474 -1.1139240506329111 -3.486553827000076
4.510526315789474 -0.9113924050632916 -3.6268131730536206
4.510526315789474 -0.7088607594936711 -3.814730986313558
4.510526315789474 -0.5063291139240507 -4.074765499919227
4.510526315789474 -0.3037974683544302 -4.4587899276398435
4.510526315789474 -0.10126582278481067 -5.045275114456788
4.510526315789474 0.10126582278481067 -5.045275114520066
4.510526315789474 0.3037974683544302 -4.4587899276591685
4.510526315789474 0.5063291139240498 -4.074765499916516
4.510526315789474 0.7088607594936711 -3.8147309863128553
4.510526315789474 0.9113924050632907 -3.6268131730538733
4.510526315789474 1.113924050632912 -3.486553827000578
4.510526315789474 1.3164556962025316 -3.3811032324094557
4.510526315789474 1.5189873417721511 -3.3030751094840087
4.510526315789474 1.7215189873417724 -3.247947607103525
4.510526315789474 1.924050632911392 -3.2128023127666645
4.510526315789474 2.1265822784810133 -3.1955915011755147
4.510526315789474 2.329113924050633 -3.1945645313613347
4.510526315789474 2.5316455696202524 -3.207603631495194
4.510526315789474 2.7341772151898738 -3.231215475649123
4.510526315789474 2.9367088607594933 -3.2589517719207626
4.510526315789474 3.139240506329113 -3.2795061852851335
4.510526315789474 3.3417721518987342 -3.276445435468129
4.510526315789474 3.544303797468354 -3.2335556883328493
4.510526315789474 3.746835443037975 -3.145366530004766
4.510526315789474 3.9493670886075947 -3.0214410786913657
4.510526315789474 4.151898734177214 -2.8783165258580783
4.510526315789474 4.3544303797468356 -2.7299700921544123
4.510526315789474 4.556962025316455 -2.584823533946591
4.510526315789474 4.759493670886076 -2.446925776539123
4.510526315789474 4.962025316455696 -2.317774541823078
4.510526315789474 5.164556962025316 -2.19758084057749
4.510526315789474 5.367088607594937 -2.0859710824052042
4.510526315789474 5.5696202531645564 -1.9823414489860662
4.510526315789474 5.772151898734178 -1.8860272169864596
4.510526315789474 5.974683544303797 -1.7963793421934864
4.510526315789474 6.177215189873417 -1.7127959035685538
4.510526315789474 6.379746835443038 -1.634732090662025
4.510526315789474 6.582278481012658 -1.5617003575715227
4.510526315789474 6.784810126582279 -1.4932664002804832
4.510526315789474 6.987341772151899 -1.4290436740659387
4.510526315789474 7.189873417721518 -1.3686877182293806
4.510526315789474 7.3924050632911396 -1.3118908421871063
4.510526315789474 7.594936708860759 -1.2583773794269313
4.510526315789474 7.797468354430379 -1.2078995507757107
4.510526315789474 8.0 -1.1602339043988952

4.715789473684211 -8.0 -1.186147915785031
4.715789473684211 -7.7974683544303796 -1.2337955009815458
4.715789473684211 -7.594936708860759 -1.2841558664095385
4.715789473684211 -7.3924050632911396 -1.3374308744972598
4.715789473684211 -7.189873417721519 -1.3938415369999961
4.715789473684211 -6.987341772151899 -1.4536300279097114
4.715789473684211 -6.784810126582278 -1.5170617166858051
4.715789473684211 -6.582278481012658 -1.5844270262901279
4.715789473684211 -6.379746835443038 -1.6560427457992668
4.715789473684211 -6.177215189873418 -1.7322521186185982
4.715789473684211 -5.974683544303797 -1.813422482070139
4.715789473684211 -5.772151898734178 -1.8999382708569943
4.715789473684211 -5.5696202531645564 -1.992185497153118
4.715789473684211 -5.367088607594937 -2.0905208400394812
4.715789473684211 -5.1645569620253164 -2.1952133469706845
4.715789473684211 -4.962025316455696 -2.306338294278846
4.715789473684211 -4.759493670886076 -2.4235901734497522
4.715789473684211 -4.556962025316455 -2.545967746821347
4.715789473684211 -4.3544303797468356 -2.6712848186058626
4.715789473684211 -4.151898734177215 -2.7955286332700013
4.715789473684211 -3.9493670886075947 -2.912334474965784
4.715789473684211 -3.746835443037975 -3.0133324850161087
4.715789473684211 -3.5443037974683547 -3.090379049179605
4.715789473684211 -3.3417721518987342 -3.13941133070412
4.715789473684211 -3.1392405063291138 -3.1630530934081516
4.715789473684211 -2.9367088607594933 -3.1692850621792124
4.715789473684211 -2.7341772151898738 -3.1676310221629853
4.715789473684211 -2.5316455696202533 -3.166230668238411
4.715789473684211 -2.329113924050633 -3.170973575198058
4.715789473684211 -2.1265822784810124 -3.185895525918822
4.715789473684211 -1.9240506329113929 -3.213921141844883
4.715789473684211 -1.7215189873417724 -3.25755436868598
4.715789473684211 -1.518987341772152 -3.319471498817693
4.715789473684211 -1.3164556962025316 -3.4031227540915916
4.715789473684211 -1.1139240506329111 -3.5135466035698806
4.715789473684211 -0.9113924050632916 -3.6588023610429503
4.715789473684211 -0.7088607594936711 -3.8530452468688177
4.715789473684211 -0.5063291139240507 -4.124523318823663
4.715789473684211 -0.3037974683544302 -4.54240583438701
4.715789473684211 -0.10126582278481067 -5.3391894878586195
4.715789473684211 0.10126582278481067 -5.339189487761342
4.715789473684211 0.3037974683544302 -4.542405834391255
4.715789473684211 0.5063291139240498 -4.124523318825418
4.715789473684211 0.7088607594936711 -3.8530452468674965
4.715789473684211 0.9113924050632907 -3.65880236104143
4.715789473684211 1.113924050632912 -3.513546603569795
4.715789473684211 1.3164556962025316 -3.403122754091186
4.715789473684211 1.5189873417721511 -3.3194714988167795
4.715789473684211 1.7215189873417724 -3.2575543686856925
4.715789473684211 1.924050632911392 -3.2139211418447147
4.715789473684211 2.1265822784810133 -3.1858955259185966
4.715789473684211 2.329113924050633 -3.1709735751979737
4.715789473684211 2.5316455696202524 -3.1662306682377954
4.715789473684211 2.7341772151898738 -3.1676310221629853
4.715789473684211 2.9367088607594933 -3.1692850621792927
4.715789473684211 3.139240506329113 -3.1630530934076835
4.715789473684211 3.3417721518987342 -3.1394113307042213
4.715789473684211 3.544303797468354 -3.0903790491799503
4.715789473684211 3.746835443037975 -3.0133324850162944
4.715789473684211 3.9493670886075947 -2.9123344749660065
4.715789473684211 4.151898734177214 -2.7955286332701985
4.715789473684211 4.3544303797468356 -2.6712848186060434
4.715789473684211 4.556962025316455 -2.5459677468214332
4.715789473684211 4.759493670886076 -2.423590173449867
4.715789473684211 4.962025316455696 -2.3063382942789366
4.715789473684211 5.164556962025316 -2.1952133469707293
4.715789473684211 5.367088607594937 -2.0905208400395074
4.715789473684211 5.5696202531645564 -1.9921854971531336
4.715789473684211 5.772151898734178 -1.8999382708570212
4.715789473684211 5.974683544303797 -1.8134224820701583
4.715789473684211 6.177215189873417 -1.7322521186186075
4.715789473684211 6.379746835443038 -1.6560427457992715
4.715789473684211 6.582278481012658 -1.5844270262901332
4.715789473684211 6.784810126582279 -1.5170617166858165
4.715789473684211 6.987341772151899 -1.453630027909723
4.715789473684211 7.189873417721518 -1.3938415370000066
4.715789473684211 7.3924050632911396 -1.3374308744972687
4.715789473684211 7.594936708860759 -1.284155866409541
4.715789473684211 7.797468354430379 -1.2337955009815489
4.715789473684211 8.0 -1.186147915785031

4.921052631578948 -8.0 -1.2094677891419794
4.921052631578948 -7.7974683544303796 -1.2569079928797051
4.921052631578948 -7.594936708860759 -1.3069438809755907
4.921052631578948 -7.3924050632911396 -1.3597537728156486
4.921052631578948 -7.189873417721519 -1.415529829523183
4.921052631578948 -6.987341772151899 -1.4744786122943203
4.921052631578948 -6.784810126582278 -1.5368212004112227
4.921052631578948 -6.582278481012658 -1.6027925195164747
4.921052631578948 -6.379746835443038 -1.672639311480584
4.921052631578948 -6.177215189873418 -1.7466158243096415
4.921052631578948 -5.974683544303797 -1.8249757342425468
4.921052631578948 -5.772151898734178 -1.9079579104754083
4.921052631578948 -5.5696202531645564 -1.9957622213366755
4.921052631578948 -5.367088607594937 -2.0885094456124214
4.921052631578948 -5.1645569620253164 -2.1861763426410716
4.921052631578948 -4.962025316455696 -2.288493321154129
4.921052631578948 -4.759493670886076 -2.394789637067755
4.921052631578948 -4.556962025316455 -2.503775132842723
4.921052631578948 -4.3544303797468356 -2.6132714615448513
4.921052631578948 -4.151898734177215 -2.7199724431136887
4.921052631578948 -3.9493670886075947 -2.8194376202873896
4.921052631578948 -3.746835443037975 -2.9066418730824326
4.921052631578948 -3.5443037974683547 -2.9772846040773335
4.921052631578948 -3.3417721518987342 -3.0294708697832284
4.921052631578948 -3.1392405063291138 -3.0647055711969715
4.921052631578948 -2.9367088607594933 -3.087407375181642
4.921052631578948 -2.7341772151898738 -3.1033602554496937
4.921052631578948 -2.5316455696202533 -3.118219248012117
4.921052631578948 -2.329113924050633 -3.136737604824858
4.921052631578948 -2.1265822784810124 -3.162670509577086
4.921052631578948 -1.9240506329113929 -3.1990385651467306
4.921052631578948 -1.7215189873417724 -3.248509647951645
4.921052631578948 -1.518987341772152 -3.3138036269868594
4.921052631578948 -1.3164556962025316 -3.398127252679466
4.921052631578948 -1.1139240506329111 -3.5057092827094176
4.921052631578948 -0.9113924050632916 -3.6425505071829822
4.921052631578948 -0.7088607594936711 -3.817474302553967
4.921052631578948 -0.5063291139240507 -4.042836412395996
4.921052631578948 -0.3037974683544302 -4.3277146016637404
4.921052631578948 -0.10126582278481067 -4.611668285770169
4.921052631578948 0.10126582278481067 -4.611668285774724
4.921052631578948 0.3037974683544302 -4.327714601666422
4.921052631578948 0.5063291139240498 -4.04283641239416
4.921052631578948 0.7088607594936711 -3.8174743025531006
4.921052631578948 0.9113924050632907 -3.6425505071810287
4.921052631578948 1.113924050632912 -3.5057092827084544
4.921052631578948 1.3164556962025316 -3.398127252679362
4.921052631578948 1.5189873417721511 -3.313803626986982
4.921052631578948 1.7215189873417724 -3.2485096479515136
4.921052631578948 1.924050632911392 -3.1990385651460476
4.921052631578948 2.1265822784810133 -3.162670509576732
4.921052631578948 2.329113924050633 -3.136737604824972
4.921052631578948 2.5316455696202524 -3.118219248012303
4.921052631578948 2.7341772151898738 -3.103360255449628
4.921052631578948 2.9367088607594933 -3.0874073751813698
4.921052631578948 3.139240506329113 -3.0647055711968147
4.921052631578948 3.3417721518987342 -3.0294708697832395
4.921052631578948 3.544303797468354 -2.9772846040773704
4.921052631578948 3.746835443037975 -2.9066418730827
4.921052631578948 3.9493670886075947 -2.819437620287645
4.921052631578948 4.151898734177214 -2.719972443113497
4.921052631578948 4.3544303797468356 -2.6132714615449633
4.921052631578948 4.556962025316455 -2.5037751328428435
4.921052631578948 4.759493670886076 -2.394789637067838
4.921052631578948 4.962025316455696 -2.2884933211541743
4.921052631578948 5.164556962025316 -2.1861763426410867
4.921052631578948 5.367088607594937 -2.0885094456124635
4.921052631578948 5.5696202531645564 -1.9957622213366977
4.921052631578948 5.772151898734178 -1.9079579104754234
4.921052631578948 5.974683544303797 -1.8249757342425734
4.921052631578948 6.177215189873417 -1.746615824309668
4.921052631578948 6.379746835443038 -1.672639311480595
4.921052631578948 6.582278481012658 -1.6027925195164854
4.921052631578948 6.784810126582279 -1.5368212004112283
4.921052631578948 6.987341772151899 -1.4744786122943336
4.921052631578948 7.189873417721518 -1.4155298295231915
4.921052631578948 7.3924050632911396 -1.359753772815653
4.921052631578948 7.594936708860759 -1.306943880975597
4.921052631578948 7.797468354430379 -1.256907992879708
4.921052631578948 8.0 -1.2094677891419818

5.126315789473685 -8.0 -1.2302933543160224
5.126315789473685 -7.7974683544303796 -1.277356581204188
5.126315789473685 -7.594936708860759 -1.326884970076243
5.126315789473685 -7.3924050632911396 -1.3790324691233997
5.126315789473685 -7.189873417721519 -1.4339617797732207
5.126315789473685 -6.987341772151899 -1.4918436708992
5.126315789473685 -6.784810126582278 -1.5528555266359785
5.126315789473685 -6.582278481012658 -1.617178706649142
5.126315789473685 -6.379746835443038 -1.6849940840341582
5.126315789473685 -6.177215189873418 -1.7564748085853243
5.126315789473685 -5.974683544303797 -1.8317748788794663
5.126315789473685 -5.772151898734178 -1.9110114464496406
5.126315789473685 -5.5696202531645564 -1.9942378844716089
5.126315789473685 -5.367088607594937 -2.081403570652409
5.126315789473685 -5.1645569620253164 -2.172295319742679
5.126315789473685 -4.962025316455696 -2.2664552593564986
5.126315789473685 -4.759493670886076 -2.363072613552414
5.126315789473685 -4.556962025316455 -2.4608561911086926
5.126315789473685 -4.3544303797468356 -2.557916146767859
5.126315789473685 -4.151898734177215 -2.651721665877726
5.126315789473685 -3.9493670886075947 -2.7392445678110815
5.126315789473685 -3.746835443037975 -2.8174010148679485
5.126315789473685 -3.5443037974683547 -2.8837893430626806
5.126315789473685 -3.3417721518987342 -2.9374831980533993
5.126315789473685 -3.1392405063291138 -2.979462801049912
5.126315789473685 -2.9367088607594933 -3.012414076814737
5.126315789473685 -2.7341772151898738 -3.040035812376684
5.126315789473685 -2.5316455696202533 -3.0662661659589587
5.126315789473685 -2.329113924050633 -3.0947556812721446
5.126315789473685 -2.1265822784810124 -3.1286656138686557
5.126315789473685 -1.9240506329113929 -3.170705580356367
5.126315789473685 -1.7215189873417724 -3.2232941622495
5.126315789473685 -1.518987341772152 -3.2887605615539934
5.126315789473685 -1.3164556962025316 -3.369538992548655
5.126315789473685 -1.1139240506329111 -3.4683023755638107
5.126315789473685 -0.9113924050632916 -3.5878835208616073
5.126315789473685 -0.7088607594936711 -3.730460052806566
5.126315789473685 -0.5063291139240507 -3.8942618503128545
5.126315789473685 -0.3037974683544302 -4.063044688558831
5.126315789473685 -0.10126582278481067 -4.185133104430123
5.126315789473685 0.10126582278481067 -4.185133104423879
5.126315789473685 0.3037974683544302 -4.063044688555364
5.126315789473685 0.5063291139240498 -3.8942618503079385
5.126315789473685 0.7088607594936711 -3.7304600528058485
5.126315789473685 0.9113924050632907 -3.5878835208612667
5.126315789473685 1.113924050632912 -3.4683023755633666
5.126315789473685 1.3164556962025316 -3.369538992548443
5.126315789473685 1.5189873417721511 -3.288760561554263
5.126315789473685 1.7215189873417724 -3.2232941622491285
5.126315789473685 1.924050632911392 -3.1707055803560804
5.126315789473685 2.1265822784810133 -3.1286656138681312
5.126315789473685 2.329113924050633 -3.094755681272149
5.126315789473685 2.5316455696202524 -3.0662661659589463
5.126315789473685 2.7341772151898738 -3.0400358123767113
5.126315789473685 2.9367088607594933 -3.0124140768147303
5.126315789473685 3.139240506329113 -2.9794628010495745
5.126315789473685 3.3417721518987342 -2.937483198053455
5.126315789473685 3.544303797468354 -2.883789343062685
5.126315789473685 3.746835443037975 -2.8174010148680675
5.126315789473685 3.9493670886075947 -2.7392445678111796
5.126315789473685 4.151898734177214 -2.651721665877813
5.126315789473685 4.3544303797468356 -2.557916146767948
5.126315789473685 4.556962025316455 -2.4608561911087437
5.126315789473685 4.759493670886076 -2.3630726135524824
5.126315789473685 4.962025316455696 -2.266455259356515
5.126315789473685 5.164556962025316 -2.1722953197426773
5.126315789473685 5.367088607594937 -2.081403570652447
5.126315789473685 5.5696202531645564 -1.994237884471617
5.126315789473685 5.772151898734178 -1.9110114464496655
5.126315789473685 5.974683544303797 -1.8317748788794812
5.126315789473685 6.177215189873417 -1.7564748085853452
5.126315789473685 6.379746835443038 -1.6849940840341622
5.126315789473685 6.582278481012658 -1.617178706649148
5.126315789473685 6.784810126582279 -1.552855526635987
5.126315789473685 6.987341772151899 -1.4918436708992036
5.126315789473685 7.189873417721518 -1.433961779773228
5.126315789473685 7.3924050632911396 -1.3790324691234066
5.126315789473685 7.594936708860759 -1.3268849700762484
5.126315789473685 7.797468354430379 -1.2773565812041914
5.126315789473685 8.0 -1.2302933543160226

5.331578947368421 -8.0 -1.2487372889873096
5.331578947368421 -7.7974683544303796 -1.2952746263467705
5.331578947368421 -7.594936708860759 -1.34413735809117
5.331578947368421 -7.3924050632911396 -1.3954552335264312
5.331578947368421 -7.189873417721519 -1.449362151823943
5.331578947368421 -6.987341772151899 -1.5059945100925203
5.331578947368421 -6.784810126582278 -1.5654886015385236
5.331578947368421 -6.582278481012658 -1.6279766421160378
5.331578947368421 -6.379746835443038 -1.6935808293327923
5.331578947368421 -6.177215189873418 -1.7624045996840476
5.331578947368421 -5.974683544303797 -1.83451994209372
5.331578947368421 -5.772151898734178 -1.9099492508383265
5.331578947368421 -5.5696202531645564 -1.9886398146177624
5.331578947368421 -5.367088607594937 -2.070428793088276
5.331578947368421 -5.1645569620253164 -2.1549967901718565
5.331578947368421 -4.962025316455696 -2.241809624696923
5.331578947368421 -4.759493670886076 -2.330051881993726
5.331578947368421 -4.556962025316455 -2.41856400025778
5.331578947368421 -4.3544303797468356 -2.5058081294867405
5.331578947368421 -4.151898734177215 -2.5899044055554383
5.331578947368421 -3.9493670886075947 -2.668787790617868
5.331578947368421 -3.746835443037975 -2.740515157235186
5.331578947368421 -3.5443037974683547 -2.8036851836623695
5.331578947368421 -3.3417721518987342 -2.857839838933095
5.331578947368421 -3.1392405063291138 -2.9036708782357827
5.331578947368421 -2.9367088607594933 -2.942927821712003
5.331578947368421 -2.7341772151898738 -2.9780802962742956
5.331578947368421 -2.5316455696202533 -3.011900653530525
5.331578947368421 -2.329113924050633 -3.047124449140934
5.331578947368421 -2.1265822784810124 -3.0862584181790753
5.331578947368421 -1.9240506329113929 -3.131522238973222
5.331578947368421 -1.7215189873417724 -3.184870760514852
5.331578947368421 -1.518987341772152 -3.2480357800000963
5.331578947368421 -1.3164556962025316 -3.3225215102087393
5.331578947368421 -1.1139240506329111 -3.409455216463111
5.331578947368421 -0.9113924050632916 -3.5090957894635397
5.331578947368421 -0.7088607594936711 -3.6195866413654816
5.331578947368421 -0.5063291139240507 -3.7342514300432725
5.331578947368421 -0.3037974683544302 -3.83721031322937
5.331578947368421 -0.10126582278481067 -3.9014746181608158
5.331578947368421 0.10126582278481067 -3.901474618160682
5.331578947368421 0.3037974683544302 -3.837210313228393
5.331578947368421 0.5063291139240498 -3.734251430042508
5.331578947368421 0.7088607594936711 -3.6195866413647555
5.331578947368421 0.9113924050632907 -3.5090957894624726
5.331578947368421 1.113924050632912 -3.4094552164631113
5.331578947368421 1.3164556962025316 -3.3225215102081993
5.331578947368421 1.5189873417721511 -3.2480357800001864
5.331578947368421 1.7215189873417724 -3.1848707605144586
5.331578947368421 1.924050632911392 -3.13152223897302
5.331578947368421 2.1265822784810133 -3.086258418178917
5.331578947368421 2.329113924050633 -3.047124449140838
5.331578947368421 2.5316455696202524 -3.0119006535303927
5.331578947368421 2.7341772151898738 -2.978080296274236
5.331578947368421 2.9367088607594933 -2.942927821712095
5.331578947368421 3.139240506329113 -2.903670878235846
5.331578947368421 3.3417721518987342 -2.8578398389332635
5.331578947368421 3.544303797468354 -2.803685183662388
5.331578947368421 3.746835443037975 -2.740515157235232
5.331578947368421 3.9493670886075947 -2.668787790617934
5.331578947368421 4.151898734177214 -2.5899044055555436
5.331578947368421 4.3544303797468356 -2.5058081294867858
5.331578947368421 4.556962025316455 -2.418564000257842
5.331578947368421 4.759493670886076 -2.330051881993774
5.331578947368421 4.962025316455696 -2.2418096246969186
5.331578947368421 5.164556962025316 -2.1549967901718294
5.331578947368421 5.367088607594937 -2.0704287930882934
5.331578947368421 5.5696202531645564 -1.9886398146177817
5.331578947368421 5.772151898734178 -1.9099492508383542
5.331578947368421 5.974683544303797 -1.8345199420937388
5.331578947368421 6.177215189873417 -1.7624045996840578
5.331578947368421 6.379746835443038 -1.6935808293328016
5.331578947368421 6.582278481012658 -1.6279766421160466
5.331578947368421 6.784810126582279 -1.5654886015385294
5.331578947368421 6.987341772151899 -1.505994510092525
5.331578947368421 7.189873417721518 -1.449362151823948
5.331578947368421 7.3924050632911396 -1.395455233526438
5.331578947368421 7.594936708860759 -1.3441373580911748
5.331578947368421 7.797468354430379 -1.295274626346772
5.331578947368421 8.0 -1.2487372889873132

5.536842105263158 -8.0 -1.2649216643620085
5.536842105263158 -7.7974683544303796 -1.3108050355867853
5.536842105263158 -7.594936708860759 -1.3588686702009163
5.536842105263158 -7.3924050632911396 -1.409219108521851
5.536842105263158 -7.189873417721519 -1.461963093957034
5.536842105263158 -6.987341772151899 -1.5172052526087378
5.536842105263158 -6.784810126582278 -1.575044766359171
5.536842105263158 -6.582278481012658 -1.6355706675126191
5.536842105263158 -6.379746835443038 -1.6988552617906327
5.536842105263158 -6.177215189873418 -1.7649450411778027
5.536842105263158 -5.974683544303797 -1.8338482914580811
5.536842105263158 -5.772151898734178 -1.9055184677578931
5.536842105263158 -5.5696202531645564 -1.979832387845694
5.536842105263158 -5.367088607594937 -2.05656254205403
5.536842105263158 -5.1645569620253164 -2.135343633184063
5.536842105263158 -4.962025316455696 -2.2156352936021575
5.536842105263158 -4.759493670886076 -2.2966863414908096
5.536842105263158 -4.556962025316455 -2.3775112992586314
5.536842105263158 -4.3544303797468356 -2.456896586003708
5.536842105263158 -4.151898734177215 -2.5334588941548137
5.536842105263158 -3.9493670886075947 -2.6057755715793083
5.536842105263158 -3.746835443037975 -2.672588781223825
5.536842105263158 -3.5443037974683547 -2.733050379485199
5.536842105263158 -3.3417721518987342 -2.78693749415712
5.536842105263158 -3.1392405063291138 -2.8347587345552343
5.536842105263158 -2.9367088607594933 -2.877707196725107
5.536842105263158 -2.7341772151898738 -2.9174819284678604
5.536842105263158 -2.5316455696202533 -2.9560498113957117
5.536842105263158 -2.329113924050633 -2.995424704289422
5.536842105263158 -2.1265822784810124 -3.0375083921855666
5.536842105263158 -1.9240506329113929 -3.0839971596079443
5.536842105263158 -1.7215189873417724 -3.136328553930342
5.536842105263158 -1.518987341772152 -3.1956263229389097
5.536842105263158 -1.3164556962025316 -3.262587387409111
5.536842105263158 -1.1139240506329111 -3.33723099354214
5.536842105263158 -0.9113924050632916 -3.418392397352193
5.536842105263158 -0.7088607594936711 -3.5028219976106163
5.536842105263158 -0.5063291139240507 -3.583896551279697
5.536842105263158 -0.3037974683544302 -3.650651120383745
5.536842105263158 -0.10126582278481067 -3.6892864027071157
5.536842105263158 0.10126582278481067 -3.689286402704855
5.536842105263158 0.3037974683544302 -3.6506511203832424
5.536842105263158 0.5063291139240498 -3.5838965512792664
5.536842105263158 0.7088607594936711 -3.502821997609751
5.536842105263158 0.9113924050632907 -3.418392397351065
5.536842105263158 1.113924050632912 -3.3372309935417377
5.536842105263158 1.3164556962025316 -3.2625873874091105
5.536842105263158 1.5189873417721511 -3.1956263229382853
5.536842105263158 1.7215189873417724 -3.136328553929778
5.536842105263158 1.924050632911392 -3.0839971596077485
5.536842105263158 2.1265822784810133 -3.0375083921853205
5.536842105263158 2.329113924050633 -2.995424704289245
5.536842105263158 2.5316455696202524 -2.956049811395682
5.536842105263158 2.7341772151898738 -2.917481928467722
5.536842105263158 2.9367088607594933 -2.87770719672498
5.536842105263158 3.139240506329113 -2.8347587345549954
5.536842105263158 3.3417721518987342 -2.7869374941571725
5.536842105263158 3.544303797468354 -2.7330503794852454
5.536842105263158 3.746835443037975 -2.6725887812238427
5.536842105263158 3.9493670886075947 -2.6057755715792834
5.536842105263158 4.151898734177214 -2.533458894154815
5.536842105263158 4.3544303797468356 -2.4568965860037073
5.536842105263158 4.556962025316455 -2.3775112992586838
5.536842105263158 4.759493670886076 -2.296686341490851
5.536842105263158 4.962025316455696 -2.2156352936021686
5.536842105263158 5.164556962025316 -2.135343633184092
5.536842105263158 5.367088607594937 -2.05656254205406
5.536842105263158 5.5696202531645564 -1.979832387845733
5.536842105263158 5.772151898734178 -1.9055184677579013
5.536842105263158 5.974683544303797 -1.8338482914580994
5.536842105263158 6.177215189873417 -1.7649450411778032
5.536842105263158 6.379746835443038 -1.6988552617906434
5.536842105263158 6.582278481012658 -1.6355706675126231
5.536842105263158 6.784810126582279 -1.5750447663591656
5.536842105263158 6.987341772151899 -1.5172052526087434
5.536842105263158 7.189873417721518 -1.4619630939570316
5.536842105263158 7.3924050632911396 -1.4092191085218564
5.536842105263158 7.594936708860759 -1.3588686702009216
5.536842105263158 7.797468354430379 -1.3108050355867902
5.536842105263158 8.0 -1.2649216643620156

5.742105263157895 -8.0 -1.2789746680290384
5.742105263157895 -7.7974683544303796 -1.3240963013165508
5.742105263157895 -7.594936708860759 -1.3712511352233785
5.742105263157895 -7.3924050632911396 -1.4205240996277448
5.742105263157895 -7.189873417721519 -1.471997118316981
5.742105263157895 -6.987341772151899 -1.5257463998743586
5.742105263157895 -6.784810126582278 -1.58183876316357
5.742105263157895 -6.582278481012658 -1.6403267021002619
5.742105263157895 -6.379746835443038 -1.7012418260638538
5.742105263157895 -6.177215189873418 -1.7645862479945589
5.742105263157895 -5.974683544303797 -1.830321454296748
5.742105263157895 -5.772151898734178 -1.898354222629211
5.742105263157895 -5.5696202531645564 -1.9685193326629538
5.742105263157895 -5.367088607594937 -2.040559265506547
5.742105263157895 -5.1645569620253164 -2.1141019875405753
5.742105263157895 -4.962025316455696 -2.188639469158783
5.742105263157895 -4.759493670886076 -2.2635119285418894
5.742105263157895 -4.556962025316455 -2.337905730252091
5.742105263157895 -4.3544303797468356 -2.4108755132707103
5.742105263157895 -4.151898734177215 -2.481401493801184
5.742105263157895 -3.9493670886075947 -2.548488132046625
5.742105263157895 -3.746835443037975 -2.611298380574545
5.742105263157895 -3.5443037974683547 -2.6693003679284852
5.742105263157895 -3.3417721518987342 -2.7223886383745337
5.742105263157895 -3.1392405063291138 -2.770941227809245
5.742105263157895 -2.9367088607594933 -2.815792254723315
5.742105263157895 -2.7341772151898738 -2.858129303282983
5.742105263157895 -2.5316455696202533 -2.8993485383999675
5.742105263157895 -2.329113924050633 -2.94090570480147
5.742105263157895 -2.1265822784810124 -2.984188761486506
5.742105263157895 -1.9240506329113929 -3.030417913823057
5.742105263157895 -1.7215189873417724 -3.0805605300363323
5.742105263157895 -1.518987341772152 -3.135235084718739
5.742105263157895 -1.3164556962025316 -3.1945684970917125
5.742105263157895 -1.1139240506329111 -3.257964533687223
5.742105263157895 -0.9113924050632916 -3.3237462637374917
5.742105263157895 -0.7088607594936711 -3.388685330549097
5.742105263157895 -0.5063291139240507 -3.447592155809587
5.742105263157895 -0.3037974683544302 -3.493459131153068
5.742105263157895 -0.10126582278481067 -3.518884472967054
5.742105263157895 0.10126582278481067 -3.5188844729668847
5.742105263157895 0.3037974683544302 -3.4934591311524676
5.742105263157895 0.5063291139240498 -3.447592155808827
5.742105263157895 0.7088607594936711 -3.3886853305485616
5.742105263157895 0.9113924050632907 -3.3237462637371076
5.742105263157895 1.113924050632912 -3.257964533686973
5.742105263157895 1.3164556962025316 -3.194568497091063
5.742105263157895 1.5189873417721511 -3.1352350847182127
5.742105263157895 1.7215189873417724 -3.0805605300360432
5.742105263157895 1.924050632911392 -3.030417913823004
5.742105263157895 2.1265822784810133 -2.984188761486638
5.742105263157895 2.329113924050633 -2.9409057048013234
5.742105263157895 2.5316455696202524 -2.8993485383999626
5.742105263157895 2.7341772151898738 -2.8581293032828707
5.742105263157895 2.9367088607594933 -2.8157922547231533
5.742105263157895 3.139240506329113 -2.770941227809158
5.742105263157895 3.3417721518987342 -2.7223886383744444
5.742105263157895 3.544303797468354 -2.669300367928435
5.742105263157895 3.746835443037975 -2.6112983805745014
5.742105263157895 3.9493670886075947 -2.548488132046602
5.742105263157895 4.151898734177214 -2.4814014938012243
5.742105263157895 4.3544303797468356 -2.4108755132707635
5.742105263157895 4.556962025316455 -2.3379057302521455
5.742105263157895 4.759493670886076 -2.263511928541926
5.742105263157895 4.962025316455696 -2.1886394691587934
5.742105263157895 5.164556962025316 -2.1141019875405904
5.742105263157895 5.367088607594937 -2.040559265506564
5.742105263157895 5.5696202531645564 -1.9685193326629873
5.742105263157895 5.772151898734178 -1.898354222629234
5.742105263157895 5.974683544303797 -1.830321454296751
5.742105263157895 6.177215189873417 -1.764586247994572
5.742105263157895 6.379746835443038 -1.701241826063865
5.742105263157895 6.582278481012658 -1.6403267021002685
5.742105263157895 6.784810126582279 -1.5818387631635735
5.742105263157895 6.987341772151899 -1.525746399874365
5.742105263157895 7.189873417721518 -1.471997118316984
5.742105263157895 7.3924050632911396 -1.4205240996277515
5.742105263157895 7.594936708860759 -1.3712511352233827
5.742105263157895 7.797468354430379 -1.3240963013165516
5.742105263157895 8.0 -1.2789746680290304

5.947368421052632 -8.0 -1.291027632302967
5.947368421052632 -7.7974683544303796 -1.3352989909102706
5.947368421052632 -7.594936708860759 -1.381457450099772
5.947368421052632 -7.3924050632911396 -1.429568328759153
5.947368421052632 -7.189873417721519 -1.479691473588754
5.947368421052632 -6.987341772151899 -1.5318783989202942
5.947368421052632 -6.784810126582278 -1.586168566690535
5.947368421052632 -6.582278481012658 -1.6425845952257663
5.947368421052632 -6.379746835443038 -1.7011261606301424
5.947368421052632 -6.177215189873418 -1.7617623498247523
5.947368421052632 -5.974683544303797 -1.82442226262751
5.947368421052632 -5.772151898734178 -1.8889837790751627
5.947368421052632 -5.5696202531645564 -1.9552606634304535
5.947368421052632 -5.367088607594937 -2.0229886426678694
5.947368421052632 -5.1645569620253164 -2.09181185613346
5.947368421052632 -4.962025316455696 -2.161272174741434
5.947368421052632 -4.759493670886076 -2.230805270095497
5.947368421052632 -4.556962025316455 -2.29974867019471
5.947368421052632 -4.3544303797468356 -2.367367679286951
5.947368421052632 -4.151898734177215 -2.432903882675248
5.947368421052632 -3.9493670886075947 -2.4956468914320795
5.947368421052632 -3.746835443037975 -2.555022772886922
5.947368421052632 -3.5443037974683547 -2.6106840331081833
5.947368421052632 -3.3417721518987342 -2.6625800951551057
5.947368421052632 -3.1392405063291138 -2.7109883880288974
5.947368421052632 -2.9367088607594933 -2.756495794716708
5.947368421052632 -2.7341772151898738 -2.7999344411283076
5.947368421052632 -2.5316455696202533 -2.842287500963505
5.947368421052632 -2.329113924050633 -2.8845843395570534
5.947368421052632 -2.1265822784810124 -2.9277994307989474
5.947368421052632 -1.9240506329113929 -2.972759706957492
5.947368421052632 -1.7215189873417724 -3.020054792718378
5.947368421052632 -1.518987341772152 -3.069936846871612
5.947368421052632 -1.3164556962025316 -3.122193179862556
5.947368421052632 -1.1139240506329111 -3.1759784084378335
5.947368421052632 -0.9113924050632916 -3.2296114032005625
5.947368421052632 -0.7088607594936711 -3.280389779234572
5.947368421052632 -0.5063291139240507 -3.3245613423907825
5.947368421052632 -0.3037974683544302 -3.357683075883722
5.947368421052632 -0.10126582278481067 -3.3755544756974456
5.947368421052632 0.10126582278481067 -3.37555447569751
5.947368421052632 0.3037974683544302 -3.357683075883442
5.947368421052632 0.5063291139240498 -3.324561342390223
5.947368421052632 0.7088607594936711 -3.280389779234408
5.947368421052632 0.9113924050632907 -3.2296114032004404
5.947368421052632 1.113924050632912 -3.175978408437337
5.947368421052632 1.3164556962025316 -3.122193179862041
5.947368421052632 1.5189873417721511 -3.0699368468711943
5.947368421052632 1.7215189873417724 -3.0200547927181205
5.947368421052632 1.924050632911392 -2.972759706957132
5.947368421052632 2.1265822784810133 -2.9277994307989608
5.947368421052632 2.329113924050633 -2.884584339557074
5.947368421052632 2.5316455696202524 -2.8422875009635065
5.947368421052632 2.7341772151898738 -2.799934441128311
5.947368421052632 2.9367088607594933 -2.7564957947166153
5.947368421052632 3.139240506329113 -2.710988388028794
5.947368421052632 3.3417721518987342 -2.6625800951550214
5.947368421052632 3.544303797468354 -2.6106840331082055
5.947368421052632 3.746835443037975 -2.555022772886931
5.947368421052632 3.9493670886075947 -2.495646891432081
5.947368421052632 4.151898734177214 -2.4329038826753178
5.947368421052632 4.3544303797468356 -2.3673676792869793
5.947368421052632 4.556962025316455 -2.2997486701946963
5.947368421052632 4.759493670886076 -2.2308052700955403
5.947368421052632 4.962025316455696 -2.161272174741447
5.947368421052632 5.164556962025316 -2.091811856133503
5.947368421052632 5.367088607594937 -2.0229886426678956
5.947368421052632 5.5696202531645564 -1.9552606634304655
5.947368421052632 5.772151898734178 -1.8889837790751702
5.947368421052632 5.974683544303797 -1.82442226262752
5.947368421052632 6.177215189873417 -1.7617623498247494
5.947368421052632 6.379746835443038 -1.7011261606301546
5.947368421052632 6.582278481012658 -1.642584595225771
5.947368421052632 6.784810126582279 -1.5861685666905376
5.947368421052632 6.987341772151899 -1.531878398920294
5.947368421052632 7.189873417721518 -1.4796914735887574
5.947368421052632 7.3924050632911396 -1.429568328759163
5.947368421052632 7.594936708860759 -1.3814574500997752
5.947368421052632 7.797468354430379 -1.3352989909102748
5.947368421052632 8.0 -1.2910276323029672

6.152631578947369 -8.0 -1.301212451532301
6.152631578947369 -7.7974683544303796 -1.3445627786724874
6.152631578947369 -7.594936708860759 -1.3896573965206656
6.152631578947369 -7.3924050632911396 -1.4365442264885695
6.152631578947369 -7.189873417721519 -1.4852639449131508
6.152631578947369 -6.987341772151899 -1.5358471560762421
6.152631578947369 -6.784810126582278 -1.5883108447908745
6.152631578947369 -6.582278481012658 -1.642653975029454
6.152631578947369 -6.379746835443038 -1.6988521068434324
6.152631578947369 -6.177215189873418 -1.7568509358614541
6.152631578947369 -5.974683544303797 -1.8165587366924687
6.152631578947369 -5.772151898734178 -1.8778378399854765
6.152631578947369 -5.5696202531645564 -1.9404955260104186
6.152631578947369 -5.367088607594937 -2.0042751100316996
6.152631578947369 -5.1645569620253164 -2.06884854717181
6.152631578947369 -4.962025316455696 -2.1338125735264653
6.152631578947369 -4.759493670886076 -2.198691111007527
6.152631578947369 -4.556962025316455 -2.262947135207664
6.152631578947369 -4.3544303797468356 -2.326007009926062
6.152631578947369 -4.151898734177215 -2.3872989133338045
6.152631578947369 -3.9493670886075947 -2.446304076671958
6.152631578947369 -3.746835443037975 -2.502615378967535
6.152631578947369 -3.5443037974683547 -2.5559935829274347
6.152631578947369 -3.3417721518987342 -2.6064091237370595
6.152631578947369 -3.1392405063291138 -2.654058654533412
6.152631578947369 -2.9367088607594933 -2.6993507628409543
6.152631578947369 -2.7341772151898738 -2.742862494821072
6.152631578947369 -2.5316455696202533 -2.785274385768716
6.152631578947369 -2.329113924050633 -2.8272940597665817
6.152631578947369 -2.1265822784810124 -2.8695766282650874
6.152631578947369 -1.9240506329113929 -2.9126455345856095
6.152631578947369 -1.7215189873417724 -2.9568124351300398
6.152631578947369 -1.518987341772152 -3.0020913258267727
6.152631578947369 -1.3164556962025316 -3.0481023914576655
6.152631578947369 -1.1139240506329111 -3.093967492825096
6.152631578947369 -0.9113924050632916 -3.13821528239547
6.152631578947369 -0.7088607594936711 -3.1787419851849457
6.152631578947369 -0.5063291139240507 -3.2129071721848796
6.152631578947369 -0.3037974683544302 -3.2378532664244113
6.152631578947369 -0.10126582278481067 -3.251071292960756
6.152631578947369 0.10126582278481067 -3.2510712929606846
6.152631578947369 0.3037974683544302 -3.2378532664241098
6.152631578947369 0.5063291139240498 -3.2129071721844804
6.152631578947369 0.7088607594936711 -3.178741985184757
6.152631578947369 0.9113924050632907 -3.138215282395331
6.152631578947369 1.113924050632912 -3.0939674928247176
6.152631578947369 1.3164556962025316 -3.048102391457273
6.152631578947369 1.5189873417721511 -3.0020913258265662
6.152631578947369 1.7215189873417724 -2.9568124351297618
6.152631578947369 1.924050632911392 -2.9126455345853217
6.152631578947369 2.1265822784810133 -2.8695766282649626
6.152631578947369 2.329113924050633 -2.827294059766485
6.152631578947369 2.5316455696202524 -2.785274385768564
6.152631578947369 2.7341772151898738 -2.7428624948210008
6.152631578947369 2.9367088607594933 -2.6993507628409885
6.152631578947369 3.139240506329113 -2.6540586545334346
6.152631578947369 3.3417721518987342 -2.6064091237369826
6.152631578947369 3.544303797468354 -2.555993582927317
6.152631578947369 3.746835443037975 -2.5026153789675467
6.152631578947369 3.9493670886075947 -2.446304076671989
6.152631578947369 4.151898734177214 -2.3872989133338853
6.152631578947369 4.3544303797468356 -2.3260070099260908
6.152631578947369 4.556962025316455 -2.2629471352076633
6.152631578947369 4.759493670886076 -2.198691111007538
6.152631578947369 4.962025316455696 -2.133812573526468
6.152631578947369 5.164556962025316 -2.0688485471718097
6.152631578947369 5.367088607594937 -2.004275110031716
6.152631578947369 5.5696202531645564 -1.9404955260104342
6.152631578947369 5.772151898734178 -1.8778378399854816
6.152631578947369 5.974683544303797 -1.816558736692473
6.152631578947369 6.177215189873417 -1.756850935861451
6.152631578947369 6.379746835443038 -1.6988521068434468
6.152631578947369 6.582278481012658 -1.6426539750294629
6.152631578947369 6.784810126582279 -1.588310844790885
6.152631578947369 6.987341772151899 -1.5358471560762534
6.152631578947369 7.189873417721518 -1.485263944913153
6.152631578947369 7.3924050632911396 -1.4365442264885742
6.152631578947369 7.594936708860759 -1.3896573965206696
6.152631578947369 7.797468354430379 -1.3445627786724896
6.152631578947369 8.0 -1.3012124515323085

6.3578947368421055 -8.0 -1.3096594295116066
6.3578947368421055 -7.7974683544303796 -1.3520340526241306
6.3578947368421055 -7.594936708860759 -1.3960152223431403
6.3578947368421055 -7.3924050632911396 -1.441635735838915
6.3578947368421055 -7.189873417721519 -1.4889199809133906
6.3578947368421055 -6.987341772151899 -1.5378812719946626
6.3578947368421055 -6.784810126582278 -1.588518614768598
6.3578947368421055 -6.582278481012658 -1.6408128302399514
6.3578947368421055 -6.379746835443038 -1.6947219930726902
6.3578947368421055 -6.177215189873418 -1.7501761888895782
6.3578947368421055 -5.974683544303797 -1.807071683802747
6.3578947368421055 -5.772151898734178 -1.8652647424419375
6.3578947368421055 -5.5696202531645564 -1.9245655437329814
6.3578947368421055 -5.367088607594937 -1.9847329357174137
6.3578947368421055 -5.1645569620253164 -2.0454711322064747
6.3578947368421055 -4.962025316455696 -2.106429838224064
6.3578947368421055 -4.759493670886076 -2.167209592123097
6.3578947368421055 -4.556962025316455 -2.2273741511751455
6.3578947368421055 -4.3544303797468356 -2.2864712895757453
6.3578947368421055 -4.151898734177215 -2.344062208765309
6.3578947368421055 -3.9493670886075947 -2.399757833367849
6.3578947368421055 -3.746835443037975 -2.4532578783013403
6.3578947368421055 -3.5443037974683547 -2.5043864389725616
6.3578947368421055 -3.3417721518987342 -2.5531169323424883
6.3578947368421055 -3.1392405063291138 -2.599580228864252
6.3578947368421055 -2.9367088607594933 -2.644052732689764
6.3578947368421055 -2.7341772151898738 -2.686925023488552
6.3578947368421055 -2.5316455696202533 -2.7286549851622994
6.3578947368421055 -2.329113924050633 -2.7697109083905804
6.3578947368421055 -2.1265822784810124 -2.8105095522291803
6.3578947368421055 -1.9240506329113929 -2.851352230831372
6.3578947368421055 -1.7215189873417724 -2.8923598808382978
6.3578947368421055 -1.518987341772152 -2.93340714905719
6.3578947368421055 -1.3164556962025316 -2.9740571806724256
6.3578947368421055 -1.1139240506329111 -3.0135042550122337
6.3578947368421055 -0.9113924050632916 -3.050541375110679
6.3578947368421055 -0.7088607594936711 -3.0835826714282053
6.3578947368421055 -0.5063291139240507 -3.1107787880639295
6.3578947368421055 -0.3037974683544302 -3.130252700441484
6.3578947368421055 -0.10126582278481067 -3.140439037408919
6.3578947368421055 0.10126582278481067 -3.1404390374089424
6.3578947368421055 0.3037974683544302 -3.130252700441432
6.3578947368421055 0.5063291139240498 -3.11077878806376
6.3578947368421055 0.7088607594936711 -3.0835826714279917
6.3578947368421055 0.9113924050632907 -3.050541375110593
6.3578947368421055 1.113924050632912 -3.0135042550119446
6.3578947368421055 1.3164556962025316 -2.974057180672249
6.3578947368421055 1.5189873417721511 -2.9334071490571154
6.3578947368421055 1.7215189873417724 -2.892359880838095
6.3578947368421055 1.924050632911392 -2.851352230831344
6.3578947368421055 2.1265822784810133 -2.8105095522290875
6.3578947368421055 2.329113924050633 -2.769710908390451
6.3578947368421055 2.5316455696202524 -2.7286549851622763
6.3578947368421055 2.7341772151898738 -2.6869250234884943
6.3578947368421055 2.9367088607594933 -2.644052732689619
6.3578947368421055 3.139240506329113 -2.5995802288642436
6.3578947368421055 3.3417721518987342 -2.5531169323424825
6.3578947368421055 3.544303797468354 -2.504386438972513
6.3578947368421055 3.746835443037975 -2.453257878301339
6.3578947368421055 3.9493670886075947 -2.3997578333677927
6.3578947368421055 4.151898734177214 -2.3440622087653096
6.3578947368421055 4.3544303797468356 -2.2864712895757333
6.3578947368421055 4.556962025316455 -2.2273741511751375
6.3578947368421055 4.759493670886076 -2.16720959212311
6.3578947368421055 4.962025316455696 -2.1064298382240536
6.3578947368421055 5.164556962025316 -2.0454711322064796
6.3578947368421055 5.367088607594937 -1.9847329357174195
6.3578947368421055 5.5696202531645564 -1.9245655437329914
6.3578947368421055 5.772151898734178 -1.86526474244194
6.3578947368421055 5.974683544303797 -1.8070716838027503
6.3578947368421055 6.177215189873417 -1.7501761888895822
6.3578947368421055 6.379746835443038 -1.694721993072695
6.3578947368421055 6.582278481012658 -1.6408128302399643
6.3578947368421055 6.784810126582279 -1.5885186147686046
6.3578947368421055 6.987341772151899 -1.5378812719946653
6.3578947368421055 7.189873417721518 -1.4889199809133948
6.3578947368421055 7.3924050632911396 -1.4416357358389191
6.3578947368421055 7.594936708860759 -1.3960152223431428
6.3578947368421055 7.797468354430379 -1.3520340526241308
6.3578947368421055 8.0 -1.3096594295116097

6.563157894736842 -8.0 -1.316495562294247
6.563157894736842 -7.7974683544303796 -1.35785408272914
6.563157894736842 -7.594936708860759 -1.40068774224823
6.563157894736842 -7.3924050632911396 -1.44501642924566
6.563157894736842 -7.189873417721519 -1.49085096568244
6.563157894736842 -6.987341772151899 -1.5381906868994695
6.563157894736842 -6.784810126582278 -1.5870205920818454
6.563157894736842 -6.582278481012658 -1.6373080445016448
6.563157894736842 -6.379746835443038 -1.68899903311001
6.563157894736842 -6.177215189873418 -1.7420140612559378
6.563157894736842 -5.974683544303797 -1.7962438119659507
6.563157894736842 -5.772151898734178 -1.8515448597104724
6.563157894736842 -5.5696202531645564 -1.907735860068911
6.563157894736842 -5.367088607594937 -1.9645948469345178
6.563157894736842 -5.1645569620253164 -2.021858481452242
6.563157894736842 -4.962025316455696 -2.0792242818395517
6.563157894736842 -4.759493670886076 -2.13635694000584
6.563157894736842 -4.556962025316455 -2.1928996906975207
6.563157894736842 -4.3544303797468356 -2.2484912257837424
6.563157894736842 -4.151898734177215 -2.302787768679019
6.563157894736842 -3.9493670886075947 -2.3554886889947677
6.563157894736842 -3.746835443037975 -2.40636267574033
6.563157894736842 -3.5443037974683547 -2.4552704088372077
6.563157894736842 -3.3417721518987342 -2.502179341182862
6.563157894736842 -3.1392405063291138 -2.5471669279279836
6.563157894736842 -2.9367088607594933 -2.590410336890397
6.563157894736842 -2.7341772151898738 -2.6321628429220403
6.563157894736842 -2.5316455696202533 -2.67271903033116
6.563157894736842 -2.329113924050633 -2.7123720148582966
6.563157894736842 -2.1265822784810124 -2.7513659827883505
6.563157894736842 -1.9240506329113929 -2.7898467474239133
6.563157894736842 -1.7215189873417724 -2.827812406293718
6.563157894736842 -1.518987341772152 -2.8650663388595254
6.563157894736842 -1.3164556962025316 -2.901176430687182
6.563157894736842 -1.1139240506329111 -2.9354479340604827
6.563157894736842 -0.9113924050632916 -2.9669223472613466
6.563157894736842 -0.7088607594936711 -2.994419035985846
6.563157894736842 -0.5063291139240507 -3.01663559116201
6.563157894736842 -0.3037974683544302 -3.032311300589775
6.563157894736842 -0.10126582278481067 -3.04043310564049
6.563157894736842 0.10126582278481067 -3.0404331056404565
6.563157894736842 0.3037974683544302 -3.032311300589823
6.563157894736842 0.5063291139240498 -3.0166355911620575
6.563157894736842 0.7088607594936711 -2.9944190359857634
6.563157894736842 0.9113924050632907 -2.9669223472611477
6.563157894736842 1.113924050632912 -2.93544793406031
6.563157894736842 1.3164556962025316 -2.9011764306870087
6.563157894736842 1.5189873417721511 -2.8650663388593527
6.563157894736842 1.7215189873417724 -2.8278124062935883
6.563157894736842 1.924050632911392 -2.7898467474240185
6.563157894736842 2.1265822784810133 -2.751365982788261
6.563157894736842 2.329113924050633 -2.7123720148582287
6.563157894736842 2.5316455696202524 -2.672719030331115
6.563157894736842 2.7341772151898738 -2.632162842921936
6.563157894736842 2.9367088607594933 -2.590410336890322
6.563157894736842 3.139240506329113 -2.5471669279278455
6.563157894736842 3.3417721518987342 -2.5021793411828366
6.563157894736842 3.544303797468354 -2.4552704088372397
6.563157894736842 3.746835443037975 -2.4063626757403416
6.563157894736842 3.9493670886075947 -2.3554886889947806
6.563157894736842 4.151898734177214 -2.3027877686790443
6.563157894736842 4.3544303797468356 -2.248491225783739
6.563157894736842 4.556962025316455 -2.192899690697524
6.563157894736842 4.759493670886076 -2.136356940005824
6.563157894736842 4.962025316455696 -2.0792242818395574
6.563157894736842 5.164556962025316 -2.0218584814522673
6.563157894736842 5.367088607594937 -1.964594846934522
6.563157894736842 5.5696202531645564 -1.9077358600689147
6.563157894736842 5.772151898734178 -1.8515448597104882
6.563157894736842 5.974683544303797 -1.7962438119659567
6.563157894736842 6.177215189873417 -1.7420140612559345
6.563157894736842 6.379746835443038 -1.6889990331100115
6.563157894736842 6.582278481012658 -1.6373080445016512
6.563157894736842 6.784810126582279 -1.5870205920818587
6.563157894736842 6.987341772151899 -1.5381906868994688
6.563157894736842 7.189873417721518 -1.4908509656824451
6.563157894736842 7.3924050632911396 -1.445016429245663
6.563157894736842 7.594936708860759 -1.4006877422482331
6.563157894736842 7.797468354430379 -1.3578540827291445
6.563157894736842 8.0 -1.3164955622942505

6.768421052631579 -8.0 -1.3218432343891644
6.768421052631579 -7.7974683544303796 -1.3621577044374011
6.768421052631579 -7.594936708860759 -1.4038230745657343
6.768421052631579 -7.3924050632911396 -1.4468484004445687
6.768421052631579 -7.189873417721519 -1.4912334171930992
6.768421052631579 -6.987341772151899 -1.5369664039282664
6.768421052631579 -6.784810126582278 -1.5840217440796533
6.768421052631579 -6.582278481012658 -1.6323571936702526
6.768421052631579 -6.379746835443038 -1.6819109037077806
6.768421052631579 -6.177215189873418 -1.732598293303319
6.768421052631579 -5.974683544303797 -1.784308940787638
6.768421052631579 -5.772151898734178 -1.8369037529236254
6.768421052631579 -5.5696202531645564 -1.8902127852983948
6.768421052631579 -5.367088607594937 -1.9440342106587007
6.768421052631579 -5.1645569620253164 -1.9981350452450262
6.768421052631579 -4.962025316455696 -2.0522543097710684
6.768421052631579 -4.759493670886076 -2.1061092696820736
6.768421052631579 -4.556962025316455 -2.1594052082023043
6.768421052631579 -4.3544303797468356 -2.2118487846793022
6.768421052631579 -4.151898734177215 -2.263164409088849
6.768421052631579 -3.9493670886075947 -2.313112284854597
6.768421052631579 -3.746835443037975 -2.36150599380219
6.768421052631579 -3.5443037974683547 -2.4082269504686784
6.768421052631579 -3.3417721518987342 -2.4532329705488367
6.768421052631579 -3.1392405063291138 -2.4965587060587056
6.768421052631579 -2.9367088607594933 -2.538306730392706
6.768421052631579 -2.7341772151898738 -2.578629345232711
6.768421052631579 -2.5316455696202533 -2.617702368904565
6.768421052631579 -2.329113924050633 -2.6556929616542675
6.768421052631579 -2.1265822784810124 -2.6927238618223344
6.768421052631579 -1.9240506329113929 -2.7288364084330317
6.768421052631579 -1.7215189873417724 -2.763954754428965
6.768421052631579 -1.518987341772152 -2.7978541302363675
6.768421052631579 -1.3164556962025316 -2.8301371913232365
6.768421052631579 -1.1139240506329111 -2.860224351998492
6.768421052631579 -0.9113924050632916 -2.887365958906904
6.768421052631579 -0.7088607594936711 -2.9106847384014425
6.768421052631579 -0.5063291139240507 -2.9292539742270334
6.768421052631579 -0.3037974683544302 -2.9422084501846566
6.768421052631579 -0.10126582278481067 -2.9488719262131697
6.768421052631579 0.10126582278481067 -2.94887192621306
6.768421052631579 0.3037974683544302 -2.9422084501845145
6.768421052631579 0.5063291139240498 -2.9292539742270605
6.768421052631579 0.7088607594936711 -2.910684738401308
6.768421052631579 0.9113924050632907 -2.887365958906762
6.768421052631579 1.113924050632912 -2.8602243519984376
6.768421052631579 1.3164556962025316 -2.8301371913231073
6.768421052631579 1.5189873417721511 -2.7978541302362725
6.768421052631579 1.7215189873417724 -2.763954754428863
6.768421052631579 1.924050632911392 -2.7288364084328594
6.768421052631579 2.1265822784810133 -2.6927238618223046
6.768421052631579 2.329113924050633 -2.655692961654195
6.768421052631579 2.5316455696202524 -2.6177023689044865
6.768421052631579 2.7341772151898738 -2.5786293452326894
6.768421052631579 2.9367088607594933 -2.5383067303926126
6.768421052631579 3.139240506329113 -2.496558706058637
6.768421052631579 3.3417721518987342 -2.4532329705488043
6.768421052631579 3.544303797468354 -2.4082269504686646
6.768421052631579 3.746835443037975 -2.3615059938021448
6.768421052631579 3.9493670886075947 -2.3131122848545687
6.768421052631579 4.151898734177214 -2.2631644090888354
6.768421052631579 4.3544303797468356 -2.2118487846793147
6.768421052631579 4.556962025316455 -2.1594052082023008
6.768421052631579 4.759493670886076 -2.1061092696820554
6.768421052631579 4.962025316455696 -2.0522543097710715
6.768421052631579 5.164556962025316 -1.998135045245043
6.768421052631579 5.367088607594937 -1.9440342106587147
6.768421052631579 5.5696202531645564 -1.8902127852984092
6.768421052631579 5.772151898734178 -1.8369037529236227
6.768421052631579 5.974683544303797 -1.7843089407876394
6.768421052631579 6.177215189873417 -1.7325982933033175
6.768421052631579 6.379746835443038 -1.681910903707781
6.768421052631579 6.582278481012658 -1.632357193670253
6.768421052631579 6.784810126582279 -1.5840217440796542
6.768421052631579 6.987341772151899 -1.5369664039282653
6.768421052631579 7.189873417721518 -1.4912334171931039
6.768421052631579 7.3924050632911396 -1.446848400444571
6.768421052631579 7.594936708860759 -1.403823074565734
6.768421052631579 7.797468354430379 -1.3621577044374014
6.768421052631579 8.0 -1.3218432343891682

6.973684210526316 -8.0 -1.3258192879034703
6.973684210526316 -7.7974683544303796 -1.3650724516388166
6.973684210526316 -7.594936708860759 -1.405559912113652
6.973684210526316 -7.3924050632911396 -1.447281778723207
6.973684210526316 -7.189873417721519 -1.490228891337436
6.973684210526316 -6.987341772151899 -1.5343809805386113
6.973684210526316 -6.784810126582278 -1.5797046274271247
6.973684210526316 -6.582278481012658 -1.6261510554144587
6.973684210526316 -6.379746835443038 -1.6736538177181925
6.973684210526316 -6.177215189873418 -1.7221264870262742
6.973684210526316 -5.974683544303797 -1.7714605089977475
6.973684210526316 -5.772151898734178 -1.8215234479009268
6.973684210526316 -5.5696202531645564 -1.8721579261355403
6.973684210526316 -5.367088607594937 -1.9231816294635946
6.973684210526316 -5.1645569620253164 -1.974388798922183
6.973684210526316 -4.962025316455696 -2.025553633000901
6.973684210526316 -4.759493670886076 -2.076435948167526
6.973684210526316 -4.556962025316455 -2.1267892613673696
6.973684210526316 -4.3544303797468356 -2.176371146821344
6.973684210526316 -4.151898734177215 -2.2249552926650438
6.973684210526316 -3.9493670886075947 -2.2723441958109967
6.973684210526316 -3.746835443037975 -2.3183809877392134
6.973684210526316 -3.5443037974683547 -2.362958610159774
6.973684210526316 -3.3417721518987342 -2.4060245753768017
6.973684210526316 -3.1392405063291138 -2.4475799051177924
6.973684210526316 -2.9367088607594933 -2.4876714966189954
6.973684210526316 -2.7341772151898738 -2.5263779737609497
6.973684210526316 -2.5316455696202533 -2.5637898594935806
6.973684210526316 -2.329113924050633 -2.5999855052986027
6.973684210526316 -2.1265822784810124 -2.635004587369273
6.973684210526316 -1.9240506329113929 -2.668821202774915
6.973684210526316 -1.7215189873417724 -2.7013188348142134
6.973684210526316 -1.518987341772152 -2.7322698766910127
6.973684210526316 -1.3164556962025316 -2.7613230802451687
6.973684210526316 -1.1139240506329111 -2.7880030848174
6.973684210526316 -0.9113924050632916 -2.811726603027438
6.973684210526316 -0.7088607594936711 -2.8318390743085184
6.973684210526316 -0.5063291139240507 -2.847672719318084
6.973684210526316 -0.3037974683544302 -2.858621542275697
6.973684210526316 -0.10126582278481067 -2.8642219339621224
6.973684210526316 0.10126582278481067 -2.8642219339619803
6.973684210526316 0.3037974683544302 -2.858621542275531
6.973684210526316 0.5063291139240498 -2.8476727193178717
6.973684210526316 0.7088607594936711 -2.8318390743084714
6.973684210526316 0.9113924050632907 -2.8117266030273216
6.973684210526316 1.113924050632912 -2.7880030848171238
6.973684210526316 1.3164556962025316 -2.761323080245143
6.973684210526316 1.5189873417721511 -2.732269876690993
6.973684210526316 1.7215189873417724 -2.7013188348140655
6.973684210526316 1.924050632911392 -2.6688212027747658
6.973684210526316 2.1265822784810133 -2.6350045873691075
6.973684210526316 2.329113924050633 -2.5999855052985175
6.973684210526316 2.5316455696202524 -2.5637898594935637
6.973684210526316 2.7341772151898738 -2.52637797376092
6.973684210526316 2.9367088607594933 -2.4876714966189573
6.973684210526316 3.139240506329113 -2.447579905117745
6.973684210526316 3.3417721518987342 -2.4060245753767466
6.973684210526316 3.544303797468354 -2.362958610159652
6.973684210526316 3.746835443037975 -2.318380987739192
6.973684210526316 3.9493670886075947 -2.2723441958109896
6.973684210526316 4.151898734177214 -2.224955292665022
6.973684210526316 4.3544303797468356 -2.1763711468213356
6.973684210526316 4.556962025316455 -2.126789261367353
6.973684210526316 4.759493670886076 -2.076435948167506
6.973684210526316 4.962025316455696 -2.025553633000905
6.973684210526316 5.164556962025316 -1.974388798922172
6.973684210526316 5.367088607594937 -1.9231816294635855
6.973684210526316 5.5696202531645564 -1.8721579261355348
6.973684210526316 5.772151898734178 -1.82152344790093
6.973684210526316 5.974683544303797 -1.7714605089977453
6.973684210526316 6.177215189873417 -1.7221264870262742
6.973684210526316 6.379746835443038 -1.6736538177182003
6.973684210526316 6.582278481012658 -1.626151055414465
6.973684210526316 6.784810126582279 -1.5797046274271183
6.973684210526316 6.987341772151899 -1.5343809805386164
6.973684210526316 7.189873417721518 -1.4902288913374355
6.973684210526316 7.3924050632911396 -1.4472817787232086
6.973684210526316 7.594936708860759 -1.4055599121136542
6.973684210526316 7.797468354430379 -1.365072451638823
6.973684210526316 8.0 -1.325819287903477

7.178947368421053 -8.0 -1.3285344138412352
7.178947368421053 -7.7974683544303796 -1.3667180643127028
7.178947368421053 -7.594936708860759 -1.4060272203041633
7.178947368421053 -7.3924050632911396 -1.44645471702076
7.178947368421053 -7.189873417721519 -1.4879843904451417
7.178947368421053 -6.987341772151899 -1.5305895235678553
7.178947368421053 -6.784810126582278 -1.57423117405055
7.178947368421053 -6.582278481012658 -1.6188564260975806
7.178947368421053 -6.379746835443038 -1.664396635911928
7.178947368421053 -6.177215189873418 -1.7107657739340612
7.178947368421053 -5.974683544303797 -1.7578590075704839
7.178947368421053 -5.772151898734178 -1.8055517129526386
7.178947368421053 -5.5696202531645564 -1.8536991482835334
7.178947368421053 -5.367088607594937 -1.902137055681505
7.178947368421053 -5.1645569620253164 -1.9506834700441262
7.178947368421053 -4.962025316455696 -1.9991419856290713
7.178947368421053 -4.759493670886076 -2.047306645915269
7.178947368421053 -4.556962025316455 -2.0949684658692123
7.178947368421053 -4.3544303797468356 -2.1419233653007184
7.178947368421053 -4.151898734177215 -2.1879810043138916
7.178947368421053 -3.9493670886075947 -2.2329737085680037
7.178947368421053 -3.746835443037975 -2.2767644175353237
7.178947368421053 -3.5443037974683547 -2.31925245729996
7.178947368421053 -3.3417721518987342 -2.3603759916885276
7.178947368421053 -3.1392405063291138 -2.40011026447789
7.178947368421053 -2.9367088607594933 -2.43846118071404
7.178947368421053 -2.7341772151898738 -2.47545430886095
7.178947368421053 -2.5316455696202533 -2.511119919558412
7.178947368421053 -2.329113924050633 -2.5454751315927737
7.178947368421053 -2.1265822784810124 -2.5785045813367944
7.178947368421053 -1.9240506329113929 -2.6101412963501276
7.178947368421053 -1.7215189873417724 -2.6402497018281412
7.178947368421053 -1.518987341772152 -2.6686129754587196
7.178947368421053 -1.3164556962025316 -2.6949272770933055
7.178947368421053 -1.1139240506329111 -2.718805570824483
7.178947368421053 -0.9113924050632916 -2.739793528839097
7.178947368421053 -0.7088607594936711 -2.7573989548938376
7.178947368421053 -0.5063291139240507 -2.7711339668848414
7.178947368421053 -0.3037974683544302 -2.7805659062290604
7.178947368421053 -0.10126582278481067 -2.7853693717914716
7.178947368421053 0.10126582278481067 -2.78536937179141
7.178947368421053 0.3037974683544302 -2.780565906229094
7.178947368421053 0.5063291139240498 -2.7711339668846193
7.178947368421053 0.7088607594936711 -2.7573989548937394
7.178947368421053 0.9113924050632907 -2.7397935288390767
7.178947368421053 1.113924050632912 -2.7188055708244265
7.178947368421053 1.3164556962025316 -2.69492727709322
7.178947368421053 1.5189873417721511 -2.6686129754587418
7.178947368421053 1.7215189873417724 -2.6402497018280555
7.178947368421053 1.924050632911392 -2.6101412963499464
7.178947368421053 2.1265822784810133 -2.5785045813365124
7.178947368421053 2.329113924050633 -2.545475131592648
7.178947368421053 2.5316455696202524 -2.5111199195583604
7.178947368421053 2.7341772151898738 -2.475454308860896
7.178947368421053 2.9367088607594933 -2.4384611807139573
7.178947368421053 3.139240506329113 -2.40011026447787
7.178947368421053 3.3417721518987342 -2.3603759916885054
7.178947368421053 3.544303797468354 -2.3192524572998914
7.178947368421053 3.746835443037975 -2.2767644175353188
7.178947368421053 3.9493670886075947 -2.232973708567987
7.178947368421053 4.151898734177214 -2.187981004313876
7.178947368421053 4.3544303797468356 -2.1419233653007037
7.178947368421053 4.556962025316455 -2.094968465869188
7.178947368421053 4.759493670886076 -2.047306645915254
7.178947368421053 4.962025316455696 -1.9991419856290715
7.178947368421053 5.164556962025316 -1.9506834700441107
7.178947368421053 5.367088607594937 -1.9021370556814992
7.178947368421053 5.5696202531645564 -1.853699148283529
7.178947368421053 5.772151898734178 -1.8055517129526328
7.178947368421053 5.974683544303797 -1.7578590075704845
7.178947368421053 6.177215189873417 -1.7107657739340583
7.178947368421053 6.379746835443038 -1.6643966359119258
7.178947368421053 6.582278481012658 -1.618856426097579
7.178947368421053 6.784810126582279 -1.5742311740505628
7.178947368421053 6.987341772151899 -1.5305895235678568
7.178947368421053 7.189873417721518 -1.4879843904451449
7.178947368421053 7.3924050632911396 -1.4464547170207616
7.178947368421053 7.594936708860759 -1.4060272203041664
7.178947368421053 7.797468354430379 -1.3667180643126986
7.178947368421053 8.0 -1.3285344138412416

7.38421052631579 -8.0 -1.3300928109983834
7.38421052631579 -7.7974683544303796 -1.3672062956700375
7.38421052631579 -7.594936708860759 -1.405344261246958
7.38421052631579 -7.3924050632911396 -1.4444937207900932
7.38421052631579 -7.189873417721519 -1.484633106162654
7.38421052631579 -6.987341772151899 -1.5257309777383572
7.38421052631579 -6.784810126582278 -1.5677446771626637
7.38421052631579 -6.582278481012658 -1.6106189693253974
7.38421052631579 -6.379746835443038 -1.6542847409891044
7.38421052631579 -6.177215189873418 -1.6986578488238897
7.38421052631579 -5.974683544303797 -1.7436382376721302
7.38421052631579 -5.772151898734178 -1.7891094780053998
7.38421052631579 -5.5696202531645564 -1.8349388951098677
7.38421052631579 -5.367088607594937 -1.8809784746591889
7.38421052631579 -5.1645569620253164 -1.9270667209834789
7.38421052631579 -4.962025316455696 -1.9730316052998704
7.38421052631579 -4.759493670886076 -2.018694662114679
7.38421052631579 -4.556962025316455 -2.0638761678901267
7.38421052631579 -4.3544303797468356 -2.1084011703411205
7.38421052631579 -4.151898734177215 -2.152105945160361
7.38421052631579 -3.9493670886075947 -2.1948442691479633
7.38421052631579 -3.746835443037975 -2.236492755009714
7.38421052631579 -3.5443037974683547 -2.2769544361580842
7.38421052631579 -3.3417721518987342 -2.3161598520668667
7.38421052631579 -3.1392405063291138 -2.354065075818138
7.38421052631579 -2.9367088607594933 -2.3906464262077756
7.38421052631579 -2.7341772151898738 -2.425891973081088
7.38421052631579 -2.5316455696202533 -2.4597903219575006
7.38421052631579 -2.329113924050633 -2.492317506492781
7.38421052631579 -2.1265822784810124 -2.52342310219149
7.38421052631579 -1.9240506329113929 -2.553016905168135
7.38421052631579 -1.7215189873417724 -2.5809577120109806
7.38421052631579 -1.518987341772152 -2.6070458949780786
7.38421052631579 -1.3164556962025316 -2.6310215522102647
7.38421052631579 -1.1139240506329111 -2.652569921695459
7.38421052631579 -0.9113924050632916 -2.671335315907997
7.38421052631579 -0.7088607594936711 -2.6869438881175376
7.38421052631579 -0.5063291139240507 -2.699034009637012
7.38421052631579 -0.3037974683544302 -2.7072910915659945
7.38421052631579 -0.10126582278481067 -2.7114818288106477
7.38421052631579 0.10126582278481067 -2.711481828810634
7.38421052631579 0.3037974683544302 -2.7072910915659865
7.38421052631579 0.5063291139240498 -2.699034009636885
7.38421052631579 0.7088607594936711 -2.68694388811745
7.38421052631579 0.9113924050632907 -2.6713353159078737
7.38421052631579 1.113924050632912 -2.652569921695468
7.38421052631579 1.3164556962025316 -2.6310215522101714
7.38421052631579 1.5189873417721511 -2.6070458949780386
7.38421052631579 1.7215189873417724 -2.5809577120109015
7.38421052631579 1.924050632911392 -2.5530169051680685
7.38421052631579 2.1265822784810133 -2.5234231021914493
7.38421052631579 2.329113924050633 -2.4923175064926757
7.38421052631579 2.5316455696202524 -2.4597903219574477
7.38421052631579 2.7341772151898738 -2.4258919730810184
7.38421052631579 2.9367088607594933 -2.390646426207738
7.38421052631579 3.139240506329113 -2.3540650758180877
7.38421052631579 3.3417721518987342 -2.3161598520668356
7.38421052631579 3.544303797468354 -2.2769544361580527
7.38421052631579 3.746835443037975 -2.2364927550096927
7.38421052631579 3.9493670886075947 -2.1948442691479375
7.38421052631579 4.151898734177214 -2.1521059451603395
7.38421052631579 4.3544303797468356 -2.108401170341087
7.38421052631579 4.556962025316455 -2.063876167890112
7.38421052631579 4.759493670886076 -2.0186946621146675
7.38421052631579 4.962025316455696 -1.9730316052998613
7.38421052631579 5.164556962025316 -1.9270667209834462
7.38421052631579 5.367088607594937 -1.8809784746591813
7.38421052631579 5.5696202531645564 -1.8349388951098653
7.38421052631579 5.772151898734178 -1.7891094780054029
7.38421052631579 5.974683544303797 -1.7436382376721342
7.38421052631579 6.177215189873417 -1.6986578488238935
7.38421052631579 6.379746835443038 -1.654284740989108
7.38421052631579 6.582278481012658 -1.6106189693253945
7.38421052631579 6.784810126582279 -1.5677446771626586
7.38421052631579 6.987341772151899 -1.5257309777383576
7.38421052631579 7.189873417721518 -1.484633106162663
7.38421052631579 7.3924050632911396 -1.4444937207900919
7.38421052631579 7.594936708860759 -1.4053442612469587
7.38421052631579 7.797468354430379 -1.3672062956700406
7.38421052631579 8.0 -1.3300928109983818

7.589473684210526 -8.0 -1.3305920589820468
7.589473684210526 -7.7974683544303796 -1.3666409487333508
7.589473684210526 -7.594936708860759 -1.4036208541065727
7.589473684210526 -7.3924050632911396 -1.4415142055932948
7.589473684210526 -7.189873417721519 -1.4802953612135805
7.589473684210526 -6.987341772151899 -1.519929550429152
7.589473684210526 -6.784810126582278 -1.5603718053554139
7.589473684210526 -6.582278481012658 -1.6015659242848965
7.589473684210526 -6.379746835443038 -1.6434435287398963
7.589473684210526 -6.177215189873418 -1.685923293267492
7.589473684210526 -5.974683544303797 -1.7289104455086703
7.589473684210526 -5.772151898734178 -1.7722966502109905
7.589473684210526 -5.5696202531645564 -1.8159604010678447
7.589473684210526 -5.367088607594937 -1.8597680435795407
7.589473684210526 -5.1645569620253164 -1.9035755346720198
7.589473684210526 -4.962025316455696 -1.9472310047204047
7.589473684210526 -4.759493670886076 -1.9905781205967397
7.589473684210526 -4.556962025316455 -2.033460153754189
7.589473684210526 -4.3544303797468356 -2.0757245404618563
7.589473684210526 -4.151898734177215 -2.117227594985569
7.589473684210526 -3.9493670886075947 -2.157838921171307
7.589473684210526 -3.746835443037975 -2.1974449888589658
7.589473684210526 -3.5443037974683547 -2.235951323748102
7.589473684210526 -3.3417721518987342 -2.273282820304641
7.589473684210526 -3.1392405063291138 -2.309381830989905
7.589473684210526 -2.9367088607594933 -2.3442038991795724
7.589473684210526 -2.7341772151898738 -2.3777112616294827
7.589473684210526 -2.5316455696202533 -2.4098645170808233
7.589473684210526 -2.329113924050633 -2.4406131116599656
7.589473684210526 -2.1265822784810124 -2.4698855102815744
7.589473684210526 -1.9240506329113929 -2.497580098168039
7.589473684210526 -1.7215189873417724 -2.523557983297996
7.589473684210526 -1.518987341772152 -2.547638935347461
7.589473684210526 -1.3164556962025316 -2.5696016632900327
7.589473684210526 -1.1139240506329111 -2.5891894382742002
7.589473684210526 -0.9113924050632916 -2.6061216306495623
7.589473684210526 -0.7088607594936711 -2.620110990546677
7.589473684210526 -0.5063291139240507 -2.63088547925147
7.589473684210526 -0.3037974683544302 -2.638212309015292
7.589473684210526 -0.10126582278481067 -2.641920877886495
7.589473684210526 0.10126582278481067 -2.6419208778864567
7.589473684210526 0.3037974683544302 -2.6382123090152136
7.589473684210526 0.5063291139240498 -2.6308854792515057
7.589473684210526 0.7088607594936711 -2.620110990546631
7.589473684210526 0.9113924050632907 -2.6061216306493327
7.589473684210526 1.113924050632912 -2.589189438274096
7.589473684210526 1.3164556962025316 -2.56960166328995
7.589473684210526 1.5189873417721511 -2.54763893534733
7.589473684210526 1.7215189873417724 -2.523557983297888
7.589473684210526 1.924050632911392 -2.4975800981678966
7.589473684210526 2.1265822784810133 -2.4698855102815163
7.589473684210526 2.329113924050633 -2.4406131116599075
7.589473684210526 2.5316455696202524 -2.4098645170807993
7.589473684210526 2.7341772151898738 -2.377711261629443
7.589473684210526 2.9367088607594933 -2.3442038991795098
7.589473684210526 3.139240506329113 -2.309381830989814
7.589473684210526 3.3417721518987342 -2.2732828203046114
7.589473684210526 3.544303797468354 -2.2359513237480804
7.589473684210526 3.746835443037975 -2.197444988858945
7.589473684210526 3.9493670886075947 -2.1578389211712836
7.589473684210526 4.151898734177214 -2.1172275949855277
7.589473684210526 4.3544303797468356 -2.075724540461851
7.589473684210526 4.556962025316455 -2.0334601537541905
7.589473684210526 4.759493670886076 -1.9905781205967321
7.589473684210526 4.962025316455696 -1.947231004720397
7.589473684210526 5.164556962025316 -1.9035755346720378
7.589473684210526 5.367088607594937 -1.8597680435795394
7.589473684210526 5.5696202531645564 -1.815960401067836
7.589473684210526 5.772151898734178 -1.772296650210987
7.589473684210526 5.974683544303797 -1.7289104455086666
7.589473684210526 6.177215189873417 -1.6859232932674897
7.589473684210526 6.379746835443038 -1.6434435287398985
7.589473684210526 6.582278481012658 -1.6015659242848896
7.589473684210526 6.784810126582279 -1.5603718053554132
7.589473684210526 6.987341772151899 -1.5199295504291515
7.589473684210526 7.189873417721518 -1.4802953612135796
7.589473684210526 7.3924050632911396 -1.4415142055932948
7.589473684210526 7.594936708860759 -1.403620854106574
7.589473684210526 7.797468354430379 -1.3666409487333506
7.589473684210526 8.0 -1.3305920589820452

7.794736842105263 -8.0 -1.3301231561794844
7.794736842105263 -7.7974683544303796 -1.3651180807221475
7.794736842105263 -7.594936708860759 -1.4009577963199031
7.794736842105263 -7.3924050632911396 -1.4376211939082926
7.794736842105263 -7.189873417721519 -1.475079647780325
7.794736842105263 -6.987341772151899 -1.5132961620330947
7.794736842105263 -6.784810126582278 -1.5522245344407617
7.794736842105263 -6.582278481012658 -1.5918085789821348
7.794736842105263 -6.379746835443038 -1.6319814600400453
7.794736842105263 -6.177215189873418 -1.672665203434016
7.794736842105263 -5.974683544303797 -1.7137704605486406
7.794736842105263 -5.772151898734178 -1.7551966097909086
7.794736842105263 -5.5696202531645564 -1.7968322816364029
7.794736842105263 -5.367088607594937 -1.8385563862027776
7.794736842105263 -5.1645569620253164 -1.8802397020092132
7.794736842105263 -4.962025316455696 -1.9217470482489105
7.794736842105263 -4.759493670886076 -1.962940008981051
7.794736842105263 -4.556962025316455 -2.0036801074305326
7.794736842105263 -4.3544303797468356 -2.043832247323796
7.794736842105263 -4.151898734177215 -2.083268155713962
7.794736842105263 -3.9493670886075947 -2.121869491921624
7.794736842105263 -3.746835443037975 -2.1595302459969687
7.794736842105263 -3.5443037974683547 -2.196158052238015
7.794736842105263 -3.3417721518987342 -2.23167409842296
7.794736842105263 -3.1392405063291138 -2.266011420849164
7.794736842105263 -2.9367088607594933 -2.2991115308113907
7.794736842105263 -2.7341772151898738 -2.3309195036101884
7.794736842105263 -2.5316455696202533 -2.361377856299763
7.794736842105263 -2.329113924050633 -2.3904197255008404
7.794736842105263 -2.1265822784810124 -2.4179620159282815
7.794736842105263 -1.9240506329113929 -2.4438993119971144
7.794736842105263 -1.7215189873417724 -2.468099417621125
7.794736842105263 -1.518987341772152 -2.4904013965414835
7.794736842105263 -1.3164556962025316 -2.5106169008831998
7.794736842105263 -1.1139240506329111 -2.5285353640034702
7.794736842105263 -0.9113924050632916 -2.5439332619009325
7.794736842105263 -0.7088607594936711 -2.5565871062343435
7.794736842105263 -0.5063291139240507 -2.5662891639321246
7.794736842105263 -0.3037974683544302 -2.5728642184022705
7.794736842105263 -0.10126582278481067 -2.5761851759273804
7.794736842105263 0.10126582278481067 -2.57618517592735
7.794736842105263 0.3037974683544302 -2.572864218402246
7.794736842105263 0.5063291139240498 -2.5662891639320597
7.794736842105263 0.7088607594936711 -2.5565871062342835
7.794736842105263 0.9113924050632907 -2.5439332619009094
7.794736842105263 1.113924050632912 -2.528535364003371
7.794736842105263 1.3164556962025316 -2.510616900883159
7.794736842105263 1.5189873417721511 -2.4904013965413943
7.794736842105263 1.7215189873417724 -2.468099417621033
7.794736842105263 1.924050632911392 -2.443899311997026
7.794736842105263 2.1265822784810133 -2.4179620159282074
7.794736842105263 2.329113924050633 -2.3904197255008075
7.794736842105263 2.5316455696202524 -2.3613778562996695
7.794736842105263 2.7341772151898738 -2.330919503610104
7.794736842105263 2.9367088607594933 -2.2991115308113637
7.794736842105263 3.139240506329113 -2.266011420849181
7.794736842105263 3.3417721518987342 -2.2316740984229178
7.794736842105263 3.544303797468354 -2.1961580522379887
7.794736842105263 3.746835443037975 -2.159530245996943
7.794736842105263 3.9493670886075947 -2.121869491921614
7.794736842105263 4.151898734177214 -2.083268155713917
7.794736842105263 4.3544303797468356 -2.0438322473237824
7.794736842105263 4.556962025316455 -2.003680107430534
7.794736842105263 4.759493670886076 -1.9629400089810383
7.794736842105263 4.962025316455696 -1.9217470482489027
7.794736842105263 5.164556962025316 -1.8802397020091877
7.794736842105263 5.367088607594937 -1.8385563862027634
7.794736842105263 5.5696202531645564 -1.796832281636403
7.794736842105263 5.772151898734178 -1.7551966097909077
7.794736842105263 5.974683544303797 -1.7137704605486312
7.794736842105263 6.177215189873417 -1.6726652034340161
7.794736842105263 6.379746835443038 -1.6319814600400417
7.794736842105263 6.582278481012658 -1.591808578982131
7.794736842105263 6.784810126582279 -1.5522245344407737
7.794736842105263 6.987341772151899 -1.5132961620330923
7.794736842105263 7.189873417721518 -1.4750796477803245
7.794736842105263 7.3924050632911396 -1.437621193908292
7.794736842105263 7.594936708860759 -1.4009577963199007
7.794736842105263 7.797468354430379 -1.3651180807221446
7.794736842105263 8.0 -1.330123156179482

8.0 -8.0 -1.3287706796062355
8.0 -7.7974683544303796 -1.3627263234666451
8.0 -7.594936708860759 -1.3974473851464522
8.0 -7.3924050632911396 -1.4329100829033266
8.0 -7.189873417721519 -1.4690836893007104
8.0 -6.987341772151899 -1.5059298490208604
8.0 -6.784810126582278 -1.5434019332679854
8.0 -6.582278481012658 -1.5814444669211052
8.0 -6.379746835443038 -1.619992672789162
8.0 -6.177215189873418 -1.6589721850263568
8.0 -5.974683544303797 -1.6982989897863758
8.0 -5.772151898734178 -1.7378796539077017
8.0 -5.5696202531645564 -1.777611899823396
8.0 -5.367088607594937 -1.8173855747652459
8.0 -5.1645569620253164 -1.8570840425974446
8.0 -4.962025316455696 -1.8965859958417046
8.0 -4.759493670886076 -1.9357676435369329
8.0 -4.556962025316455 -1.9745051794597475
8.0 -4.3544303797468356 -2.012677379446676
8.0 -4.151898734177215 -2.0501681233390037
8.0 -3.9493670886075947 -2.086868595775898
8.0 -3.746835443037975 -2.1226789007870286
8.0 -3.5443037974683547 -2.1575088366943866
8.0 -3.3417721518987342 -2.191277625522776
8.0 -3.1392405063291138 -2.2239124750077863
8.0 -2.9367088607594933 -2.255345965632519
8.0 -2.7341772151898738 -2.2855123892459654
8.0 -2.5316455696202533 -2.3143433061310126
8.0 -2.329113924050633 -2.341762719815201
8.0 -2.1265822784810124 -2.367682380501298
8.0 -1.9240506329113929 -2.391997807099388
8.0 -1.7215189873417724 -2.4145856527154215
8.0 -1.518987341772152 -2.435303015250476
8.0 -1.3164556962025316 -2.4539891967663183
8.0 -1.1139240506329111 -2.470470225543821
8.0 -0.9113924050632916 -2.484566163726538
8.0 -0.7088607594936711 -2.4961008408696896
8.0 -0.5063291139240507 -2.504913221068823
8.0 -0.3037974683544302 -2.5108692070944865
8.0 -0.10126582278481067 -2.5138724144527074
8.0 0.10126582278481067 -2.5138724144526825
8.0 0.3037974683544302 -2.5108692070944807
8.0 0.5063291139240498 -2.504913221068686
8.0 0.7088607594936711 -2.4961008408696275
8.0 0.9113924050632907 -2.4845661637265253
8.0 1.113924050632912 -2.470470225543828
8.0 1.3164556962025316 -2.453989196766252
8.0 1.5189873417721511 -2.435303015250407
8.0 1.7215189873417724 -2.41458565271538
8.0 1.924050632911392 -2.391997807099308
8.0 2.1265822784810133 -2.367682380501198
8.0 2.329113924050633 -2.34176271981516
8.0 2.5316455696202524 -2.314343306130981
8.0 2.7341772151898738 -2.285512389245912
8.0 2.9367088607594933 -2.255345965632474
8.0 3.139240506329113 -2.223912475007757
8.0 3.3417721518987342 -2.1912776255227593
8.0 3.544303797468354 -2.1575088366943524
8.0 3.746835443037975 -2.122678900787016
8.0 3.9493670886075947 -2.0868685957758895
8.0 4.151898734177214 -2.050168123338998
8.0 4.3544303797468356 -2.0126773794466444
8.0 4.556962025316455 -1.974505179459733
8.0 4.759493670886076 -1.9357676435369109
8.0 4.962025316455696 -1.8965859958417033
8.0 5.164556962025316 -1.8570840425974353
8.0 5.367088607594937 -1.817385574765236
8.0 5.5696202531645564 -1.777611899823391
8.0 5.772151898734178 -1.7378796539076868
8.0 5.974683544303797 -1.6982989897863647
8.0 6.177215189873417 -1.658972185026363
8.0 6.379746835443038 -1.619992672789156
8.0 6.582278481012658 -1.5814444669211003
8.0 6.784810126582279 -1.543401933267984
8.0 6.987341772151899 -1.5059298490208606
8.0 7.189873417721518 -1.4690836893007082
8.0 7.3924050632911396 -1.4329100829033232
8.0 7.594936708860759 -1.3974473851464488
8.0 7.797468354430379 -1.362726323466641
8.0 8.0 -1.3287706796062362



==> main_fig_example_1d_p3_rotated.txt <==
0.4 -8.0 2.22100982921219
0.4 -7.589743589743589 2.3439375801347735
0.4 -7.17948717948718 2.4823081808442558
0.4 -6.769230769230769 2.63924597023383
0.4 -6.3589743589743595 2.818009694113244
0.4 -5.948717948717949 3.019219341585005
0.4 -5.538461538461538 3.2280944101209545
0.4 -5.128205128205128 3.374158242314657
0.4 -4.717948717948718 3.3247615280624316
0.4 -4.307692307692308 3.083749941833828
0.4 -3.897435897435898 2.7757215987664927
0.4 -3.4871794871794872 2.4595197706479146
0.4 -3.0769230769230766 2.1459066395408004
0.4 -2.666666666666667 1.8346636469582924
0.4 -2.2564102564102564 1.5246980251977034
0.4 -1.8461538461538467 1.2154102345045439
0.4 -1.4358974358974361 0.9065069020163316
0.4 -1.0256410256410255 0.5978067211451509
0.4 -0.6153846153846159 0.28918702268223706
0.4 -0.2051282051282053 -0.01941622132569094
0.4 0.2051282051282044 -0.3280193329405388
0.4 0.615384615384615 -0.636623415210742
0.4 1.0256410256410255 -0.9452339794137551
0.4 1.4358974358974361 -1.2537935719590119
0.4 1.8461538461538467 -1.5619122291969991
0.4 2.2564102564102555 -1.8682414065607902
0.4 2.666666666666666 -2.16933755014849
0.4 3.0769230769230766 -2.4580385840480843
0.4 3.4871794871794872 -2.721982254637625
0.4 3.897435897435898 -2.9437863622515197
0.4 4.307692307692307 -3.1040594926517264
0.4 4.717948717948717 -3.1864725855755047
0.4 5.128205128205128 -3.1849568145647895
0.4 5.538461538461538 -3.1110137149292636
0.4 5.948717948717949 -2.9901047797781186
0.4 6.358974358974358 -2.8479051372354776
0.4 6.769230769230768 -2.7017427972295365
0.4 7.179487179487179 -2.5607148794612145
0.4 7.589743589743589 -2.428709294313707
0.4 8.0 -2.3068894808208213

0.8222222222222222 -8.0 2.156717883774226
0.8222222222222222 -7.589743589743589 2.2769950555655805
0.8222222222222222 -7.17948717948718 2.4151256595250823
0.8222222222222222 -6.769230769230769 2.577356143270909
0.8222222222222222 -6.3589743589743595 2.7742059065820968
0.8222222222222222 -5.948717948717949 3.0246273744810876
0.8222222222222222 -5.538461538461538 3.361572837915736
0.8222222222222222 -5.128205128205128 3.7708607675666266
0.8222222222222222 -4.717948717948718 3.6837235161831203
0.8222222222222222 -4.307692307692308 3.158270152975064
0.8222222222222222 -3.897435897435898 2.7077247478415174
0.8222222222222222 -3.4871794871794872 2.3278367080670876
0.8222222222222222 -3.0769230769230766 1.984681417166276
0.8222222222222222 -2.666666666666667 1.6598596122374234
0.8222222222222222 -2.2564102564102564 1.3440788937267794
0.8222222222222222 -1.8461538461538467 1.0326395855371524
0.8222222222222222 -1.4358974358974361 0.7231463428493972
0.8222222222222222 -1.0256410256410255 0.4143903905997388
0.8222222222222222 -0.6153846153846159 0.10581079669264533
0.8222222222222222 -0.2051282051282053 -0.2027825493675874
0.8222222222222222 0.2051282051282044 -0.5113903078588962
0.8222222222222222 0.615384615384615 -0.8199809875324524
0.8222222222222222 1.0256410256410255 -1.1286234624094822
0.8222222222222222 1.4358974358974361 -1.437522438062614
0.8222222222222222 1.8461538461538467 -1.7467984852424912
0.8222222222222222 2.2564102564102555 -2.0557349767698208
0.8222222222222222 2.666666666666666 -2.3610516879166843
0.8222222222222222 3.0769230769230766 -2.6537354109777733
0.8222222222222222 3.4871794871794872 -2.915092065575676
0.8222222222222222 3.897435897435898 -3.1170449102863484
0.8222222222222222 4.307692307692307 -3.234821032362471
0.8222222222222222 4.717948717948717 -3.2642514979387482
0.8222222222222222 5.128205128205128 -3.220923060783419
0.8222222222222222 5.538461538461538 -3.1267626985936112
0.8222222222222222 5.948717948717949 -3.0022430892636294
0.8222222222222222 6.358974358974358 -2.8637684630399876
0.8222222222222222 6.769230769230768 -2.7226995158873906
0.8222222222222222 7.179487179487179 -2.5857872006626526
0.8222222222222222 7.589743589743589 -2.4564449844466947
0.8222222222222222 8.0 -2.3360255615507124

1.2444444444444445 -8.0 2.0779561359113017
1.2444444444444445 -7.589743589743589 2.191525297709412
1.2444444444444445 -7.17948717948718 2.3231314981013353
1.2444444444444445 -6.769230769230769 2.480214821931663
1.2444444444444445 -6.3589743589743595 2.6764650941148713
1.2444444444444445 -5.948717948717949 2.9409013390757495
1.2444444444444445 -5.538461538461538 3.3516299531127767
1.2444444444444445 -5.128205128205128 4.280807202910577
1.2444444444444445 -4.717948717948718 4.081222620944804
1.2444444444444445 -4.307692307692308 3.102775050837619
1.2444444444444445 -3.897435897435898 2.5682348137865043
1.2444444444444445 -3.4871794871794872 2.1602341688651854
1.2444444444444445 -3.0769230769230766 1.8055790332573647
1.2444444444444445 -2.666666666666667 1.4762491006069487
1.2444444444444445 -2.2564102564102564 1.159247040161635
1.2444444444444445 -1.8461538461538467 0.8480069872734909
1.2444444444444445 -1.4358974358974361 0.5391153578122694
1.2444444444444445 -1.0256410256410255 0.2308522177645875
1.2444444444444445 -0.6153846153846159 -0.07751679141918007
1.2444444444444445 -0.2051282051282053 -0.3861281474892676
1.2444444444444445 0.2051282051282044 -0.6948001321749717
1.2444444444444445 0.615384615384615 -1.0033155907950513
1.2444444444444445 1.0256410256410255 -1.3117413555704729
1.2444444444444445 1.4358974358974361 -1.6207286414728803
1.2444444444444445 1.8461538461538467 -1.9316259462148637
1.2444444444444445 2.2564102564102555 -2.2460676255275955
1.2444444444444445 2.666666666666666 -2.564302814413655
1.2444444444444445 3.0769230769230766 -2.88044416422694
1.2444444444444445 3.4871794871794872 -3.1713652448690866
1.2444444444444445 3.897435897435898 -3.3840740874479667
1.2444444444444445 4.307692307692307 -3.463202688549627
1.2444444444444445 4.717948717948717 -3.4198780045508
1.2444444444444445 5.128205128205128 -3.3103365224258026
1.2444444444444445 5.538461538461538 -3.173899693033581
1.2444444444444445 5.948717948717949 -3.0281929116267676
1.2444444444444445 6.358974358974358 -2.881515715373447
1.2444444444444445 6.769230769230768 -2.7386505677458035
1.2444444444444445 7.179487179487179 -2.6024797078643434
1.2444444444444445 7.589743589743589 -2.474533784711139
1.2444444444444445 8.0 -2.3553888602120088

1.6666666666666665 -8.0 1.985085895986023
1.6666666666666665 -7.589743589743589 2.087444642074657
1.6666666666666665 -7.17948717948718 2.2051549258164043
1.6666666666666665 -6.769230769230769 2.343901465189139
1.6666666666666665 -6.3589743589743595 2.512984569306763
1.6666666666666665 -5.948717948717949 2.7277238421444148
1.6666666666666665 -5.538461538461538 3.007548610858336
1.6666666666666665 -5.128205128205128 3.3016888961686512
1.6666666666666665 -4.717948717948718 3.2033877244843216
1.6666666666666665 -4.307692307692308 2.748945825537485
1.6666666666666665 -3.897435897435898 2.3173663522911103
1.6666666666666665 -3.4871794871794872 1.9422478270195644
1.6666666666666665 -3.0769230769230766 1.6019613895046505
1.6666666666666665 -2.666666666666667 1.2806259538320388
1.6666666666666665 -2.2564102564102564 0.9688382776824741
1.6666666666666665 -1.8461538461538467 0.6611744552778561
1.6666666666666665 -1.4358974358974361 0.3545889780320704
1.6666666666666665 -1.0256410256410255 0.04753201738374002
1.6666666666666665 -0.6153846153846159 -0.2605293694229167
1.6666666666666665 -0.2051282051282053 -0.5694014789136229
1.6666666666666665 0.2051282051282044 -0.878427333615876
1.6666666666666665 0.615384615384615 -1.1868563665217864
1.6666666666666665 1.0256410256410255 -1.4944056019836078
1.6666666666666665 1.4358974358974361 -1.801997116524819
1.6666666666666665 1.8461538461538467 -2.1125293120286726
1.6666666666666665 2.2564102564102555 -2.4314670573311727
1.6666666666666665 2.666666666666666 -2.7669174349153285
1.6666666666666665 3.0769230769230766 -3.127469159942158
1.6666666666666665 3.4871794871794872 -3.5066424674248515
1.6666666666666665 3.897435897435898 -3.810076304110136
1.6666666666666665 4.307692307692307 -3.8303517221048367
1.6666666666666665 4.717948717948717 -3.6396939406301505
1.6666666666666665 5.128205128205128 -3.4242121256993037
1.6666666666666665 5.538461538461538 -3.229458486956715
1.6666666666666665 5.948717948717949 -3.0546415956350805
1.6666666666666665 6.358974358974358 -2.8948998469983325
1.6666666666666665 6.769230769230768 -2.7472668416672215
1.6666666666666665 7.179487179487179 -2.6102884856040376
1.6666666666666665 7.589743589743589 -2.4831921949510036
1.6666666666666665 8.0 -2.365407293358377

2.088888888888889 -8.0 1.880004492796209
2.088888888888889 -7.589743589743589 1.9674571295668601
2.088888888888889 -7.17948717948718 2.0655198266994677
2.088888888888889 -6.769230769230769 2.176551826668497
2.088888888888889 -6.3589743589743595 2.3026878041948757
2.088888888888889 -5.948717948717949 2.4426669111502175
2.088888888888889 -5.538461538461538 2.579792591890288
2.088888888888889 -5.128205128205128 2.65243008058166
2.088888888888889 -4.717948717948718 2.5623454690246916
2.088888888888889 -4.307692307692308 2.314265340972224
2.088888888888889 -3.897435897435898 2.004936883944063
2.088888888888889 -3.4871794871794872 1.6890493011365892
2.088888888888889 -3.0769230769230766 1.3794411104999258
2.088888888888889 -2.666666666666667 1.075578954729699
2.088888888888889 -2.2564102564102564 0.774472477976
2.088888888888889 -1.8461538461538467 0.47345982851311996
2.088888888888889 -1.4358974358974361 0.1707412884406128
2.088888888888889 -1.0256410256410255 -0.1345929556060013
2.088888888888889 -0.6153846153846159 -0.4425955645432958
2.088888888888889 -0.2051282051282053 -0.7524885151081648
2.088888888888889 0.2051282051282044 -1.0627654377071025
2.088888888888889 0.615384615384615 -1.3715465675929455
2.088888888888889 1.0256410256410255 -1.6773899261926843
2.088888888888889 1.4358974358974361 -1.9806296978884703
2.088888888888889 1.8461538461538467 -2.285048737377623
2.088888888888889 2.2564102564102555 -2.5996992705498867
2.088888888888889 2.666666666666666 -2.9416358477405518
2.088888888888889 3.0769230769230766 -3.3431132772690573
2.088888888888889 3.4871794871794872 -3.8746285630769224
2.088888888888889 3.897435897435898 -4.635400748112763
2.088888888888889 4.307692307692307 -4.406802499695119
2.088888888888889 4.717948717948717 -3.854805003525684
2.088888888888889 5.128205128205128 -3.511194428832477
2.088888888888889 5.538461538461538 -3.2638960093034575
2.088888888888889 5.948717948717949 -3.0655693011826792
2.088888888888889 6.358974358974358 -2.8957306903850393
2.088888888888889 6.769230769230768 -2.744708314003377
2.088888888888889 7.179487179487179 -2.6076582065365423
2.088888888888889 7.589743589743589 -2.481985879321398
2.088888888888889 8.0 -2.366149023741628

2.511111111111111 -8.0 1.7658227825496837
2.511111111111111 -7.589743589743589 1.8363211135780246
2.511111111111111 -7.17948717948718 1.9121635253760805
2.511111111111111 -6.769230769230769 1.9928051274309668
2.511111111111111 -6.3589743589743595 2.0756007674743726
2.511111111111111 -5.948717948717949 2.1527263840300344
2.511111111111111 -5.538461538461538 2.205671894061857
2.511111111111111 -5.128205128205128 2.2018677728203224
2.511111111111111 -4.717948717948718 2.109700296900547
2.511111111111111 -4.307692307692308 1.9296292454959822
2.511111111111111 -3.897435897435898 1.6923211202101973
2.511111111111111 -3.4871794871794872 1.4274023433135576
2.511111111111111 -3.0769230769230766 1.1505854119025578
2.511111111111111 -2.666666666666667 0.8677228547465377
2.511111111111111 -2.2564102564102564 0.5801742277153759
2.511111111111111 -1.8461538461538467 0.2877141045214883
2.511111111111111 -1.4358974358974361 -0.010180974684003783
2.511111111111111 -1.0256410256410255 -0.31373887701256165
2.511111111111111 -0.6153846153846159 -0.6225196982195097
2.511111111111111 -0.2051282051282053 -0.9350863254194363
2.511111111111111 0.2051282051282044 -1.2487493830297929
2.511111111111111 0.615384615384615 -1.5596601938843773
2.511111111111111 1.0256410256410255 -1.8637588594124115
2.511111111111111 1.4358974358974361 -2.158956159775942
2.511111111111111 1.8461538461538467 -2.4480822631168304
2.511111111111111 2.2564102564102555 -2.741411869793529
2.511111111111111 2.666666666666666 -3.058995608859276
2.511111111111111 3.0769230769230766 -3.4375588827065884
2.511111111111111 3.4871794871794872 -3.958783156885768
2.511111111111111 3.897435897435898 -4.806754136480039
2.511111111111111 4.307692307692307 -4.487368943092063
2.511111111111111 4.717948717948717 -3.8708593205969652
2.511111111111111 5.128205128205128 -3.507369306053575
2.511111111111111 5.538461538461538 -3.250558639925787
2.511111111111111 5.948717948717949 -3.0480494918896825
2.511111111111111 6.358974358974358 -2.8774230523385254
2.511111111111111 6.769230769230768 -2.727722332245786
2.511111111111111 7.179487179487179 -2.593150411367146
2.511111111111111 7.589743589743589 -2.470442425920816
2.511111111111111 8.0 -2.35762638735991

2.933333333333333 -8.0 1.646175513985113
2.933333333333333 -7.589743589743589 1.6994086388466938
2.933333333333333 -7.17948717948718 1.7533931278517758
2.933333333333333 -6.769230769230769 1.8059280633659367
2.933333333333333 -6.3589743589743595 1.852606839918613
2.933333333333333 -5.948717948717949 1.8852786508441994
2.933333333333333 -5.538461538461538 1.8907418798684514
2.933333333333333 -5.128205128205128 1.8522816453018793
2.933333333333333 -4.717948717948718 1.7569473805354867
2.933333333333333 -4.307692307692308 1.6042912612269338
2.933333333333333 -3.897435897435898 1.4059342164649125
2.933333333333333 -3.4871794871794872 1.1766134811367446
2.933333333333333 -3.0769230769230766 0.9274065595359398
2.933333333333333 -2.666666666666667 0.6645890339580457
2.933333333333333 -2.2564102564102564 0.3910424987074426
2.933333333333333 -1.8461538461538467 0.1077840615851979
2.933333333333333 -1.4358974358974361 -0.1849836032418538
2.933333333333333 -1.0256410256410255 -0.48717056241808054
2.933333333333333 -0.6153846153846159 -0.798197359045473
2.933333333333333 -0.2051282051282053 -1.1162858928693493
2.933333333333333 0.2051282051282044 -1.4375669454200448
2.933333333333333 0.615384615384615 -1.755316764072466
2.933333333333333 1.0256410256410255 -2.060470174178152
2.933333333333333 1.4358974358974361 -2.345097130916142
2.933333333333333 1.8461538461538467 -2.6083440416127113
2.933333333333333 2.2564102564102555 -2.8599942460743604
2.933333333333333 2.666666666666666 -3.118041292089189
2.933333333333333 3.0769230769230766 -3.402384860909453
2.933333333333333 3.4871794871794872 -3.718021901265399
2.933333333333333 3.897435897435898 -3.9727976122796704
2.933333333333333 4.307692307692307 -3.924788276256999
2.933333333333333 4.717948717948717 -3.664350505357905
2.933333333333333 5.128205128205128 -3.4038273018908507
2.933333333333333 5.538461538461538 -3.1841149148687444
2.933333333333333 5.948717948717949 -2.9985720762427106
2.933333333333333 6.358974358974358 -2.8377989906922596
2.933333333333333 6.769230769230768 -2.6951358428408914
2.933333333333333 7.179487179487179 -2.5662944840851964
2.933333333333333 7.589743589743589 -2.448535383259801
2.933333333333333 8.0 -2.3400626334201995

3.3555555555555556 -8.0 1.5245453224030983
3.3555555555555556 -7.589743589743589 1.5615008165578517
3.3555555555555556 -7.17948717948718 1.595776139836249
3.3555555555555556 -6.769230769230769 1.6245778423464905
3.3555555555555556 -6.3589743589743595 1.6434557941358394
3.3555555555555556 -5.948717948717949 1.6457926343650835
3.3555555555555556 -5.538461538461538 1.6228975098490235
3.3555555555555556 -5.128205128205128 1.5655889540410373
3.3555555555555556 -4.717948717948718 1.4674481937235937
3.3555555555555556 -4.307692307692308 1.327777001245024
3.3555555555555556 -3.897435897435898 1.1514697188616534
3.3555555555555556 -3.4871794871794872 0.9459503154423728
3.3555555555555556 -3.0769230769230766 0.7180342620694562
3.3555555555555556 -2.666666666666667 0.4724980745994817
3.3555555555555556 -2.2564102564102564 0.21206031650623558
3.3555555555555556 -1.8461538461538467 -0.06209168217216318
3.3555555555555556 -1.4358974358974361 -0.34972429027317997
3.3555555555555556 -1.0256410256410255 -0.6510287752990397
3.3555555555555556 -0.6153846153846159 -0.9660162323462177
3.3555555555555556 -0.2051282051282053 -1.2935522822320695
3.3555555555555556 0.2051282051282044 -1.6295986560960811
3.3555555555555556 0.615384615384615 -1.9644090907635998
3.3555555555555556 1.0256410256410255 -2.2802853001394334
3.3555555555555556 1.4358974358974361 -2.5560596805581453
3.3555555555555556 1.8461538461538467 -2.782472854059777
3.3555555555555556 2.2564102564102555 -2.97223972859209
3.3555555555555556 2.666666666666666 -3.1479228391242264
3.3555555555555556 3.0769230769230766 -3.3224353457605904
3.3555555555555556 3.4871794871794872 -3.483388287674385
3.3555555555555556 3.897435897435898 -3.579956730856506
3.3555555555555556 4.307692307692307 -3.5542540209274907
3.3555555555555556 4.717948717948717 -3.4234234444966862
3.3555555555555556 5.128205128205128 -3.2525625221332715
3.3555555555555556 5.538461538461538 -3.0816844373997454
3.3555555555555556 5.948717948717949 -2.923443608735177
3.3555555555555556 6.358974358974358 -2.7794246870110717
3.3555555555555556 6.769230769230768 -2.648182477035756
3.3555555555555556 7.179487179487179 -2.5278649855408246
3.3555555555555556 7.589743589743589 -2.4168896931591077
3.3555555555555556 8.0 -2.314028609212491

3.7777777777777777 -8.0 1.4038429395517111
3.7777777777777777 -7.589743589743589 1.4262364086193728
3.7777777777777777 -7.17948717948718 1.4436564931443072
3.7777777777777777 -6.769230769230769 1.4533292000521874
3.7777777777777777 -6.3589743589743595 1.4513999173007162
3.7777777777777777 -5.948717948717949 1.4328763347933335
3.7777777777777777 -5.538461538461538 1.3920044060649874
3.7777777777777777 -5.128205128205128 1.3233024931985071
3.7777777777777777 -4.717948717948718 1.2230646354559411
3.7777777777777777 -4.307692307692308 1.0905172784450854
3.7777777777777777 -3.897435897435898 0.927769013969776
3.7777777777777777 -3.4871794871794872 0.738593921798407
3.7777777777777777 -3.0769230769230766 0.5269372331947582
3.7777777777777777 -2.666666666666667 0.29591298385802345
3.7777777777777777 -2.2564102564102564 0.04743326464977257
3.7777777777777777 -1.8461538461538467 -0.21776776780740284
3.7777777777777777 -1.4358974358974361 -0.49996124150852617
3.7777777777777777 -1.0256410256410255 -0.8002100610970186
3.7777777777777777 -0.6153846153846159 -1.1200552454507609
3.7777777777777777 -0.2051282051282053 -1.4607806554061336
3.7777777777777777 0.2051282051282044 -1.8213111163023703
3.7777777777777777 0.615384615384615 -2.192431181370668
3.7777777777777777 1.0256410256410255 -2.5448233388993713
3.7777777777777777 1.4358974358974361 -2.8243365075785496
3.7777777777777777 1.8461538461538467 -2.997326892307984
3.7777777777777777 2.2564102564102555 -3.0973714537906156
3.7777777777777777 2.666666666666666 -3.1746467402777876
3.7777777777777777 3.0769230769230766 -3.248956844134775
3.7777777777777777 3.4871794871794872 -3.3114080453826022
3.7777777777777777 3.897435897435898 -3.336982154601833
3.7777777777777777 4.307692307692307 -3.304496846162433
3.7777777777777777 4.717948717948717 -3.216904046550788
3.7777777777777777 5.128205128205128 -3.096332504636162
3.7777777777777777 5.538461538461538 -2.9642040692904246
3.7777777777777777 5.948717948717949 -2.8328483640704256
3.7777777777777777 6.358974358974358 -2.7074915301900813
3.7777777777777777 6.769230769230768 -2.58972078924796
3.7777777777777777 7.179487179487179 -2.479608090531188
3.7777777777777777 7.589743589743589 -2.3767022057349854
3.7777777777777777 8.0 -2.2804314705315125

4.2 -8.0 1.2862658098305393
4.2 -7.589743589743589 1.2960843478196433
4.2 -7.17948717948718 1.2995419677110158
4.2 -6.769230769230769 1.2941492626157232
4.2 -6.3589743589743595 1.2767595321615386
4.2 -5.948717948717949 1.2436616251189474
4.2 -5.538461538461538 1.190920696375838
4.2 -5.128205128205128 1.1149948819099482
4.2 -4.717948717948718 1.0134684348816396
4.2 -4.307692307692308 0.8855555145838743
4.2 -3.897435897435898 0.732070713508736
4.2 -3.4871794871794872 0.5548772106304098
4.2 -3.0769230769230766 0.3561237307696247
4.2 -2.666666666666667 0.13759867976413923
4.2 -2.2564102564102564 -0.09966595826802739
4.2 -1.8461538461538467 -0.35559151998989963
4.2 -1.4358974358974361 -0.6311712050192846
4.2 -1.0256410256410255 -0.9286228375848236
4.2 -0.6153846153846159 -1.2516502245870518
4.2 -0.2051282051282053 -1.6057849829267754
4.2 0.2051282051282044 -1.998261600415685
4.2 0.615384615384615 -2.4339214395244726
4.2 1.0256410256410255 -2.8886029858155444
4.2 1.4358974358974361 -3.223900927686182
4.2 1.8461538461538467 -3.2906489862835397
4.2 2.2564102564102555 -3.2393676815938663
4.2 2.666666666666666 -3.1993383111602984
4.2 3.0769230769230766 -3.184829115653288
4.2 3.4871794871794872 -3.1788885224272945
4.2 3.897435897435898 -3.161060065015798
4.2 4.307692307692307 -3.1171478809266335
4.2 4.717948717948717 -3.044557530510258
4.2 5.128205128205128 -2.950377552168401
4.2 5.538461538461538 -2.8446166663522723
4.2 5.948717948717949 -2.735291100039554
4.2 6.358974358974358 -2.6272823170433637
4.2 6.769230769230768 -2.5230692832091113
4.2 7.179487179487179 -2.423703034050929
4.2 7.589743589743589 -2.329493530686938
4.2 8.0 -2.2404008947285714

4.622222222222223 -8.0 1.1733391705800569
4.622222222222223 -7.589743589743589 1.1725584272854288
4.622222222222223 -7.17948717948718 1.164677752132471
4.622222222222223 -6.769230769230769 1.1475658498441275
4.622222222222223 -6.3589743589743595 1.1187067371820585
4.622222222222223 -5.948717948717949 1.0753190002634383
4.622222222222223 -5.538461538461538 1.0146058753958105
4.622222222222223 -5.128205128205128 0.9341177833890394
4.622222222222223 -4.717948717948718 0.8321292953313201
4.622222222222223 -4.307692307692308 0.7078760859523415
4.622222222222223 -3.897435897435898 0.5615312086233278
4.622222222222223 -3.4871794871794872 0.393922237338651
4.622222222222223 -3.0769230769230766 0.20610805310905428
4.622222222222223 -2.666666666666667 -0.0010425146715393903
4.622222222222223 -2.2564102564102564 -0.22719339711044106
4.622222222222223 -1.8461538461538467 -0.47281684093261245
4.622222222222223 -1.4358974358974361 -0.7394807174584183
4.622222222222223 -1.0256410256410255 -1.0302832619794564
4.622222222222223 -0.6153846153846159 -1.350673986347916
4.622222222222223 -0.2051282051282053 -1.7101818656493586
4.622222222222223 0.2051282051282044 -2.126431323075295
4.622222222222223 0.615384615384615 -2.6356394646066823
4.622222222222223 1.0256410256410255 -3.31899796382957
4.622222222222223 1.4358974358974361 -4.047168258892081
4.622222222222223 1.8461538461538467 -3.667714666722326
4.622222222222223 2.2564102564102555 -3.3500288443605473
4.622222222222223 2.666666666666666 -3.1933939983152637
4.622222222222223 3.0769230769230766 -3.1112569341066876
4.622222222222223 3.4871794871794872 -3.0601539872838783
4.622222222222223 3.897435897435898 -3.0151588700737153
4.622222222222223 4.307692307692307 -2.962115987056477
4.622222222222223 4.717948717948717 -2.8955053724052067
4.622222222222223 5.128205128205128 -2.8161902108688452
4.622222222222223 5.538461538461538 -2.7281843911917005
4.622222222222223 5.948717948717949 -2.6359019627312645
4.622222222222223 6.358974358974358 -2.542804395142997
4.622222222222223 6.769230769230768 -2.451158825618762
4.622222222222223 7.179487179487179 -2.3622781364500876
4.622222222222223 7.589743589743589 -2.276840859742131
4.622222222222223 8.0 -2.195143344039324

5.044444444444445 -8.0 1.0660360956018162
5.044444444444445 -7.589743589743589 1.056477489001216
5.044444444444445 -7.17948717948718 1.0395180902708443
5.044444444444445 -6.769230769230769 1.0133723680988183
5.044444444444445 -6.3589743589743595 0.9760356925493886
5.044444444444445 -5.948717948717949 0.92538940560653
5.044444444444445 -5.538461538461538 0.8593724709805562
5.044444444444445 -5.128205128205128 0.7761970344642608
5.044444444444445 -4.717948717948718 0.6745516724653047
5.044444444444445 -4.307692307692308 0.5537191746483173
5.044444444444445 -3.897435897435898 0.4135558245954506
5.044444444444445 -3.4871794871794872 0.25433081287847764
5.044444444444445 -3.0769230769230766 0.07647391870045095
5.044444444444445 -2.666666666666667 -0.11970568985195082
5.044444444444445 -2.2564102564102564 -0.3342908818319007
5.044444444444445 -1.8461538461538467 -0.5680240344922356
5.044444444444445 -1.4358974358974361 -0.822626156939729
5.044444444444445 -1.0256410256410255 -1.1012874512428519
5.044444444444445 -0.6153846153846159 -1.4095779256653898
5.044444444444445 -0.2051282051282053 -1.7573747929376204
5.044444444444445 0.2051282051282044 -2.163527802527091
5.044444444444445 0.615384615384615 -2.6694419487013348
5.044444444444445 1.0256410256410255 -3.390324621941246
5.044444444444445 1.4358974358974361 -4.392165080606413
5.044444444444445 1.8461538461538467 -3.6975135606268212
5.044444444444445 2.2564102564102555 -3.30634408834257
5.044444444444445 2.666666666666666 -3.115502705039954
5.044444444444445 3.0769230769230766 -3.007672215040127
5.044444444444445 3.4871794871794872 -2.936771594762426
5.044444444444445 3.897435897435898 -2.879383045626325
5.044444444444445 4.307692307692307 -2.8226591953294724
5.044444444444445 4.717948717948717 -2.7604607340976752
5.044444444444445 5.128205128205128 -2.691229528414544
5.044444444444445 5.538461538461538 -2.6160735885359436
5.044444444444445 5.948717948717949 -2.537146245552641
5.044444444444445 6.358974358974358 -2.456614135762304
5.044444444444445 6.769230769230768 -2.37620726260303
5.044444444444445 7.179487179487179 -2.2971394047003026
5.044444444444445 7.589743589743589 -2.2201896489428483
5.044444444444445 8.0 -2.145820541832761

5.466666666666667 -8.0 0.9649103442551898
5.466666666666667 -7.589743589743589 0.9481862820999011
5.466666666666667 -7.17948717948718 0.9240466614970143
5.466666666666667 -6.769230769230769 0.8910092386162153
5.466666666666667 -6.3589743589743595 0.847470891228903
5.466666666666667 -5.948717948717949 0.7917900636849979
5.466666666666667 -5.538461538461538 0.7224024059630142
5.466666666666667 -5.128205128205128 0.6379519095741333
5.466666666666667 -4.717948717948718 0.5374055937310936
5.466666666666667 -4.307692307692308 0.42011513579325466
5.466666666666667 -3.897435897435898 0.2858001613823733
5.466666666666667 -3.4871794871794872 0.13445149501703793
5.466666666666667 -3.0769230769230766 -0.03382473148704545
5.466666666666667 -2.666666666666667 -0.21899255954188346
5.466666666666667 -2.2564102564102564 -0.4212803550087616
5.466666666666667 -1.8461538461538467 -0.64138282387983
5.466666666666667 -1.4358974358974361 -0.8806944603390002
5.466666666666667 -1.0256410256410255 -1.1416240954199288
5.466666666666667 -0.6153846153846159 -1.4280672706554942
5.466666666666667 -0.2051282051282053 -1.746110775661585
5.466666666666667 0.2051282051282044 -2.104748815203379
5.466666666666667 0.615384615384615 -2.5138592884078714
5.466666666666667 1.0256410256410255 -2.9585483602982867
5.466666666666667 1.4358974358974361 -3.2741440645462188
5.466666666666667 1.8461538461538467 -3.2438166652422713
5.466666666666667 2.2564102564102555 -3.0872793012697812
5.466666666666667 2.666666666666666 -2.9591389055286252
5.466666666666667 3.0769230769230766 -2.8683607683640022
5.466666666666667 3.4871794871794872 -2.8008163814314226
5.466666666666667 3.897435897435898 -2.7440897769383827
5.466666666666667 4.307692307692307 -2.6898351487428185
5.466666666666667 4.717948717948717 -2.633340786663559
5.466666666666667 5.128205128205128 -2.5727138004313073
5.466666666666667 5.538461538461538 -2.5079408267359304
5.466666666666667 5.948717948717949 -2.4399997640193103
5.466666666666667 6.358974358974358 -2.370193025880912
5.466666666666667 6.769230769230768 -2.2997577167372634
5.466666666666667 7.179487179487179 -2.229700347647575
5.466666666666667 7.589743589743589 -2.160767155357892
5.466666666666667 8.0 -2.093476296929423

5.888888888888889 -8.0 0.8702120711753877
5.888888888888889 -7.589743589743589 0.8477182219562738
5.888888888888889 -7.17948717948718 0.8179765082784852
5.888888888888889 -6.769230769230769 0.7797604315216877
5.888888888888889 -6.3589743589743595 0.7317806787705825
5.888888888888889 -5.948717948717949 0.6727471142737693
5.888888888888889 -5.538461538461538 0.6014470632439106
5.888888888888889 -5.128205128205128 0.5168276804296521
5.888888888888889 -4.717948717948718 0.41806411280028904
5.888888888888889 -4.307692307692308 0.30459434815454245
5.888888888888889 -3.897435897435898 0.17610812146934185
5.888888888888889 -3.4871794871794872 0.03248897019437275
5.888888888888889 -3.0769230769230766 -0.126280004787358
5.888888888888889 -2.666666666666667 -0.3002301700830907
5.888888888888889 -2.2564102564102564 -0.4895256741354158
5.888888888888889 -1.8461538461538467 -0.6945752122057516
5.888888888888889 -1.4358974358974361 -0.9161277876122171
5.888888888888889 -1.0256410256410255 -1.1553284017605852
5.888888888888889 -0.6153846153846159 -1.4136466742686624
5.888888888888889 -0.2051282051282053 -1.6923789548843913
5.888888888888889 0.2051282051282044 -1.9907471052897223
5.888888888888889 0.615384615384615 -2.299746255966849
5.888888888888889 1.0256410256410255 -2.5868720352504724
5.888888888888889 1.4358974358974361 -2.7845661177227337
5.888888888888889 1.8461538461538467 -2.847062617892537
5.888888888888889 2.2564102564102555 -2.81830902461853
5.888888888888889 2.666666666666666 -2.7616129818184576
5.888888888888889 3.0769230769230766 -2.705098597462469
5.888888888888889 3.4871794871794872 -2.65417975546243
5.888888888888889 3.897435897435898 -2.6068456406656746
5.888888888888889 4.307692307692307 -2.559900232902177
5.888888888888889 4.717948717948717 -2.510938081959598
5.888888888888889 5.128205128205128 -2.458761992907459
5.888888888888889 5.538461538461538 -2.4032134934432277
5.888888888888889 5.948717948717949 -2.3448104613049474
5.888888888888889 6.358974358974358 -2.2843917496224315
5.888888888888889 6.769230769230768 -2.2228588424990057
5.888888888888889 7.179487179487179 -2.161028715049083
5.888888888888889 7.589743589743589 -2.0995729020175107
5.888888888888889 8.0 -2.039008915323422

6.311111111111112 -8.0 0.781978287634292
6.311111111111112 -7.589743589743589 0.7549074930522189
6.311111111111112 -7.17948717948718 0.7208701710771778
6.311111111111112 -6.769230769230769 0.678852460530658
6.311111111111112 -6.3589743589743595 0.6278124026877376
6.311111111111112 -5.948717948717949 0.5667261094148853
6.311111111111112 -5.538461538461538 0.4946418416937063
6.311111111111112 -5.128205128205128 0.4107339978068706
6.311111111111112 -4.717948717948718 0.31434646261310173
6.311111111111112 -4.307692307692308 0.2050151285417965
6.311111111111112 -3.897435897435898 0.08246332704186717
6.311111111111112 -3.4871794871794872 -0.05342963449884931
6.311111111111112 -3.0769230769230766 -0.2026799569374324
6.311111111111112 -2.666666666666667 -0.36525912643117486
6.311111111111112 -2.2564102564102564 -0.5411473868881521
6.311111111111112 -1.8461538461538467 -0.730362809565298
6.311111111111112 -1.4358974358974361 -0.93293771966934
6.311111111111112 -1.0256410256410255 -1.1487859740453914
6.311111111111112 -0.6153846153846159 -1.3773358440818546
6.311111111111112 -0.2051282051282053 -1.6166560637145724
6.311111111111112 0.2051282051282044 -1.861563794845173
6.311111111111112 0.615384615384615 -2.1001978692061893
6.311111111111112 1.0256410256410255 -2.3104908092361742
6.311111111111112 1.4358974358974361 -2.4643297933205552
6.311111111111112 1.8461538461538467 -2.5468594888185345
6.311111111111112 2.2564102564102555 -2.570428966986332
6.311111111111112 2.666666666666666 -2.5601271875132183
6.311111111111112 3.0769230769230766 -2.5348559668796575
6.311111111111112 3.4871794871794872 -2.503640705505945
6.311111111111112 3.897435897435898 -2.4693729728153735
6.311111111111112 4.307692307692307 -2.4323366839606124
6.311111111111112 4.717948717948717 -2.392133396871536
6.311111111111112 5.128205128205128 -2.348504314182235
6.311111111111112 5.538461538461538 -2.3015645701784955
6.311111111111112 5.948717948717949 -2.251763902673424
6.311111111111112 6.358974358974358 -2.1997525785437713
6.311111111111112 6.769230769230768 -2.1462467900032154
6.311111111111112 7.179487179487179 -2.0919319105374217
6.311111111111112 7.589743589743589 -2.0374088538751107
6.311111111111112 8.0 -1.983173930348963

6.733333333333333 -8.0 0.7000998028837184
6.733333333333333 -7.589743589743589 0.6694638953867366
6.733333333333333 -7.17948717948718 0.6322110359698128
6.733333333333333 -6.769230769230769 0.5875038349126983
6.733333333333333 -6.3589743589743595 0.5344980389044252
6.733333333333333 -5.948717948717949 0.4723772366489306
6.733333333333333 -5.538461538461538 0.40039142934101496
6.733333333333333 -5.128205128205128 0.31789437178483204
6.733333333333333 -4.717948717948718 0.22437360898456638
6.733333333333333 -4.307692307692308 0.11946780693899389
6.733333333333333 -3.897435897435898 0.002968535390354095
6.733333333333333 -3.4871794871794872 -0.12519238868724233
6.733333333333333 -3.0769230769230766 -0.2649645019472348
6.733333333333333 -2.666666666666667 -0.4161996608650804
6.733333333333333 -2.2564102564102564 -0.5786587815749256
6.733333333333333 -1.8461538461538467 -0.7519851445093113
6.733333333333333 -1.4358974358974361 -0.9356145671080379
6.733333333333333 -1.0256410256410255 -1.12857289980376
6.733333333333333 -0.6153846153846159 -1.3290792941979293
6.733333333333333 -0.2051282051282053 -1.5338425470049444
6.733333333333333 0.2051282051282044 -1.7369850479692843
6.733333333333333 0.615384615384615 -1.928895333286721
6.733333333333333 1.0256410256410255 -2.0963263602785474
6.733333333333333 1.4358974358974361 -2.225989924689224
6.733333333333333 1.8461538461538467 -2.3113882334062708
6.733333333333333 2.2564102564102555 -2.3566327422638764
6.733333333333333 2.666666666666666 -2.37252596273544
6.733333333333333 3.0769230769230766 -2.3698380104786847
6.733333333333333 3.4871794871794872 -2.3559156218915267
6.733333333333333 3.897435897435898 -2.334741330209072
6.733333333333333 4.307692307692307 -2.308169759955943
6.733333333333333 4.717948717948717 -2.277032915836493
6.733333333333333 5.128205128205128 -2.2418165087460924
6.733333333333333 5.538461538461538 -2.202982049985471
6.733333333333333 5.948717948717949 -2.1610694797640204
6.733333333333333 6.358974358974358 -2.1166893235879134
6.733333333333333 6.769230769230768 -2.0704753259570934
6.733333333333333 7.179487179487179 -2.0230359716688056
6.733333333333333 7.589743589743589 -1.9749204277192456
6.733333333333333 8.0 -1.9266012047872867

7.155555555555556 -8.0 0.6243694458478825
7.155555555555556 -7.589743589743589 0.591022333630174
7.155555555555556 -7.17948717948718 0.5514459449560075
7.155555555555556 -6.769230769230769 0.5049498790905708
7.155555555555556 -6.3589743589743595 0.4508502463330969
7.155555555555556 -5.948717948717949 0.3884963046628994
7.155555555555556 -5.538461538461538 0.31729908644839605
7.155555555555556 -5.128205128205128 0.23675884469059838
7.155555555555556 -4.717948717948718 0.14648786570177846
7.155555555555556 -4.307692307692308 0.04622589013269615
7.155555555555556 -3.897435897435898 -0.06415285472879204
7.155555555555556 -3.4871794871794872 -0.18463941149095392
7.155555555555556 -3.0769230769230766 -0.31509201535251674
7.155555555555556 -2.666666666666667 -0.4552324040972975
7.155555555555556 -2.2564102564102564 -0.6046253315768045
7.155555555555556 -1.8461538461538467 -0.7626258540750016
7.155555555555556 -1.4358974358974361 -0.9282732002320757
7.155555555555556 -1.0256410256410255 -1.1001034448553602
7.155555555555556 -0.6153846153846159 -1.2758517112092376
7.155555555555556 -0.2051282051282053 -1.4520381558770017
7.155555555555556 0.2051282051282044 -1.6235262622579139
7.155555555555556 0.615384615384615 -1.783363297556375
7.155555555555556 1.0256410256410255 -1.9234917330074879
7.155555555555556 1.4358974358974361 -2.0367892819417617
7.155555555555556 1.8461538461538467 -2.1197469015881807
7.155555555555556 2.2564102564102555 -2.1737665326535462
7.155555555555556 2.666666666666666 -2.203869461003191
7.155555555555556 3.0769230769230766 -2.216081156650508
7.155555555555556 3.4871794871794872 -2.215494487568525
7.155555555555556 3.897435897435898 -2.2056552384196872
7.155555555555556 4.307692307692307 -2.1887863378943413
7.155555555555556 4.717948717948717 -2.16625557509532
7.155555555555556 5.128205128205128 -2.1389783052843128
7.155555555555556 5.538461538461538 -2.1076736743623505
7.155555555555556 5.948717948717949 -2.0729928130385993
7.155555555555556 6.358974358974358 -2.0355633409561387
7.155555555555556 6.769230769230768 -1.9959904176334375
7.155555555555556 7.179487179487179 -1.9548419001823003
7.155555555555556 7.589743589743589 -1.9126327997199037
7.155555555555556 8.0 -1.8698152728502395

7.577777777777778 -8.0 0.5545164461826112
7.577777777777778 -7.589743589743589 0.519175665187243
7.577777777777778 -7.17948717948718 0.4780111122419032
7.577777777777778 -6.769230769230769 0.4304554580971724
7.577777777777778 -6.3589743589743595 0.375956547924896
7.577777777777778 -5.948717948717949 0.31399839194354734
7.577777777777778 -5.538461538461538 0.24412332395775807
7.577777777777778 -5.128205128205128 0.16595339637713827
7.577777777777778 -4.717948717948718 0.07920909508062747
7.577777777777778 -4.307692307692308 -0.016275934739613987
7.577777777777778 -3.897435897435898 -0.12054422754521836
7.577777777777778 -3.4871794871794872 -0.23350623974507
7.577777777777778 -3.0769230769230766 -0.35493080525688186
7.577777777777778 -2.666666666666667 -0.4844284891074294
7.577777777777778 -2.2564102564102564 -0.6214199141779185
7.577777777777778 -1.8461538461538467 -0.7650791884610509
7.577777777777778 -1.4358974358974361 -0.9142414306156255
7.577777777777778 -1.0256410256410255 -1.0672653215666015
7.577777777777778 -0.6153846153846159 -1.2218522543210795
7.577777777777778 -0.2051282051282053 -1.374853700347439
7.577777777777778 0.2051282051282044 -1.5221597735266834
7.577777777777778 0.615384615384615 -1.6588455299618483
7.577777777777778 1.0256410256410255 -1.779779485214142
7.577777777777778 1.4358974358974361 -1.8807158373325095
7.577777777777778 1.8461538461538467 -1.9594585106041258
7.577777777777778 2.2564102564102555 -2.016382904153928
7.577777777777778 2.666666666666666 -2.053946421025422
7.577777777777778 3.0769230769230766 -2.075573665554735
7.577777777777778 3.4871794871794872 -2.0846276615902286
7.577777777777778 3.897435897435898 -2.0838626542038994
7.577777777777778 4.307692307692307 -2.075322602863063
7.577777777777778 4.717948717948717 -2.0604740187470987
7.577777777777778 5.128205128205128 -2.040395979231468
7.577777777777778 5.538461538461538 -2.0159383288755084
7.577777777777778 5.948717948717949 -1.9878237650197232
7.577777777777778 6.358974358974358 -1.9567008599011066
7.577777777777778 6.769230769230768 -1.923164551209773
7.577777777777778 7.179487179487179 -1.887759544472493
7.577777777777778 7.589743589743589 -1.8509773934058722
7.577777777777778 8.0 -1.8132532614579864

8.0 -8.0 0.49023093652737715
8.0 -7.589743589743589 0.4534967606582133
8.0 -7.17948717948718 0.4113483038850049
8.0 -6.769230769230769 0.3633217578327111
8.0 -6.3589743589743595 0.3089741874078758
8.0 -5.948717948717949 0.24790052064576779
8.0 -5.538461538461538 0.17975136419240773
8.0 -5.128205128205128 0.10425048937860777
8.0 -4.717948717948718 0.02121095447211149
8.0 -4.307692307692308 -0.06945068959542328
8.0 -3.897435897435898 -0.16770181710403081
8.0 -3.4871794871794872 -0.27338134999114894
8.0 -3.0769230769230766 -0.38618490933692795
8.0 -2.666666666666667 -0.505643623547554
8.0 -2.2564102564102564 -0.6310918302699198
8.0 -1.8461538461538467 -0.761618752001604
8.0 -1.4358974358974361 -0.8960006963468888
8.0 -1.0256410256410255 -1.0326152135746893
8.0 -0.6153846153846159 -1.169349839389233
8.0 -0.2051282051282053 -1.3035385224550653
8.0 0.2051282051282044 -1.4319869764013013
8.0 0.615384615384615 -1.551168087575115
8.0 1.0256410256410255 -1.6576427664865734
8.0 1.4358974358974361 -1.7486534232671518
8.0 1.8461538461538467 -1.8226792754295185
8.0 2.2564102564102555 -1.8796765751153894
8.0 2.666666666666666 -1.9208740880508213
8.0 3.0769230769230766 -1.9482584349463163
8.0 3.4871794871794872 -1.9640250702533097
8.0 3.897435897435898 -1.9701991210643295
8.0 4.307692307692307 -1.9684716777266145
8.0 4.717948717948717 -1.960191631010055
8.0 5.128205128205128 -1.9464309013499006
8.0 5.538461538461538 -1.9280638393389609
8.0 5.948717948717949 -1.905831850336715
8.0 6.358974358974358 -1.88038565378797
8.0 6.769230769230768 -1.8523083097555408
8.0 7.179487179487179 -1.8221255110497787
8.0 7.589743589743589 -1.790309191874059
8.0 8.0 -1.757278687103959



==> main_fig_example_1d_p4.txt <==
0.2 -8.0 -0.10948363834514266
0.2 -7.7974683544303796 -0.11374542032314823
0.2 -7.594936708860759 -0.11808020349536306
0.2 -7.3924050632911396 -0.12246161937534726
0.2 -7.189873417721519 -0.12685868857696556
0.2 -6.987341772151899 -0.1312361167736884
0.2 -6.784810126582278 -0.13555492727028162
0.2 -6.582278481012658 -0.1397734691569606
0.2 -6.379746835443038 -0.1438488061247969
0.2 -6.177215189873418 -0.14773844427038854
0.2 -5.974683544303797 -0.15140230239016372
0.2 -5.772151898734178 -0.1548047741278119
0.2 -5.5696202531645564 -0.15791668957154867
0.2 -5.367088607594937 -0.16071696649592337
0.2 -5.1645569620253164 -0.16319375707869774
0.2 -4.962025316455696 -0.16534494645745204
0.2 -4.759493670886076 -0.16717793814492557
0.2 -4.556962025316455 -0.16870875362939644
0.2 -4.3544303797468356 -0.16996056102530965
0.2 -4.151898734177215 -0.17096181328411444
0.2 -3.9493670886075947 -0.17174420914394528
0.2 -3.746835443037975 -0.1723406871372456
0.2 -3.5443037974683547 -0.17278363010902564
0.2 -3.3417721518987342 -0.17310340562906343
0.2 -3.1392405063291138 -0.17332730877062308
0.2 -2.9367088607594933 -0.17347891866927223
0.2 -2.7341772151898738 -0.17357783622024497
0.2 -2.5316455696202533 -0.17363974044375058
0.2 -2.329113924050633 -0.1736766854205553
0.2 -2.1265822784810124 -0.17369755617181873
0.2 -1.9240506329113929 -0.17370860739059657
0.2 -1.7215189873417724 -0.17371402040367614
0.2 -1.518987341772152 -0.1737164284158235
0.2 -1.3164556962025316 -0.17371737579014299
0.2 -1.1139240506329111 -0.17371769222287534
0.2 -0.9113924050632916 -0.1737177760135976
0.2 -0.7088607594936711 -0.17371779141668547
0.2 -0.5063291139240507 -0.17371779279497326
0.2 -0.3037974683544302 -0.17371779276459923
0.2 -0.10126582278481067 -0.17371779276133806
0.2 0.10126582278481067 -0.1737177927613377
0.2 0.3037974683544302 -0.17371779276459887
0.2 0.5063291139240498 -0.17371779279497213
0.2 0.7088607594936711 -0.1737177914166851
0.2 0.9113924050632907 -0.17371777601359625
0.2 1.113924050632912 -0.17371769222287403
0.2 1.3164556962025316 -0.173717375790144
0.2 1.5189873417721511 -0.17371642841582105
0.2 1.7215189873417724 -0.17371402040367614
0.2 1.924050632911392 -0.17370860739059643
0.2 2.1265822784810133 -0.17369755617181773
0.2 2.329113924050633 -0.1736766854205559
0.2 2.5316455696202524 -0.1736397404437508
0.2 2.7341772151898738 -0.17357783622024492
0.2 2.9367088607594933 -0.17347891866927242
0.2 3.139240506329113 -0.17332730877062302
0.2 3.3417721518987342 -0.173103405629063
0.2 3.544303797468354 -0.17278363010902614
0.2 3.746835443037975 -0.17234068713724546
0.2 3.9493670886075947 -0.17174420914394514
0.2 4.151898734177214 -0.1709618132841149
0.2 4.3544303797468356 -0.16996056102531037
0.2 4.556962025316455 -0.16870875362939713
0.2 4.759493670886076 -0.1671779381449248
0.2 4.962025316455696 -0.16534494645745224
0.2 5.164556962025316 -0.1631937570786993
0.2 5.367088607594937 -0.1607169664959235
0.2 5.5696202531645564 -0.15791668957154978
0.2 5.772151898734178 -0.15480477412781218
0.2 5.974683544303797 -0.15140230239016303
0.2 6.177215189873417 -0.14773844427038935
0.2 6.379746835443038 -0.14384880612479675
0.2 6.582278481012658 -0.13977346915696018
0.2 6.784810126582279 -0.1355549272702811
0.2 6.987341772151899 -0.1312361167736884
0.2 7.189873417721518 -0.12685868857696586
0.2 7.3924050632911396 -0.12246161937534726
0.2 7.594936708860759 -0.11808020349536331
0.2 7.797468354430379 -0.11374542032314842
0.2 8.0 -0.10948363834514271

0.4052631578947369 -8.0 -0.22175074219499907
0.4052631578947369 -7.7974683544303796 -0.23040865964100937
0.4052631578947369 -7.594936708860759 -0.23921927225648645
0.4052631578947369 -7.3924050632911396 -0.2481291422906928
0.4052631578947369 -7.189873417721519 -0.2570752035929757
0.4052631578947369 -6.987341772151899 -0.26598529885186484
0.4052631578947369 -6.784810126582278 -0.27477941902789826
0.4052631578947369 -6.582278481012658 -0.2833717386519472
0.4052631578947369 -6.379746835443038 -0.2916734711036018
0.4052631578947369 -6.177215189873418 -0.29959646842356774
0.4052631578947369 -5.974683544303797 -0.3070573699679956
0.4052631578947369 -5.772151898734178 -0.3139819821039634
0.4052631578947369 -5.5696202531645564 -0.32030947357484796
0.4052631578947369 -5.367088607594937 -0.32599592637673697
0.4052631578947369 -5.1645569620253164 -0.3310168114132841
0.4052631578947369 -4.962025316455696 -0.3353680676910324
0.4052631578947369 -4.759493670886076 -0.33906563868308304
0.4052631578947369 -4.556962025316455 -0.34214352635107526
0.4052631578947369 -4.3544303797468356 -0.34465061909566236
0.4052631578947369 -4.151898734177215 -0.34664669471021536
0.4052631578947369 -3.9493670886075947 -0.348198068120574
0.4052631578947369 -3.746835443037975 -0.34937334172127205
0.4052631578947369 -3.5443037974683547 -0.3502396377787281
0.4052631578947369 -3.3417721518987342 -0.3508595736317898
0.4052631578947369 -3.1392405063291138 -0.3512891097836629
0.4052631578947369 -2.9367088607594933 -0.35157628204225244
0.4052631578947369 -2.7341772151898738 -0.351760736438514
0.4052631578947369 -2.5316455696202533 -0.3518739254512085
0.4052631578947369 -2.329113924050633 -0.35193979475999143
0.4052631578947369 -2.1265822784810124 -0.3519757858537597
0.4052631578947369 -1.9240506329113929 -0.351993994309584
0.4052631578947369 -1.7215189873417724 -0.35200234962627996
0.4052631578947369 -1.518987341772152 -0.35200571444800693
0.4052631578947369 -1.3164556962025316 -0.35200683447458725
0.4052631578947369 -1.1139240506329111 -0.3520071021364699
0.4052631578947369 -0.9113924050632916 -0.35200712495251746
0.4052631578947369 -0.7088607594936711 -0.35200711183933264
0.4052631578947369 -0.5063291139240507 -0.35200710653604467
0.4052631578947369 -0.3037974683544302 -0.3520071063183186
0.4052631578947369 -0.10126582278481067 -0.35200710639266075
0.4052631578947369 0.10126582278481067 -0.35200710639266053
0.4052631578947369 0.3037974683544302 -0.3520071063183184
0.4052631578947369 0.5063291139240498 -0.3520071065360471
0.4052631578947369 0.7088607594936711 -0.3520071118393318
0.4052631578947369 0.9113924050632907 -0.35200712495251835
0.4052631578947369 1.113924050632912 -0.3520071021364671
0.4052631578947369 1.3164556962025316 -0.3520068344745861
0.4052631578947369 1.5189873417721511 -0.3520057144480052
0.4052631578947369 1.7215189873417724 -0.3520023496262801
0.4052631578947369 1.924050632911392 -0.35199399430958356
0.4052631578947369 2.1265822784810133 -0.35197578585376
0.4052631578947369 2.329113924050633 -0.3519397947599924
0.4052631578947369 2.5316455696202524 -0.3518739254512079
0.4052631578947369 2.7341772151898738 -0.3517607364385141
0.4052631578947369 2.9367088607594933 -0.35157628204225183
0.4052631578947369 3.139240506329113 -0.3512891097836637
0.4052631578947369 3.3417721518987342 -0.35085957363178877
0.4052631578947369 3.544303797468354 -0.3502396377787289
0.4052631578947369 3.746835443037975 -0.3493733417212722
0.4052631578947369 3.9493670886075947 -0.34819806812057336
0.4052631578947369 4.151898734177214 -0.34664669471021625
0.4052631578947369 4.3544303797468356 -0.34465061909566314
0.4052631578947369 4.556962025316455 -0.34214352635107564
0.4052631578947369 4.759493670886076 -0.33906563868308437
0.4052631578947369 4.962025316455696 -0.3353680676910323
0.4052631578947369 5.164556962025316 -0.3310168114132841
0.4052631578947369 5.367088607594937 -0.3259959263767368
0.4052631578947369 5.5696202531645564 -0.3203094735748483
0.4052631578947369 5.772151898734178 -0.31398198210396344
0.4052631578947369 5.974683544303797 -0.30705736996799593
0.4052631578947369 6.177215189873417 -0.29959646842356896
0.4052631578947369 6.379746835443038 -0.29167347110360176
0.4052631578947369 6.582278481012658 -0.2833717386519474
0.4052631578947369 6.784810126582279 -0.27477941902789754
0.4052631578947369 6.987341772151899 -0.2659852988518649
0.4052631578947369 7.189873417721518 -0.2570752035929758
0.4052631578947369 7.3924050632911396 -0.24812914229069288
0.4052631578947369 7.594936708860759 -0.23921927225648654
0.4052631578947369 7.797468354430379 -0.2304086596410097
0.4052631578947369 8.0 -0.22175074219499924

0.6105263157894737 -8.0 -0.33381437795683794
0.6105263157894737 -7.7974683544303796 -0.3469133799188764
0.6105263157894737 -7.594936708860759 -0.36025470088712147
0.6105263157894737 -7.3924050632911396 -0.37375789305892354
0.6105263157894737 -7.189873417721519 -0.38732727541919254
0.6105263157894737 -6.987341772151899 -0.4008525717644885
0.6105263157894737 -6.784810126582278 -0.4142106552448189
0.6105263157894737 -6.582278481012658 -0.4272685805795102
0.6105263157894737 -6.379746835443038 -0.4398879794111191
0.6105263157894737 -6.177215189873418 -0.45193073256656446
0.6105263157894737 -5.974683544303797 -0.46326562768924123
0.6105263157894737 -5.772151898734178 -0.47377549248840545
0.6105263157894737 -5.5696202531645564 -0.4833641098781899
0.6105263157894737 -5.367088607594937 -0.4919621254475064
0.6105263157894737 -5.1645569620253164 -0.4995311939411571
0.6105263157894737 -4.962025316455696 -0.506065795297586
0.6105263157894737 -4.759493670886076 -0.511592457805186
0.6105263157894737 -4.556962025316455 -0.5161664940081606
0.6105263157894737 -4.3544303797468356 -0.5198667021473403
0.6105263157894737 -4.151898734177215 -0.5227887367364912
0.6105263157894737 -3.9493670886075947 -0.5250379609854677
0.6105263157894737 -3.746835443037975 -0.5267225566165779
0.6105263157894737 -3.5443037974683547 -0.5279475144411397
0.6105263157894737 -3.3417721518987342 -0.5288099130268559
0.6105263157894737 -3.1392405063291138 -0.5293956655197435
0.6105263157894737 -2.9367088607594933 -0.5297777166440016
0.6105263157894737 -2.7341772151898738 -0.5300155256340565
0.6105263157894737 -2.5316455696202533 -0.5301555821837795
0.6105263157894737 -2.329113924050633 -0.5302326656119057
0.6105263157894737 -2.1265822784810124 -0.5302715607071766
0.6105263157894737 -1.9240506329113929 -0.5302889742931005
0.6105263157894737 -1.7215189873417724 -0.5302954430993134
0.6105263157894737 -1.518987341772152 -0.5302970772152464
0.6105263157894737 -1.3164556962025316 -0.5302970378511997
0.6105263157894737 -1.1139240506329111 -0.5302966988727161
0.6105263157894737 -0.9113924050632916 -0.5302964854815971
0.6105263157894737 -0.7088607594936711 -0.5302964183170199
0.6105263157894737 -0.5063291139240507 -0.530296415747614
0.6105263157894737 -0.3037974683544302 -0.5302964205791793
0.6105263157894737 -0.10126582278481067 -0.5302964199678338
0.6105263157894737 0.10126582278481067 -0.530296419967833
0.6105263157894737 0.3037974683544302 -0.5302964205791787
0.6105263157894737 0.5063291139240498 -0.5302964157476151
0.6105263157894737 0.7088607594936711 -0.5302964183170178
0.6105263157894737 0.9113924050632907 -0.530296485481595
0.6105263157894737 1.113924050632912 -0.5302966988727182
0.6105263157894737 1.3164556962025316 -0.5302970378511978
0.6105263157894737 1.5189873417721511 -0.5302970772152472
0.6105263157894737 1.7215189873417724 -0.5302954430993141
0.6105263157894737 1.924050632911392 -0.5302889742931008
0.6105263157894737 2.1265822784810133 -0.5302715607071771
0.6105263157894737 2.329113924050633 -0.5302326656119064
0.6105263157894737 2.5316455696202524 -0.5301555821837802
0.6105263157894737 2.7341772151898738 -0.5300155256340571
0.6105263157894737 2.9367088607594933 -0.5297777166440019
0.6105263157894737 3.139240506329113 -0.5293956655197415
0.6105263157894737 3.3417721518987342 -0.5288099130268563
0.6105263157894737 3.544303797468354 -0.5279475144411409
0.6105263157894737 3.746835443037975 -0.5267225566165773
0.6105263157894737 3.9493670886075947 -0.5250379609854673
0.6105263157894737 4.151898734177214 -0.5227887367364898
0.6105263157894737 4.3544303797468356 -0.519866702147342
0.6105263157894737 4.556962025316455 -0.5161664940081598
0.6105263157894737 4.759493670886076 -0.5115924578051866
0.6105263157894737 4.962025316455696 -0.5060657952975867
0.6105263157894737 5.164556962025316 -0.4995311939411563
0.6105263157894737 5.367088607594937 -0.491962125447506
0.6105263157894737 5.5696202531645564 -0.4833641098781907
0.6105263157894737 5.772151898734178 -0.47377549248840545
0.6105263157894737 5.974683544303797 -0.46326562768924107
0.6105263157894737 6.177215189873417 -0.4519307325665638
0.6105263157894737 6.379746835443038 -0.43988797941111957
0.6105263157894737 6.582278481012658 -0.42726858057950967
0.6105263157894737 6.784810126582279 -0.41421065524481926
0.6105263157894737 6.987341772151899 -0.4008525717644885
0.6105263157894737 7.189873417721518 -0.38732727541919265
0.6105263157894737 7.3924050632911396 -0.37375789305892415
0.6105263157894737 7.594936708860759 -0.3602547008871211
0.6105263157894737 7.797468354430379 -0.34691337991887633
0.6105263157894737 8.0 -0.33381437795683805

0.8157894736842106 -8.0 -0.44555942337981047
0.8157894736842106 -7.7974683544303796 -0.4631665802657123
0.8157894736842106 -7.594936708860759 -0.48112119395699093
0.8157894736842106 -7.3924050632911396 -0.4993160912601643
0.8157894736842106 -7.189873417721519 -0.5176223626478678
0.8157894736842106 -6.987341772151899 -0.5358898541509406
0.8157894736842106 -6.784810126582278 -0.5539492213521072
0.8157894736842106 -6.582278481012658 -0.5716158708533519
0.8157894736842106 -6.379746835443038 -0.588695976148558
0.8157894736842106 -6.177215189873418 -0.6049945190231979
0.8157894736842106 -5.974683544303797 -0.6203249854651024
0.8157894736842106 -5.772151898734178 -0.6345199806055216
0.8157894736842106 -5.5696202531645564 -0.6474416984088803
0.8157894736842106 -5.367088607594937 -0.6589909863720038
0.8157894736842106 -5.1645569620253164 -0.6691137703018311
0.8157894736842106 -4.962025316455696 -0.6778038879822078
0.8157894736842106 -4.759493670886076 -0.6851018867872026
0.8157894736842106 -4.556962025316455 -0.6910899587246441
0.8157894736842106 -4.3544303797468356 -0.6958837667957243
0.8157894736842106 -4.151898734177215 -0.6996223219283765
0.8157894736842106 -3.9493670886075947 -0.7024572229305855
0.8157894736842106 -3.746835443037975 -0.7045424743985839
0.8157894736842106 -3.5443037974683547 -0.7060258155255125
0.8157894736842106 -3.3417721518987342 -0.7070421229126018
0.8157894736842106 -3.1392405063291138 -0.7077090840749131
0.8157894736842106 -2.9367088607594933 -0.7081250383426765
0.8157894736842106 -2.7341772151898738 -0.7083686767365931
0.8157894736842106 -2.5316455696202533 -0.7085001823032919
0.8157894736842106 -2.329113924050633 -0.7085633606970402
0.8157894736842106 -2.1265822784810124 -0.7085883348649646
0.8157894736842106 -1.9240506329113929 -0.7085944361633769
0.8157894736842106 -1.7215189873417724 -0.7085930002962306
0.8157894736842106 -1.518987341772152 -0.7085898583426135
0.8157894736842106 -1.3164556962025316 -0.7085873930626918
0.8157894736842106 -1.1139240506329111 -0.7085861035135955
0.8157894736842106 -0.9113924050632916 -0.7085856831853681
0.8157894736842106 -0.7088607594936711 -0.7085856657508451
0.8157894736842106 -0.5063291139240507 -0.7085857262884576
0.8157894736842106 -0.3037974683544302 -0.7085857435811338
0.8157894736842106 -0.10126582278481067 -0.7085857310086515
0.8157894736842106 0.10126582278481067 -0.7085857310086514
0.8157894736842106 0.3037974683544302 -0.708585743581133
0.8157894736842106 0.5063291139240498 -0.7085857262884574
0.8157894736842106 0.7088607594936711 -0.7085856657508436
0.8157894736842106 0.9113924050632907 -0.7085856831853703
0.8157894736842106 1.113924050632912 -0.7085861035135943
0.8157894736842106 1.3164556962025316 -0.7085873930626921
0.8157894736842106 1.5189873417721511 -0.7085898583426141
0.8157894736842106 1.7215189873417724 -0.70859300029623
0.8157894736842106 1.924050632911392 -0.7085944361633771
0.8157894736842106 2.1265822784810133 -0.7085883348649646
0.8157894736842106 2.329113924050633 -0.7085633606970402
0.8157894736842106 2.5316455696202524 -0.708500182303292
0.8157894736842106 2.7341772151898738 -0.7083686767365927
0.8157894736842106 2.9367088607594933 -0.7081250383426774
0.8157894736842106 3.139240506329113 -0.7077090840749141
0.8157894736842106 3.3417721518987342 -0.7070421229126015
0.8157894736842106 3.544303797468354 -0.7060258155255126
0.8157894736842106 3.746835443037975 -0.7045424743985839
0.8157894736842106 3.9493670886075947 -0.7024572229305855
0.8157894736842106 4.151898734177214 -0.6996223219283763
0.8157894736842106 4.3544303797468356 -0.6958837667957242
0.8157894736842106 4.556962025316455 -0.6910899587246446
0.8157894736842106 4.759493670886076 -0.6851018867872037
0.8157894736842106 4.962025316455696 -0.6778038879822068
0.8157894736842106 5.164556962025316 -0.66911377030183
0.8157894736842106 5.367088607594937 -0.6589909863720043
0.8157894736842106 5.5696202531645564 -0.6474416984088799
0.8157894736842106 5.772151898734178 -0.6345199806055221
0.8157894736842106 5.974683544303797 -0.6203249854651016
0.8157894736842106 6.177215189873417 -0.6049945190231987
0.8157894736842106 6.379746835443038 -0.5886959761485565
0.8157894736842106 6.582278481012658 -0.5716158708533525
0.8157894736842106 6.784810126582279 -0.5539492213521072
0.8157894736842106 6.987341772151899 -0.5358898541509403
0.8157894736842106 7.189873417721518 -0.5176223626478678
0.8157894736842106 7.3924050632911396 -0.49931609126016413
0.8157894736842106 7.594936708860759 -0.48112119395699054
0.8157894736842106 7.797468354430379 -0.46316658026571345
0.8157894736842106 8.0 -0.4455594233798103

1.0210526315789474 -8.0 -0.5568557049034308
1.0210526315789474 -7.7974683544303796 -0.5790592134108916
1.0210526315789474 -7.594936708860759 -0.6017370724068748
1.0210526315789474 -7.3924050632911396 -0.6247561590048729
1.0210526315789474 -7.189873417721519 -0.6479538973944232
1.0210526315789474 -6.987341772151899 -0.6711382050647038
1.0210526315789474 -6.784810126582278 -0.6940895069191813
1.0210526315789474 -6.582278481012658 -0.7165653764145916
1.0210526315789474 -6.379746835443038 -0.7383082061739196
1.0210526315789474 -6.177215189873418 -0.7590559911975017
1.0210526315789474 -5.974683544303797 -0.7785558240265446
1.0210526315789474 -5.772151898734178 -0.7965791079616393
1.0210526315789474 -5.5696202531645564 -0.8129369149294238
1.0210526315789474 -5.367088607594937 -0.827493523149829
1.0210526315789474 -5.1645569620253164 -0.84017613817927
1.0210526315789474 -4.962025316455696 -0.8509792219691463
1.0210526315789474 -4.759493670886076 -0.8599626797217061
1.0210526315789474 -4.556962025316455 -0.867244187437676
1.0210526315789474 -4.3544303797468356 -0.8729869062227612
1.0210526315789474 -4.151898734177215 -0.8773844719952807
1.0210526315789474 -3.9493670886075947 -0.8806453421475721
1.0210526315789474 -3.746835443037975 -0.8829783482546578
1.0210526315789474 -3.5443037974683547 -0.8845807862364583
1.0210526315789474 -3.3417721518987342 -0.8856297538757676
1.0210526315789474 -3.1392405063291138 -0.8862768744212253
1.0210526315789474 -2.9367088607594933 -0.8866461151581558
1.0210526315789474 -2.7341772151898738 -0.8868341478608116
1.0210526315789474 -2.5316455696202533 -0.8869125855730513
1.0210526315789474 -2.329113924050633 -0.8869314281423436
1.0210526315789474 -2.1265822784810124 -0.886923116300948
1.0210526315789474 -1.9240506329113929 -0.8869066977521135
1.0210526315789474 -1.7215189873417724 -0.8868917261903351
1.0210526315789474 -1.518987341772152 -0.8868816319677973
1.0210526315789474 -1.3164556962025316 -0.8868764135851339
1.0210526315789474 -1.1139240506329111 -0.8868745977082779
1.0210526315789474 -0.9113924050632916 -0.8868744985466036
1.0210526315789474 -0.7088607594936711 -0.8868748721943928
1.0210526315789474 -0.5063291139240507 -0.8868751055317244
1.0210526315789474 -0.3037974683544302 -0.886875101135394
1.0210526315789474 -0.10126582278481067 -0.8868750194936242
1.0210526315789474 0.10126582278481067 -0.886875019493625
1.0210526315789474 0.3037974683544302 -0.886875101135394
1.0210526315789474 0.5063291139240498 -0.8868751055317227
1.0210526315789474 0.7088607594936711 -0.8868748721943929
1.0210526315789474 0.9113924050632907 -0.8868744985466019
1.0210526315789474 1.113924050632912 -0.8868745977082773
1.0210526315789474 1.3164556962025316 -0.8868764135851328
1.0210526315789474 1.5189873417721511 -0.8868816319677969
1.0210526315789474 1.7215189873417724 -0.8868917261903342
1.0210526315789474 1.924050632911392 -0.8869066977521101
1.0210526315789474 2.1265822784810133 -0.8869231163009462
1.0210526315789474 2.329113924050633 -0.8869314281423426
1.0210526315789474 2.5316455696202524 -0.8869125855730513
1.0210526315789474 2.7341772151898738 -0.8868341478608125
1.0210526315789474 2.9367088607594933 -0.8866461151581556
1.0210526315789474 3.139240506329113 -0.8862768744212246
1.0210526315789474 3.3417721518987342 -0.8856297538757687
1.0210526315789474 3.544303797468354 -0.88458078623646
1.0210526315789474 3.746835443037975 -0.8829783482546595
1.0210526315789474 3.9493670886075947 -0.8806453421475727
1.0210526315789474 4.151898734177214 -0.8773844719952821
1.0210526315789474 4.3544303797468356 -0.8729869062227607
1.0210526315789474 4.556962025316455 -0.8672441874376774
1.0210526315789474 4.759493670886076 -0.8599626797217067
1.0210526315789474 4.962025316455696 -0.8509792219691488
1.0210526315789474 5.164556962025316 -0.8401761381792714
1.0210526315789474 5.367088607594937 -0.8274935231498309
1.0210526315789474 5.5696202531645564 -0.8129369149294249
1.0210526315789474 5.772151898734178 -0.7965791079616383
1.0210526315789474 5.974683544303797 -0.7785558240265424
1.0210526315789474 6.177215189873417 -0.7590559911975014
1.0210526315789474 6.379746835443038 -0.7383082061739188
1.0210526315789474 6.582278481012658 -0.7165653764145907
1.0210526315789474 6.784810126582279 -0.6940895069191813
1.0210526315789474 6.987341772151899 -0.6711382050647035
1.0210526315789474 7.189873417721518 -0.6479538973944243
1.0210526315789474 7.3924050632911396 -0.6247561590048736
1.0210526315789474 7.594936708860759 -0.6017370724068746
1.0210526315789474 7.797468354430379 -0.5790592134108912
1.0210526315789474 8.0 -0.5568557049034325

1.2263157894736842 -8.0 -0.667552265738894
1.2263157894736842 -7.7974683544303796 -0.6944597433743741
1.2263157894736842 -7.594936708860759 -0.7219973037281764
1.2263157894736842 -7.3924050632911396 -0.7500075434208728
1.2263157894736842 -7.189873417721519 -0.7782943799861091
1.2263157894736842 -6.987341772151899 -0.806621834345075
1.2263157894736842 -6.784810126582278 -0.8347154082799377
1.2263157894736842 -6.582278481012658 -0.8622669827009
1.2263157894736842 -6.379746835443038 -0.8889440273743103
1.2263157894736842 -6.177215189873418 -0.9144035163317216
1.2263157894736842 -5.974683544303797 -0.9383102438590495
1.2263157894736842 -5.772151898734178 -0.9603582846860972
1.2263157894736842 -5.5696202531645564 -0.9802933230395203
1.2263157894736842 -5.367088607594937 -0.9979327968883249
1.2263157894736842 -5.1645569620253164 -1.013180608223599
1.2263157894736842 -4.962025316455696 -1.026033756824867
1.2263157894736842 -4.759493670886076 -1.0365796127648124
1.2263157894736842 -4.556962025316455 -1.0449842970174634
1.2263157894736842 -4.3544303797468356 -1.0514742608932421
1.2263157894736842 -4.151898734177215 -1.056314173062368
1.2263157894736842 -3.9493670886075947 -1.0597844229779212
1.2263157894736842 -3.746835443037975 -1.0621610238008183
1.2263157894736842 -3.5443037974683547 -1.0636997455007737
1.2263157894736842 -3.3417721518987342 -1.0646252710906192
1.2263157894736842 -3.1392405063291138 -1.0651252998022138
1.2263157894736842 -2.9367088607594933 -1.0653489379382886
1.2263157894736842 -2.7341772151898738 -1.0654084227005474
1.2263157894736842 -2.5316455696202533 -1.0653831528886446
1.2263157894736842 -2.329113924050633 -1.0653250718591802
1.2263157894736842 -2.1265822784810124 -1.0652645931566997
1.2263157894736842 -1.9240506329113929 -1.065216430820273
1.2263157894736842 -1.7215189873417724 -1.0651848685181406
1.2263157894736842 -1.518987341772152 -1.0651681626703307
1.2263157894736842 -1.3164556962025316 -1.0651619201628097
1.2263157894736842 -1.1139240506329111 -1.0651614188910437
1.2263157894736842 -0.9113924050632916 -1.0651629465473693
1.2263157894736842 -0.7088607594936711 -1.065164316280562
1.2263157894736842 -0.5063291139240507 -1.065164773569193
1.2263157894736842 -0.3037974683544302 -1.065164534522168
1.2263157894736842 -0.10126582278481067 -1.0651641916840673
1.2263157894736842 0.10126582278481067 -1.0651641916840646
1.2263157894736842 0.3037974683544302 -1.0651645345221699
1.2263157894736842 0.5063291139240498 -1.065164773569193
1.2263157894736842 0.7088607594936711 -1.0651643162805597
1.2263157894736842 0.9113924050632907 -1.0651629465473713
1.2263157894736842 1.113924050632912 -1.0651614188910443
1.2263157894736842 1.3164556962025316 -1.065161920162809
1.2263157894736842 1.5189873417721511 -1.0651681626703395
1.2263157894736842 1.7215189873417724 -1.0651848685181382
1.2263157894736842 1.924050632911392 -1.0652164308202716
1.2263157894736842 2.1265822784810133 -1.065264593156698
1.2263157894736842 2.329113924050633 -1.0653250718591798
1.2263157894736842 2.5316455696202524 -1.065383152888645
1.2263157894736842 2.7341772151898738 -1.0654084227005487
1.2263157894736842 2.9367088607594933 -1.0653489379382874
1.2263157894736842 3.139240506329113 -1.0651252998022085
1.2263157894736842 3.3417721518987342 -1.0646252710906174
1.2263157894736842 3.544303797468354 -1.0636997455007675
1.2263157894736842 3.746835443037975 -1.0621610238008174
1.2263157894736842 3.9493670886075947 -1.0597844229779223
1.2263157894736842 4.151898734177214 -1.056314173062367
1.2263157894736842 4.3544303797468356 -1.0514742608932424
1.2263157894736842 4.556962025316455 -1.044984297017462
1.2263157894736842 4.759493670886076 -1.0365796127648117
1.2263157894736842 4.962025316455696 -1.0260337568248667
1.2263157894736842 5.164556962025316 -1.0131806082236001
1.2263157894736842 5.367088607594937 -0.9979327968883274
1.2263157894736842 5.5696202531645564 -0.9802933230395178
1.2263157894736842 5.772151898734178 -0.9603582846860962
1.2263157894736842 5.974683544303797 -0.9383102438590504
1.2263157894736842 6.177215189873417 -0.9144035163317237
1.2263157894736842 6.379746835443038 -0.8889440273743093
1.2263157894736842 6.582278481012658 -0.8622669827009016
1.2263157894736842 6.784810126582279 -0.8347154082799383
1.2263157894736842 6.987341772151899 -0.8066218343450776
1.2263157894736842 7.189873417721518 -0.7782943799861104
1.2263157894736842 7.3924050632911396 -0.7500075434208725
1.2263157894736842 7.594936708860759 -0.7219973037281757
1.2263157894736842 7.797468354430379 -0.694459743374373
1.2263157894736842 8.0 -0.6675522657388927

1.431578947368421 -8.0 -0.7774711382094156
1.431578947368421 -7.7974683544303796 -0.8092068501241488
1.431578947368421 -7.594936708860759 -0.8417652593220631
1.431578947368421 -7.3924050632911396 -0.8749678219377831
1.431578947368421 -7.189873417721519 -0.9085863550706031
1.431578947368421 -6.987341772151899 -0.9423397340401329
1.431578947368421 -6.784810126582278 -0.9758936512100654
1.431578947368421 -6.582278481012658 -1.0088649128197444
1.431578947368421 -6.379746835443038 -1.0408317276193872
1.431578947368421 -6.177215189873418 -1.0713510200003638
1.431578947368421 -5.974683544303797 -1.0999828414908157
1.431578947368421 -5.772151898734178 -1.1263204553853745
1.431578947368421 -5.5696202531645564 -1.150022878300569
1.431578947368421 -5.367088607594937 -1.1708451160699214
1.431578947368421 -5.1645569620253164 -1.1886607177328803
1.431578947368421 -4.962025316455696 -1.2034721081079176
1.431578947368421 -4.759493670886076 -1.2154064388817978
1.431578947368421 -4.556962025316455 -1.2246977617627204
1.431578947368421 -4.3544303797468356 -1.231659128112011
1.431578947368421 -4.151898734177215 -1.2366498423331524
1.431578947368421 -3.9493670886075947 -1.2400431883467964
1.431578947368421 -3.746835443037975 -1.2421987905807865
1.431578947368421 -3.5443037974683547 -1.2434420091188694
1.431578947368421 -3.3417721518987342 -1.2440510460703147
1.431578947368421 -3.1392405063291138 -1.2442511572549844
1.431578947368421 -2.9367088607594933 -1.244214635232332
1.431578947368421 -2.7341772151898738 -1.244064974826009
1.431578947368421 -2.5316455696202533 -1.2438836903187724
1.431578947368421 -2.329113924050633 -1.2437184713864813
1.431578947368421 -2.1265822784810124 -1.243591635281176
1.431578947368421 -1.9240506329113929 -1.2435080977228818
1.431578947368421 -1.7215189873417724 -1.2434623225173227
1.431578947368421 -1.518987341772152 -1.243443917792166
1.431578947368421 -1.3164556962025316 -1.2434417290413737
1.431578947368421 -1.1139240506329111 -1.243446438577989
1.431578947368421 -0.9113924050632916 -1.2434518159862473
1.431578947368421 -0.7088607594936711 -1.2434548696925367
1.431578947368421 -0.5063291139240507 -1.2434552197900604
1.431578947368421 -0.3037974683544302 -1.2434540423793958
1.431578947368421 -0.10126582278481067 -1.2434529250648807
1.431578947368421 0.10126582278481067 -1.2434529250648794
1.431578947368421 0.3037974683544302 -1.2434540423793936
1.431578947368421 0.5063291139240498 -1.2434552197900588
1.431578947368421 0.7088607594936711 -1.2434548696925327
1.431578947368421 0.9113924050632907 -1.2434518159862356
1.431578947368421 1.113924050632912 -1.2434464385779929
1.431578947368421 1.3164556962025316 -1.2434417290413748
1.431578947368421 1.5189873417721511 -1.2434439177921717
1.431578947368421 1.7215189873417724 -1.2434623225173203
1.431578947368421 1.924050632911392 -1.2435080977228747
1.431578947368421 2.1265822784810133 -1.2435916352811789
1.431578947368421 2.329113924050633 -1.2437184713864817
1.431578947368421 2.5316455696202524 -1.2438836903187707
1.431578947368421 2.7341772151898738 -1.24406497482601
1.431578947368421 2.9367088607594933 -1.2442146352323344
1.431578947368421 3.139240506329113 -1.2442511572549821
1.431578947368421 3.3417721518987342 -1.244051046070317
1.431578947368421 3.544303797468354 -1.2434420091188685
1.431578947368421 3.746835443037975 -1.242198790580786
1.431578947368421 3.9493670886075947 -1.2400431883467955
1.431578947368421 4.151898734177214 -1.2366498423331564
1.431578947368421 4.3544303797468356 -1.231659128112008
1.431578947368421 4.556962025316455 -1.2246977617627224
1.431578947368421 4.759493670886076 -1.2154064388817976
1.431578947368421 4.962025316455696 -1.203472108107919
1.431578947368421 5.164556962025316 -1.1886607177328763
1.431578947368421 5.367088607594937 -1.1708451160699207
1.431578947368421 5.5696202531645564 -1.1500228783005668
1.431578947368421 5.772151898734178 -1.1263204553853718
1.431578947368421 5.974683544303797 -1.0999828414908157
1.431578947368421 6.177215189873417 -1.0713510200003669
1.431578947368421 6.379746835443038 -1.040831727619389
1.431578947368421 6.582278481012658 -1.0088649128197442
1.431578947368421 6.784810126582279 -0.9758936512100641
1.431578947368421 6.987341772151899 -0.9423397340401327
1.431578947368421 7.189873417721518 -0.9085863550706024
1.431578947368421 7.3924050632911396 -0.8749678219377826
1.431578947368421 7.594936708860759 -0.8417652593220626
1.431578947368421 7.797468354430379 -0.80920685012415
1.431578947368421 8.0 -0.777471138209417

1.6368421052631579 -8.0 -0.8864006285788327
1.6368421052631579 -7.7974683544303796 -0.9231011672658331
1.6368421052631579 -7.594936708860759 -0.9608629054688604
1.6368421052631579 -7.3924050632911396 -0.9994915599097425
1.6368421052631579 -7.189873417721519 -1.0387304624653524
1.6368421052631579 -6.987341772151899 -1.078253853206676
1.6368421052631579 -6.784810126582278 -1.1176634655167992
1.6368421052631579 -6.582278481012658 -1.1564906584513417
1.6368421052631579 -6.379746835443038 -1.1942066263709483
1.6368421052631579 -6.177215189873418 -1.230242932494505
1.6368421052631579 -5.974683544303797 -1.264023419828812
1.6368421052631579 -5.772151898734178 -1.2950062606580746
1.6368421052631579 -5.5696202531645564 -1.3227317689958982
1.6368421052631579 -5.367088607594937 -1.3468685186140674
1.6368421052631579 -5.1645569620253164 -1.3672486751488708
1.6368421052631579 -4.962025316455696 -1.3838844978965275
1.6368421052631579 -4.759493670886076 -1.3969618941361353
1.6368421052631579 -4.556962025316455 -1.4068124595459184
1.6368421052631579 -4.3544303797468356 -1.4138704427322484
1.6368421052631579 -4.151898734177215 -1.418623673219333
1.6368421052631579 -3.9493670886075947 -1.421567132710504
1.6368421052631579 -3.746835443037975 -1.423165324370672
1.6368421052631579 -3.5443037974683547 -1.4238263198468948
1.6368421052631579 -3.3417721518987342 -1.4238875402530602
1.6368421052631579 -3.1392405063291138 -1.4236115307279893
1.6368421052631579 -2.9367088607594933 -1.4231892214464945
1.6368421052631579 -2.7341772151898738 -1.4227481334619785
1.6368421052631579 -2.5316455696202533 -1.4223633385875016
1.6368421052631579 -2.329113924050633 -1.4220694570889008
1.6368421052631579 -2.1265822784810124 -1.4218724297742207
1.6368421052631579 -1.9240506329113929 -1.4217601788107805
1.6368421052631579 -1.7215189873417724 -1.4217115745817495
1.6368421052631579 -1.518987341772152 -1.421703375085095
1.6368421052631579 -1.3164556962025316 -1.4217150203204858
1.6368421052631579 -1.1139240506329111 -1.4217313570522099
1.6368421052631579 -0.9113924050632916 -1.421743537797405
1.6368421052631579 -0.7088607594936711 -1.4217484724507026
1.6368421052631579 -0.5063291139240507 -1.42174730009046
1.6368421052631579 -0.3037974683544302 -1.4217433838744022
1.6368421052631579 -0.10126582278481067 -1.421740311433004
1.6368421052631579 0.10126582278481067 -1.4217403114330098
1.6368421052631579 0.3037974683544302 -1.4217433838744018
1.6368421052631579 0.5063291139240498 -1.4217473000904557
1.6368421052631579 0.7088607594936711 -1.4217484724507043
1.6368421052631579 0.9113924050632907 -1.4217435377973981
1.6368421052631579 1.113924050632912 -1.4217313570521957
1.6368421052631579 1.3164556962025316 -1.4217150203204896
1.6368421052631579 1.5189873417721511 -1.421703375085099
1.6368421052631579 1.7215189873417724 -1.4217115745817455
1.6368421052631579 1.924050632911392 -1.421760178810767
1.6368421052631579 2.1265822784810133 -1.4218724297742211
1.6368421052631579 2.329113924050633 -1.422069457088906
1.6368421052631579 2.5316455696202524 -1.4223633385875032
1.6368421052631579 2.7341772151898738 -1.4227481334619796
1.6368421052631579 2.9367088607594933 -1.4231892214464892
1.6368421052631579 3.139240506329113 -1.4236115307279813
1.6368421052631579 3.3417721518987342 -1.423887540253058
1.6368421052631579 3.544303797468354 -1.4238263198468848
1.6368421052631579 3.746835443037975 -1.423165324370678
1.6368421052631579 3.9493670886075947 -1.4215671327105068
1.6368421052631579 4.151898734177214 -1.4186236732193436
1.6368421052631579 4.3544303797468356 -1.4138704427322466
1.6368421052631579 4.556962025316455 -1.4068124595459128
1.6368421052631579 4.759493670886076 -1.3969618941361328
1.6368421052631579 4.962025316455696 -1.3838844978965272
1.6368421052631579 5.164556962025316 -1.3672486751488686
1.6368421052631579 5.367088607594937 -1.3468685186140628
1.6368421052631579 5.5696202531645564 -1.322731768995906
1.6368421052631579 5.772151898734178 -1.2950062606580754
1.6368421052631579 5.974683544303797 -1.264023419828811
1.6368421052631579 6.177215189873417 -1.2302429324945103
1.6368421052631579 6.379746835443038 -1.194206626370952
1.6368421052631579 6.582278481012658 -1.1564906584513432
1.6368421052631579 6.784810126582279 -1.1176634655167974
1.6368421052631579 6.987341772151899 -1.0782538532066792
1.6368421052631579 7.189873417721518 -1.0387304624653546
1.6368421052631579 7.3924050632911396 -0.9994915599097436
1.6368421052631579 7.594936708860759 -0.9608629054688598
1.6368421052631579 7.797468354430379 -0.9231011672658348
1.6368421052631579 8.0 -0.8864006285788324

1.8421052631578947 -8.0 -0.9940882546902531
1.8421052631578947 -7.7974683544303796 -1.0358960676253735
1.8421052631578947 -7.594936708860759 -1.079059226767022
1.8421052631578947 -7.3924050632911396 -1.1233763966782435
1.8421052631578947 -7.189873417721519 -1.168569615553054
1.8421052631578947 -6.987341772151899 -1.2142723934301354
1.8421052631578947 -6.784810126582278 -1.2600207693877457
1.8421052631578947 -6.582278481012658 -1.3052505854310454
1.8421052631578947 -6.379746835443038 -1.3493051474872269
1.8421052631578947 -6.177215189873418 -1.3914576934363065
1.8421052631578947 -5.974683544303797 -1.4309519087131497
1.8421052631578947 -5.772151898734178 -1.4670604271868743
1.8421052631578947 -5.5696202531645564 -1.4991558285265874
1.8421052631578947 -5.367088607594937 -1.526782474570594
1.8421052631578947 -5.1645569620253164 -1.5497134304437163
1.8421052631578947 -4.962025316455696 -1.5679776771903504
1.8421052631578947 -4.759493670886076 -1.58184979139927
1.8421052631578947 -4.556962025316455 -1.5918047793576457
1.8421052631578947 -4.3544303797468356 -1.5984500638408283
1.8421052631578947 -4.151898734177215 -1.6024507771439631
1.8421052631578947 -3.9493670886075947 -1.6044627341267108
1.8421052631578947 -3.746835443037975 -1.6050819511547243
1.8421052631578947 -3.5443037974683547 -1.604813483135368
1.8421052631578947 -3.3417721518987342 -1.6040578539355914
1.8421052631578947 -3.1392405063291138 -1.6031110967804831
1.8421052631578947 -2.9367088607594933 -1.6021739677003852
1.8421052631578947 -2.7341772151898738 -1.6013664598038704
1.8421052631578947 -2.5316455696202533 -1.6007446621658277
1.8421052631578947 -2.329113924050633 -1.6003178824650794
1.8421052631578947 -2.1265822784810124 -1.600064635192203
1.8421052631578947 -1.9240506329113929 -1.5999465816419278
1.8421052631578947 -1.7215189873417724 -1.599919851137971
1.8421052631578947 -1.518987341772152 -1.599943440716713
1.8421052631578947 -1.3164556962025316 -1.5999846294156606
1.8421052631578947 -1.1139240506329111 -1.600021572050044
1.8421052631578947 -0.9113924050632916 -1.6000434500629237
1.8421052631578947 -0.7088607594936711 -1.6000487334340345
1.8421052631578947 -0.5063291139240507 -1.6000422250046116
1.8421052631578947 -0.3037974683544302 -1.6000316013741163
1.8421052631578947 -0.10126582278481067 -1.600024129100011
1.8421052631578947 0.10126582278481067 -1.600024129100005
1.8421052631578947 0.3037974683544302 -1.6000316013741047
1.8421052631578947 0.5063291139240498 -1.6000422250046251
1.8421052631578947 0.7088607594936711 -1.6000487334340263
1.8421052631578947 0.9113924050632907 -1.6000434500629248
1.8421052631578947 1.113924050632912 -1.6000215720500552
1.8421052631578947 1.3164556962025316 -1.5999846294156688
1.8421052631578947 1.5189873417721511 -1.5999434407166777
1.8421052631578947 1.7215189873417724 -1.5999198511379678
1.8421052631578947 1.924050632911392 -1.599946581641939
1.8421052631578947 2.1265822784810133 -1.6000646351921937
1.8421052631578947 2.329113924050633 -1.600317882465079
1.8421052631578947 2.5316455696202524 -1.600744662165825
1.8421052631578947 2.7341772151898738 -1.6013664598038575
1.8421052631578947 2.9367088607594933 -1.6021739677003866
1.8421052631578947 3.139240506329113 -1.6031110967804951
1.8421052631578947 3.3417721518987342 -1.6040578539355903
1.8421052631578947 3.544303797468354 -1.6048134831353507
1.8421052631578947 3.746835443037975 -1.6050819511547205
1.8421052631578947 3.9493670886075947 -1.6044627341267195
1.8421052631578947 4.151898734177214 -1.6024507771439642
1.8421052631578947 4.3544303797468356 -1.5984500638408297
1.8421052631578947 4.556962025316455 -1.5918047793576415
1.8421052631578947 4.759493670886076 -1.581849791399262
1.8421052631578947 4.962025316455696 -1.567977677190353
1.8421052631578947 5.164556962025316 -1.549713430443697
1.8421052631578947 5.367088607594937 -1.5267824745705927
1.8421052631578947 5.5696202531645564 -1.4991558285265933
1.8421052631578947 5.772151898734178 -1.4670604271868777
1.8421052631578947 5.974683544303797 -1.4309519087131515
1.8421052631578947 6.177215189873417 -1.3914576934363034
1.8421052631578947 6.379746835443038 -1.349305147487231
1.8421052631578947 6.582278481012658 -1.3052505854310452
1.8421052631578947 6.784810126582279 -1.2600207693877477
1.8421052631578947 6.987341772151899 -1.2142723934301383
1.8421052631578947 7.189873417721518 -1.1685696155530552
1.8421052631578947 7.3924050632911396 -1.1233763966782422
1.8421052631578947 7.594936708860759 -1.0790592267670214
1.8421052631578947 7.797468354430379 -1.0358960676253721
1.8421052631578947 8.0 -0.9940882546902475

2.0473684210526315 -8.0 -1.1002336770398498
2.0473684210526315 -7.7974683544303796 -1.1472877345285575
2.0473684210526315 -7.594936708860759 -1.1960568867042933
2.0473684210526315 -7.3924050632911396 -1.2463459533383598
2.0473684210526315 -7.189873417721519 -1.2978682839219304
2.0473684210526315 -6.987341772151899 -1.3502264115186362
2.0473684210526315 -6.784810126582278 -1.4028942225192538
2.0473684210526315 -6.582278481012658 -1.4552049813098638
2.0473684210526315 -6.379746835443038 -1.5063516546918365
2.0473684210526315 -6.177215189873418 -1.5554075981093316
2.0473684210526315 -5.974683544303797 -1.6013753280757312
2.0473684210526315 -5.772151898734178 -1.6432669338906478
2.0473684210526315 -5.5696202531645564 -1.6802105816750166
2.0473684210526315 -5.367088607594937 -1.7115651921172366
2.0473684210526315 -5.1645569620253164 -1.7370153031714273
2.0473684210526315 -4.962025316455696 -1.7566177245332792
2.0473684210526315 -4.759493670886076 -1.7707843459464196
2.0473684210526315 -4.556962025316455 -1.7802064376466313
2.0473684210526315 -4.3544303797468356 -1.785743939192879
2.0473684210526315 -4.151898734177215 -1.7883096815439847
2.0473684210526315 -3.9493670886075947 -1.7887725900688543
2.0473684210526315 -3.746835443037975 -1.7878918334483749
2.0473684210526315 -3.5443037974683547 -1.786282642743518
2.0473684210526315 -3.3417721518987342 -1.7844078045625824
2.0473684210526315 -3.1392405063291138 -1.7825866960739096
2.0473684210526315 -2.9367088607594933 -1.7810144802696641
2.0473684210526315 -2.7341772151898738 -1.7797859508900504
2.0473684210526315 -2.5316455696202533 -1.7789203901120931
2.0473684210526315 -2.329113924050633 -1.7783852162152545
2.0473684210526315 -2.1265822784810124 -1.778117101907295
2.0473684210526315 -1.9240506329113929 -1.7780397670974215
2.0473684210526315 -1.7215189873417724 -1.7780779613493984
2.0473684210526315 -1.518987341772152 -1.7781673884208207
2.0473684210526315 -1.3164556962025316 -1.7782605687384885
2.0473684210526315 -1.1139240506329111 -1.7783289081065397
2.0473684210526315 -0.9113924050632916 -1.778361520911519
2.0473684210526315 -0.7088607594936711 -1.7783615994125332
2.0473684210526315 -0.5063291139240507 -1.7783412831102565
2.0473684210526315 -0.3037974683544302 -1.77831603603878
2.0473684210526315 -0.10126582278481067 -1.7782994807015884
2.0473684210526315 0.10126582278481067 -1.7782994807015822
2.0473684210526315 0.3037974683544302 -1.7783160360387813
2.0473684210526315 0.5063291139240498 -1.7783412831102454
2.0473684210526315 0.7088607594936711 -1.77836159941253
2.0473684210526315 0.9113924050632907 -1.7783615209114971
2.0473684210526315 1.113924050632912 -1.778328908106537
2.0473684210526315 1.3164556962025316 -1.778260568738483
2.0473684210526315 1.5189873417721511 -1.7781673884208213
2.0473684210526315 1.7215189873417724 -1.7780779613494055
2.0473684210526315 1.924050632911392 -1.7780397670974042
2.0473684210526315 2.1265822784810133 -1.7781171019073085
2.0473684210526315 2.329113924050633 -1.7783852162152662
2.0473684210526315 2.5316455696202524 -1.7789203901121047
2.0473684210526315 2.7341772151898738 -1.779785950890046
2.0473684210526315 2.9367088607594933 -1.7810144802696726
2.0473684210526315 3.139240506329113 -1.782586696073949
2.0473684210526315 3.3417721518987342 -1.7844078045625902
2.0473684210526315 3.544303797468354 -1.7862826427435003
2.0473684210526315 3.746835443037975 -1.787891833448373
2.0473684210526315 3.9493670886075947 -1.7887725900688503
2.0473684210526315 4.151898734177214 -1.788309681543985
2.0473684210526315 4.3544303797468356 -1.7857439391928664
2.0473684210526315 4.556962025316455 -1.780206437646633
2.0473684210526315 4.759493670886076 -1.7707843459464219
2.0473684210526315 4.962025316455696 -1.7566177245332764
2.0473684210526315 5.164556962025316 -1.7370153031714481
2.0473684210526315 5.367088607594937 -1.7115651921172412
2.0473684210526315 5.5696202531645564 -1.6802105816750212
2.0473684210526315 5.772151898734178 -1.6432669338906476
2.0473684210526315 5.974683544303797 -1.6013753280757324
2.0473684210526315 6.177215189873417 -1.5554075981093267
2.0473684210526315 6.379746835443038 -1.5063516546918314
2.0473684210526315 6.582278481012658 -1.455204981309867
2.0473684210526315 6.784810126582279 -1.4028942225192569
2.0473684210526315 6.987341772151899 -1.3502264115186373
2.0473684210526315 7.189873417721518 -1.2978682839219386
2.0473684210526315 7.3924050632911396 -1.2463459533383583
2.0473684210526315 7.594936708860759 -1.1960568867042938
2.0473684210526315 7.797468354430379 -1.1472877345285575
2.0473684210526315 8.0 -1.1002336770398515

2.2526315789473688 -8.0 -1.2044822477291697
2.2526315789473688 -7.7974683544303796 -1.25690511286315
2.2526315789473688 -7.594936708860759 -1.311477522080766
2.2526315789473688 -7.3924050632911396 -1.3680294931339874
2.2526315789473688 -7.189873417721519 -1.4262859777693948
2.2526315789473688 -6.987341772151899 -1.4858375885224324
2.2526315789473688 -6.784810126582278 -1.5461094880710307
2.2526315789473688 -6.582278481012658 -1.6063334825612268
2.2526315789473688 -6.379746835443038 -1.6655324064665298
2.2526315789473688 -6.177215189873418 -1.7225304105596388
2.2526315789473688 -5.974683544303797 -1.7760054037451483
2.2526315789473688 -5.772151898734178 -1.8245963725279495
2.2526315789473688 -5.5696202531645564 -1.8670641193277322
2.2526315789473688 -5.367088607594937 -1.9024793231839594
2.2526315789473688 -5.1645569620253164 -1.930387081390884
2.2526315789473688 -4.962025316455696 -1.9508907131272482
2.2526315789473688 -4.759493670886076 -1.9646216467355677
2.2526315789473688 -4.556962025316455 -1.9726067293173921
2.2526315789473688 -4.3544303797468356 -1.9760816933321872
2.2526315789473688 -4.151898734177215 -1.9763085233414253
2.2526315789473688 -3.9493670886075947 -1.9744368679239566
2.2526315789473688 -3.746835443037975 -1.9714229748814793
2.2526315789473688 -3.5443037974683547 -1.9679994950582504
2.2526315789473688 -3.3417721518987342 -1.9646808881203892
2.2526315789473688 -3.1392405063291138 -1.9617892060036728
2.2526315789473688 -2.9367088607594933 -1.959488910601533
2.2526315789473688 -2.7341772151898738 -1.9578236935730056
2.2526315789473688 -2.5316455696202533 -1.9567515226279275
2.2526315789473688 -2.329113924050633 -1.9561761026345943
2.2526315789473688 -2.1265822784810124 -1.955973906297194
2.2526315789473688 -1.9240506329113929 -1.9560163065263794
2.2526315789473688 -1.7215189873417724 -1.9561864772782478
2.2526315789473688 -1.518987341772152 -1.9563908535733066
2.2526315789473688 -1.3164556962025316 -1.956565168547218
2.2526315789473688 -1.1139240506329111 -1.9566754275484841
2.2526315789473688 -0.9113924050632916 -1.9567145760333047
2.2526315789473688 -0.7088607594936711 -1.956695976769144
2.2526315789473688 -0.5063291139240507 -1.9566450488226212
2.2526315789473688 -0.3037974683544302 -1.9565904895275676
2.2526315789473688 -0.10126582278481067 -1.9565564001902662
2.2526315789473688 0.10126582278481067 -1.9565564001902738
2.2526315789473688 0.3037974683544302 -1.9565904895275668
2.2526315789473688 0.5063291139240498 -1.9566450488226157
2.2526315789473688 0.7088607594936711 -1.956695976769127
2.2526315789473688 0.9113924050632907 -1.9567145760332834
2.2526315789473688 1.113924050632912 -1.956675427548463
2.2526315789473688 1.3164556962025316 -1.9565651685472454
2.2526315789473688 1.5189873417721511 -1.9563908535732994
2.2526315789473688 1.7215189873417724 -1.956186477278242
2.2526315789473688 1.924050632911392 -1.9560163065264073
2.2526315789473688 2.1265822784810133 -1.9559739062971992
2.2526315789473688 2.329113924050633 -1.9561761026345936
2.2526315789473688 2.5316455696202524 -1.956751522627933
2.2526315789473688 2.7341772151898738 -1.9578236935730144
2.2526315789473688 2.9367088607594933 -1.959488910601552
2.2526315789473688 3.139240506329113 -1.9617892060036835
2.2526315789473688 3.3417721518987342 -1.9646808881203819
2.2526315789473688 3.544303797468354 -1.9679994950582556
2.2526315789473688 3.746835443037975 -1.9714229748815149
2.2526315789473688 3.9493670886075947 -1.974436867923961
2.2526315789473688 4.151898734177214 -1.976308523341449
2.2526315789473688 4.3544303797468356 -1.9760816933321954
2.2526315789473688 4.556962025316455 -1.972606729317405
2.2526315789473688 4.759493670886076 -1.964621646735556
2.2526315789473688 4.962025316455696 -1.95089071312722
2.2526315789473688 5.164556962025316 -1.9303870813908885
2.2526315789473688 5.367088607594937 -1.9024793231839527
2.2526315789473688 5.5696202531645564 -1.8670641193277382
2.2526315789473688 5.772151898734178 -1.8245963725279501
2.2526315789473688 5.974683544303797 -1.7760054037451534
2.2526315789473688 6.177215189873417 -1.7225304105596535
2.2526315789473688 6.379746835443038 -1.6655324064665353
2.2526315789473688 6.582278481012658 -1.6063334825612297
2.2526315789473688 6.784810126582279 -1.5461094880710322
2.2526315789473688 6.987341772151899 -1.4858375885224238
2.2526315789473688 7.189873417721518 -1.426285977769397
2.2526315789473688 7.3924050632911396 -1.3680294931339887
2.2526315789473688 7.594936708860759 -1.3114775220807675
2.2526315789473688 7.797468354430379 -1.2569051128631488
2.2526315789473688 8.0 -1.2044822477291734

2.4578947368421056 -8.0 -1.3064201712088868
2.4578947368421056 -7.7974683544303796 -1.3643008573489297
2.4578947368421056 -7.594936708860759 -1.424846735120971
2.4578947368421056 -7.3924050632911396 -1.4879389900645774
2.4578947368421056 -7.189873417721519 -1.5533445957037508
2.4578947368421056 -6.987341772151899 -1.6206750345815062
2.4578947368421056 -6.784810126582278 -1.6893369644666436
2.4578947368421056 -6.582278481012658 -1.7584791771700166
2.4578947368421056 -6.379746835443038 -1.8269468016070174
2.4578947368421056 -6.177215189873418 -1.8932634579060603
2.4578947368421056 -5.974683544303797 -1.9556723246872059
2.4578947368421056 -5.772151898734178 -2.0122697161958794
2.4578947368421056 -5.5696202531645564 -2.0612465187256594
2.4578947368421056 -5.367088607594937 -2.1012052073872303
2.4578947368421056 -5.1645569620253164 -2.1314588877482694
2.4578947368421056 -4.962025316455696 -2.152190536679597
2.4578947368421056 -4.759493670886076 -2.1643968488821606
2.4578947368421056 -4.556962025316455 -2.169642733080571
2.4578947368421056 -4.3544303797468356 -2.1697345129304653
2.4578947368421056 -4.151898734177215 -2.166427758102979
2.4578947368421056 -3.9493670886075947 -2.1612345740537653
2.4578947368421056 -3.746835443037975 -2.155336396845012
2.4578947368421056 -3.5443037974683547 -2.1495750016373836
2.4578947368421056 -3.3417721518987342 -2.144488067739517
2.4578947368421056 -3.1392405063291138 -2.140363375505487
2.4578947368421056 -2.9367088607594933 -2.1372962509199693
2.4578947368421056 -2.7341772151898738 -2.1352430005745875
2.4578947368421056 -2.5316455696202533 -2.1340678322871853
2.4578947368421056 -2.329113924050633 -2.133582898043579
2.4578947368421056 -2.1265822784810124 -2.1335816790186266
2.4578947368421056 -1.9240506329113929 -2.1338658014709524
2.4578947368421056 -1.7215189873417724 -2.1342650918925417
2.4578947368421056 -1.518987341772152 -2.1346505762894106
2.4578947368421056 -1.3164556962025316 -2.1349403324280023
2.4578947368421056 -1.1139240506329111 -2.1350985851101503
2.4578947368421056 -0.9113924050632916 -2.135129050615619
2.4578947368421056 -0.7088607594936711 -2.1350641019903507
2.4578947368421056 -0.5063291139240507 -2.1349516874568994
2.4578947368421056 -0.3037974683544302 -2.134842016518108
2.4578947368421056 -0.10126582278481067 -2.134775848165011
2.4578947368421056 0.10126582278481067 -2.13477584816501
2.4578947368421056 0.3037974683544302 -2.134842016518107
2.4578947368421056 0.5063291139240498 -2.1349516874568573
2.4578947368421056 0.7088607594936711 -2.1350641019903556
2.4578947368421056 0.9113924050632907 -2.135129050615615
2.4578947368421056 1.113924050632912 -2.135098585110171
2.4578947368421056 1.3164556962025316 -2.134940332427965
2.4578947368421056 1.5189873417721511 -2.1346505762893995
2.4578947368421056 1.7215189873417724 -2.1342650918925545
2.4578947368421056 1.924050632911392 -2.13386580147091
2.4578947368421056 2.1265822784810133 -2.13358167901856
2.4578947368421056 2.329113924050633 -2.1335828980435902
2.4578947368421056 2.5316455696202524 -2.1340678322871947
2.4578947368421056 2.7341772151898738 -2.1352430005745893
2.4578947368421056 2.9367088607594933 -2.1372962509200026
2.4578947368421056 3.139240506329113 -2.140363375505516
2.4578947368421056 3.3417721518987342 -2.144488067739517
2.4578947368421056 3.544303797468354 -2.149575001637354
2.4578947368421056 3.746835443037975 -2.155336396845022
2.4578947368421056 3.9493670886075947 -2.161234574053801
2.4578947368421056 4.151898734177214 -2.166427758102993
2.4578947368421056 4.3544303797468356 -2.1697345129304715
2.4578947368421056 4.556962025316455 -2.169642733080565
2.4578947368421056 4.759493670886076 -2.1643968488821654
2.4578947368421056 4.962025316455696 -2.1521905366795933
2.4578947368421056 5.164556962025316 -2.1314588877482366
2.4578947368421056 5.367088607594937 -2.101205207387254
2.4578947368421056 5.5696202531645564 -2.061246518725649
2.4578947368421056 5.772151898734178 -2.0122697161958794
2.4578947368421056 5.974683544303797 -1.9556723246872028
2.4578947368421056 6.177215189873417 -1.8932634579060674
2.4578947368421056 6.379746835443038 -1.8269468016070027
2.4578947368421056 6.582278481012658 -1.7584791771700294
2.4578947368421056 6.784810126582279 -1.6893369644666683
2.4578947368421056 6.987341772151899 -1.6206750345815104
2.4578947368421056 7.189873417721518 -1.5533445957037337
2.4578947368421056 7.3924050632911396 -1.4879389900645814
2.4578947368421056 7.594936708860759 -1.4248467351209728
2.4578947368421056 7.797468354430379 -1.364300857348931
2.4578947368421056 8.0 -1.3064201712088739

2.6631578947368424 -8.0 -1.4055726971765021
2.6631578947368424 -7.7974683544303796 -1.4689450888475037
2.6631578947368424 -7.594936708860759 -1.5355808675556057
2.6631578947368424 -7.3924050632911396 -1.6054455875958096
2.6631578947368424 -7.189873417721519 -1.6783907114662964
2.6631578947368424 -6.987341772151899 -1.7540999302175744
2.6631578947368424 -6.784810126582278 -1.8320176734138565
2.6631578947368424 -6.582278481012658 -1.9112603071400567
2.6631578947368424 -6.379746835443038 -1.9905191424757631
2.6631578947368424 -6.177215189873418 -2.0679815331628006
2.6631578947368424 -5.974683544303797 -2.1413223745758074
2.6631578947368424 -5.772151898734178 -2.2078423271075005
2.6631578947368424 -5.5696202531645564 -2.2648195545865795
2.6631578947368424 -5.367088607594937 -2.3100574694568916
2.6631578947368424 -5.1645569620253164 -2.3424584946860496
2.6631578947368424 -4.962025316455696 -2.3623481812493803
2.6631578947368424 -4.759493670886076 -2.3713620460044105
2.6631578947368424 -4.556962025316455 -2.371960765221399
2.6631578947368424 -4.3544303797468356 -2.3668326733794767
2.6631578947368424 -4.151898734177215 -2.35842498108967
2.6631578947368424 -3.9493670886075947 -2.3486962372391504
2.6631578947368424 -3.746835443037975 -2.3390560742966464
2.6631578947368424 -3.5443037974683547 -2.330414318083991
2.6631578947368424 -3.3417721518987342 -2.3232736216763934
2.6631578947368424 -3.1392405063291138 -2.317827335720678
2.6631578947368424 -2.9367088607594933 -2.3140464061331105
2.6631578947368424 -2.7341772151898738 -2.311751540482082
2.6631578947368424 -2.5316455696202533 -2.310672113728001
2.6631578947368424 -2.329113924050633 -2.3104944518954063
2.6631578947368424 -2.1265822784810124 -2.310901461130677
2.6631578947368424 -1.9240506329113929 -2.311604360281427
2.6631578947368424 -1.7215189873417724 -2.312366251598058
2.6631578947368424 -1.518987341772152 -2.313016804437737
2.6631578947368424 -1.3164556962025316 -2.3134575467272516
2.6631578947368424 -1.1139240506329111 -2.313658038157382
2.6631578947368424 -0.9113924050632916 -2.313644238645367
2.6631578947368424 -0.7088607594936711 -2.3134813258627007
2.6631578947368424 -0.5063291139240507 -2.3132537764369516
2.6631578947368424 -0.3037974683544302 -2.313045599133676
2.6631578947368424 -0.10126582278481067 -2.312923262482872
2.6631578947368424 0.10126582278481067 -2.312923262482819
2.6631578947368424 0.3037974683544302 -2.3130455991336683
2.6631578947368424 0.5063291139240498 -2.31325377643695
2.6631578947368424 0.7088607594936711 -2.31348132586268
2.6631578947368424 0.9113924050632907 -2.313644238645312
2.6631578947368424 1.113924050632912 -2.3136580381573704
2.6631578947368424 1.3164556962025316 -2.3134575467272676
2.6631578947368424 1.5189873417721511 -2.3130168044376744
2.6631578947368424 1.7215189873417724 -2.3123662515980548
2.6631578947368424 1.924050632911392 -2.311604360281518
2.6631578947368424 2.1265822784810133 -2.310901461130607
2.6631578947368424 2.329113924050633 -2.3104944518954516
2.6631578947368424 2.5316455696202524 -2.3106721137279593
2.6631578947368424 2.7341772151898738 -2.3117515404820823
2.6631578947368424 2.9367088607594933 -2.3140464061331496
2.6631578947368424 3.139240506329113 -2.317827335720746
2.6631578947368424 3.3417721518987342 -2.323273621676372
2.6631578947368424 3.544303797468354 -2.3304143180838968
2.6631578947368424 3.746835443037975 -2.3390560742966717
2.6631578947368424 3.9493670886075947 -2.3486962372392166
2.6631578947368424 4.151898734177214 -2.3584249810896685
2.6631578947368424 4.3544303797468356 -2.366832673379459
2.6631578947368424 4.556962025316455 -2.3719607652214023
2.6631578947368424 4.759493670886076 -2.3713620460044624
2.6631578947368424 4.962025316455696 -2.3623481812494056
2.6631578947368424 5.164556962025316 -2.3424584946860314
2.6631578947368424 5.367088607594937 -2.31005746945688
2.6631578947368424 5.5696202531645564 -2.264819554586559
2.6631578947368424 5.772151898734178 -2.2078423271074925
2.6631578947368424 5.974683544303797 -2.141322374575788
2.6631578947368424 6.177215189873417 -2.0679815331627944
2.6631578947368424 6.379746835443038 -1.9905191424757551
2.6631578947368424 6.582278481012658 -1.9112603071400602
2.6631578947368424 6.784810126582279 -1.8320176734138494
2.6631578947368424 6.987341772151899 -1.7540999302175726
2.6631578947368424 7.189873417721518 -1.6783907114663026
2.6631578947368424 7.3924050632911396 -1.605445587595816
2.6631578947368424 7.594936708860759 -1.5355808675556077
2.6631578947368424 7.797468354430379 -1.468945088847509
2.6631578947368424 8.0 -1.4055726971764857

2.868421052631579 -8.0 -1.501407165902102
2.868421052631579 -7.7974683544303796 -1.570224560732322
2.868421052631579 -7.594936708860759 -1.6429790162803348
2.868421052631579 -7.3924050632911396 -1.7197595523435483
2.868421052631579 -7.189873417721519 -1.8005567003851326
2.868421052631579 -6.987341772151899 -1.8851997285057103
2.868421052631579 -6.784810126582278 -1.9732633770631667
2.868421052631579 -6.582278481012658 -2.063935459771005
2.868421052631579 -6.379746835443038 -2.1558435278525234
2.868421052631579 -6.177215189873418 -2.246861510633447
2.868421052631579 -5.974683544303797 -2.333968017498182
2.868421052631579 -5.772151898734178 -2.413306430247955
2.868421052631579 -5.5696202531645564 -2.4806491182653536
2.868421052631579 -5.367088607594937 -2.532356486644631
2.868421052631579 -5.1645569620253164 -2.5665484971822696
2.868421052631579 -4.962025316455696 -2.583823220996
2.868421052631579 -4.759493670886076 -2.5870056996477504
2.868421052631579 -4.556962025316455 -2.5801121435059535
2.868421052631579 -4.3544303797468356 -2.567209072723464
2.868421052631579 -4.151898734177215 -2.5516808114327674
2.868421052631579 -3.9493670886075947 -2.5359790856883393
2.868421052631579 -3.746835443037975 -2.5216795457727303
2.868421052631579 -3.5443037974683547 -2.509658523809395
2.868421052631579 -3.3417721518987342 -2.500280613692132
2.868421052631579 -3.1392405063291138 -2.4935550364589547
2.868421052631579 -2.9367088607594933 -2.489254598879461
2.868421052631579 -2.7341772151898738 -2.487004410503718
2.868421052631579 -2.5316455696202533 -2.4863497728047976
2.868421052631579 -2.329113924050633 -2.4868106051465837
2.868421052631579 -2.1265822784810124 -2.487926580594476
2.868421052631579 -1.9240506329113929 -2.4892941529555683
2.868421052631579 -1.7215189873417724 -2.490594512851032
2.868421052631579 -1.518987341772152 -2.491610577457645
2.868421052631579 -1.3164556962025316 -2.4922314868639224
2.868421052631579 -1.1139240506329111 -2.492444486152343
2.868421052631579 -0.9113924050632916 -2.492315931492768
2.868421052631579 -0.7088607594936711 -2.4919647788060657
2.868421052631579 -0.5063291139240507 -2.4915327851583884
2.868421052631579 -0.3037974683544302 -2.4911556340758643
2.868421052631579 -0.10126582278481067 -2.490938492522044
2.868421052631579 0.10126582278481067 -2.4909384925219724
2.868421052631579 0.3037974683544302 -2.4911556340758354
2.868421052631579 0.5063291139240498 -2.49153278515839
2.868421052631579 0.7088607594936711 -2.4919647788060115
2.868421052631579 0.9113924050632907 -2.4923159314927723
2.868421052631579 1.113924050632912 -2.4924444861524355
2.868421052631579 1.3164556962025316 -2.4922314868638216
2.868421052631579 1.5189873417721511 -2.491610577457493
2.868421052631579 1.7215189873417724 -2.490594512851054
2.868421052631579 1.924050632911392 -2.489294152955574
2.868421052631579 2.1265822784810133 -2.48792658059457
2.868421052631579 2.329113924050633 -2.4868106051465797
2.868421052631579 2.5316455696202524 -2.486349772804858
2.868421052631579 2.7341772151898738 -2.4870044105037206
2.868421052631579 2.9367088607594933 -2.4892545988794637
2.868421052631579 3.139240506329113 -2.4935550364589565
2.868421052631579 3.3417721518987342 -2.5002806136920963
2.868421052631579 3.544303797468354 -2.5096585238094398
2.868421052631579 3.746835443037975 -2.521679545772679
2.868421052631579 3.9493670886075947 -2.5359790856883246
2.868421052631579 4.151898734177214 -2.5516808114328042
2.868421052631579 4.3544303797468356 -2.567209072723378
2.868421052631579 4.556962025316455 -2.5801121435058914
2.868421052631579 4.759493670886076 -2.58700569964777
2.868421052631579 4.962025316455696 -2.5838232209959555
2.868421052631579 5.164556962025316 -2.56654849718224
2.868421052631579 5.367088607594937 -2.532356486644518
2.868421052631579 5.5696202531645564 -2.48064911826531
2.868421052631579 5.772151898734178 -2.413306430247887
2.868421052631579 5.974683544303797 -2.333968017498224
2.868421052631579 6.177215189873417 -2.246861510633511
2.868421052631579 6.379746835443038 -2.15584352785252
2.868421052631579 6.582278481012658 -2.063935459771022
2.868421052631579 6.784810126582279 -1.973263377063186
2.868421052631579 6.987341772151899 -1.8851997285057207
2.868421052631579 7.189873417721518 -1.8005567003851506
2.868421052631579 7.3924050632911396 -1.7197595523435552
2.868421052631579 7.594936708860759 -1.6429790162803348
2.868421052631579 7.797468354430379 -1.570224560732321
2.868421052631579 8.0 -1.5014071659020962

3.073684210526316 -8.0 -1.5933429388311011
3.073684210526316 -7.7974683544303796 -1.667450518388028
3.073684210526316 -7.594936708860759 -1.7462252834384062
3.073684210526316 -7.3924050632911396 -1.8299207330605678
3.073684210526316 -7.189873417721519 -1.9187293717795442
3.073684210526316 -6.987341772151899 -2.012720173408384
3.073684210526316 -6.784810126582278 -2.111733436487527
3.073684210526316 -6.582278481012658 -2.2152092440139617
3.073684210526316 -6.379746835443038 -2.32192137148601
3.073684210526316 -6.177215189873418 -2.429602104842769
3.073684210526316 -5.974683544303797 -2.534511780101641
3.073684210526316 -5.772151898734178 -2.6311851051853163
3.073684210526316 -5.5696202531645564 -2.712857691573324
3.073684210526316 -5.367088607594937 -2.773109451018813
3.073684210526316 -5.1645569620253164 -2.8084275847829243
3.073684210526316 -4.962025316455696 -2.819981414174283
3.073684210526316 -4.759493670886076 -2.8129930206847176
3.073684210526316 -4.556962025316455 -2.7943025854649357
3.073684210526316 -4.3544303797468356 -2.7701113422037644
3.073684210526316 -4.151898734177215 -2.744959801716269
3.073684210526316 -3.9493670886075947 -2.7217003730674065
3.073684210526316 -3.746835443037975 -2.7018749099201647
3.073684210526316 -3.5443037974683547 -2.6861273245122526
3.073684210526316 -3.3417721518987342 -2.6745231100085594
3.073684210526316 -3.1392405063291138 -2.666766705715213
3.073684210526316 -2.9367088607594933 -2.662343392389144
3.073684210526316 -2.7341772151898738 -2.6606142514958884
3.073684210526316 -2.5316455696202533 -2.6608853224581384
3.073684210526316 -2.329113924050633 -2.6624639357046807
3.073684210526316 -2.1265822784810124 -2.66470829520827
3.073684210526316 -1.9240506329113929 -2.66707100578583
3.073684210526316 -1.7215189873417724 -2.669133598284244
3.073684210526316 -1.518987341772152 -2.6706275844461365
3.073684210526316 -1.3164556962025316 -2.671438364526453
3.073684210526316 -1.1139240506329111 -2.671590985382078
3.073684210526316 -0.9113924050632916 -2.6712201925919588
3.073684210526316 -0.7088607594936711 -2.6705300796389353
3.073684210526316 -0.5063291139240507 -2.669749960202613
3.073684210526316 -0.3037974683544302 -2.6690927303680407
3.073684210526316 -0.10126582278481067 -2.6687205031606944
3.073684210526316 0.10126582278481067 -2.6687205031607313
3.073684210526316 0.3037974683544302 -2.6690927303678826
3.073684210526316 0.5063291139240498 -2.669749960202579
3.073684210526316 0.7088607594936711 -2.670530079638922
3.073684210526316 0.9113924050632907 -2.6712201925920875
3.073684210526316 1.113924050632912 -2.6715909853820086
3.073684210526316 1.3164556962025316 -2.671438364526436
3.073684210526316 1.5189873417721511 -2.670627584446185
3.073684210526316 1.7215189873417724 -2.6691335982842794
3.073684210526316 1.924050632911392 -2.667071005785823
3.073684210526316 2.1265822784810133 -2.664708295208181
3.073684210526316 2.329113924050633 -2.6624639357046807
3.073684210526316 2.5316455696202524 -2.6608853224582516
3.073684210526316 2.7341772151898738 -2.6606142514959488
3.073684210526316 2.9367088607594933 -2.66234339238908
3.073684210526316 3.139240506329113 -2.666766705714918
3.073684210526316 3.3417721518987342 -2.674523110008465
3.073684210526316 3.544303797468354 -2.6861273245123107
3.073684210526316 3.746835443037975 -2.7018749099202077
3.073684210526316 3.9493670886075947 -2.721700373067283
3.073684210526316 4.151898734177214 -2.7449598017164543
3.073684210526316 4.3544303797468356 -2.770111342203965
3.073684210526316 4.556962025316455 -2.794302585464969
3.073684210526316 4.759493670886076 -2.812993020684778
3.073684210526316 4.962025316455696 -2.819981414174073
3.073684210526316 5.164556962025316 -2.8084275847829367
3.073684210526316 5.367088607594937 -2.773109451018919
3.073684210526316 5.5696202531645564 -2.7128576915733293
3.073684210526316 5.772151898734178 -2.6311851051852333
3.073684210526316 5.974683544303797 -2.5345117801016253
3.073684210526316 6.177215189873417 -2.429602104842847
3.073684210526316 6.379746835443038 -2.3219213714860047
3.073684210526316 6.582278481012658 -2.2152092440139253
3.073684210526316 6.784810126582279 -2.111733436487501
3.073684210526316 6.987341772151899 -2.0127201734083817
3.073684210526316 7.189873417721518 -1.918729371779613
3.073684210526316 7.3924050632911396 -1.8299207330605622
3.073684210526316 7.594936708860759 -1.746225283438404
3.073684210526316 7.797468354430379 -1.6674505183880353
3.073684210526316 8.0 -1.5933429388310862

3.278947368421053 -8.0 -1.6807700337709972
3.278947368421053 -7.7974683544303796 -1.7598787135015743
3.278947368421053 -7.594936708860759 -1.8444073880296823
3.278947368421053 -7.3924050632911396 -1.9348096359977573
3.278947368421053 -7.189873417721519 -2.031541372128799
3.278947368421053 -6.987341772151899 -2.1350151107058637
3.278947368421053 -6.784810126582278 -2.2455076147948656
3.278947368421053 -6.582278481012658 -2.3629806053478886
3.278947368421053 -6.379746835443038 -2.4867454372792097
3.278947368421053 -6.177215189873418 -2.614870838312514
3.278947368421053 -5.974683544303797 -2.743250628251526
3.278947368421053 -5.772151898734178 -2.864494643734157
3.278947368421053 -5.5696202531645564 -2.967594924148614
3.278947368421053 -5.367088607594937 -3.040371819398357
3.278947368421053 -5.1645569620253164 -3.075481176683103
3.278947368421053 -4.962025316455696 -3.0754527149704565
3.278947368421053 -4.759493670886076 -3.0508453293405124
3.278947368421053 -4.556962025316455 -3.013825176839863
3.278947368421053 -4.3544303797468356 -2.9736970230512374
3.278947368421053 -4.151898734177215 -2.936068201097129
3.278947368421053 -3.9493670886075947 -2.903741893584633
3.278947368421053 -3.746835443037975 -2.8777843993537955
3.278947368421053 -3.5443037974683547 -2.8582797722859223
3.278947368421053 -3.3417721518987342 -2.8447765986165434
3.278947368421053 -3.1392405063291138 -2.836533927900101
3.278947368421053 -2.9367088607594933 -2.832655637854582
3.278947368421053 -2.7341772151898738 -2.8321699558247766
3.278947368421053 -2.5316455696202533 -2.8340868068176595
3.278947368421053 -2.329113924050633 -2.8374500749721405
3.278947368421053 -2.1265822784810124 -2.841391211909662
3.278947368421053 -1.9240506329113929 -2.8451826645145766
3.278947368421053 -1.7215189873417724 -2.8482839803161384
3.278947368421053 -1.518987341772152 -2.850371054021739
3.278947368421053 -1.3164556962025316 -2.851340618188064
3.278947368421053 -1.1139240506329111 -2.851287252195962
3.278947368421053 -0.9113924050632916 -2.8504567402860195
3.278947368421053 -0.7088607594936711 -2.849184760944546
3.278947368421053 -0.5063291139240507 -2.847831790550019
3.278947368421053 -0.3037974683544302 -2.8467237432801586
3.278947368421053 -0.10126582278481067 -2.8461046823683867
3.278947368421053 0.10126582278481067 -2.846104682368451
3.278947368421053 0.3037974683544302 -2.8467237432801618
3.278947368421053 0.5063291139240498 -2.847831790550022
3.278947368421053 0.7088607594936711 -2.8491847609444374
3.278947368421053 0.9113924050632907 -2.8504567402857917
3.278947368421053 1.113924050632912 -2.8512872521957315
3.278947368421053 1.3164556962025316 -2.851340618188142
3.278947368421053 1.5189873417721511 -2.8503710540218345
3.278947368421053 1.7215189873417724 -2.848283980316064
3.278947368421053 1.924050632911392 -2.8451826645144376
3.278947368421053 2.1265822784810133 -2.841391211909746
3.278947368421053 2.329113924050633 -2.837450074972238
3.278947368421053 2.5316455696202524 -2.834086806817641
3.278947368421053 2.7341772151898738 -2.832169955824848
3.278947368421053 2.9367088607594933 -2.8326556378545735
3.278947368421053 3.139240506329113 -2.836533927900053
3.278947368421053 3.3417721518987342 -2.8447765986167495
3.278947368421053 3.544303797468354 -2.858279772286103
3.278947368421053 3.746835443037975 -2.8777843993538634
3.278947368421053 3.9493670886075947 -2.903741893584537
3.278947368421053 4.151898734177214 -2.9360682010967256
3.278947368421053 4.3544303797468356 -2.9736970230510718
3.278947368421053 4.556962025316455 -3.0138251768404296
3.278947368421053 4.759493670886076 -3.050845329340205
3.278947368421053 4.962025316455696 -3.075452714970278
3.278947368421053 5.164556962025316 -3.0754811766831605
3.278947368421053 5.367088607594937 -3.0403718193984743
3.278947368421053 5.5696202531645564 -2.9675949241484183
3.278947368421053 5.772151898734178 -2.864494643734239
3.278947368421053 5.974683544303797 -2.743250628251507
3.278947368421053 6.177215189873417 -2.614870838312601
3.278947368421053 6.379746835443038 -2.4867454372792177
3.278947368421053 6.582278481012658 -2.3629806053479316
3.278947368421053 6.784810126582279 -2.2455076147948736
3.278947368421053 6.987341772151899 -2.1350151107058273
3.278947368421053 7.189873417721518 -2.031541372128815
3.278947368421053 7.3924050632911396 -1.934809635997753
3.278947368421053 7.594936708860759 -1.8444073880296679
3.278947368421053 7.797468354430379 -1.7598787135015752
3.278947368421053 8.0 -1.6807700337710332

3.4842105263157896 -8.0 -1.7630773806303328
3.4842105263157896 -7.7974683544303796 -1.846744162920004
3.4842105263157896 -7.594936708860759 -1.9365574862378578
3.4842105263157896 -7.3924050632911396 -2.0331909035686775
3.4842105263157896 -7.189873417721519 -2.1374071080662618
3.4842105263157896 -6.987341772151899 -2.250050354457741
3.4842105263157896 -6.784810126582278 -2.372006309199551
3.4842105263157896 -6.582278481012658 -2.504084430823583
3.4842105263157896 -6.379746835443038 -2.6467221721702225
3.4842105263157896 -6.177215189873418 -2.7992938189183567
3.4842105263157896 -5.974683544303797 -2.958609328433408
3.4842105263157896 -5.772151898734178 -3.116096765258567
3.4842105263157896 -5.5696202531645564 -3.2543233647342364
3.4842105263157896 -5.367088607594937 -3.34830714170799
3.4842105263157896 -5.1645569620253164 -3.380180690799599
3.4842105263157896 -4.962025316455696 -3.356348073349498
3.4842105263157896 -4.759493670886076 -3.300827367116834
3.4842105263157896 -4.556962025316455 -3.2358548455853215
3.4842105263157896 -4.3544303797468356 -3.1742301365047805
3.4842105263157896 -4.151898734177215 -3.1214399216178412
3.4842105263157896 -3.9493670886075947 -3.079080433772366
3.4842105263157896 -3.746835443037975 -3.046978544964183
3.4842105263157896 -3.5443037974683547 -3.024220615751411
3.4842105263157896 -3.3417721518987342 -3.009601279621397
3.4842105263157896 -3.1392405063291138 -3.001805693174836
3.4842105263157896 -2.9367088607594933 -2.9994800659793275
3.4842105263157896 -2.7341772151898738 -3.0012636970350877
3.4842105263157896 -2.5316455696202533 -3.005817765054858
3.4842105263157896 -2.329113924050633 -3.011867317524408
3.4842105263157896 -2.1265822784810124 -3.0182608419942665
3.4842105263157896 -1.9240506329113929 -3.0240414901093997
3.4842105263157896 -1.7215189873417724 -3.028515302229662
3.4842105263157896 -1.518987341772152 -3.0312974260743917
3.4842105263157896 -1.3164556962025316 -3.032320253196629
3.4842105263157896 -1.1139240506329111 -3.0317974682694033
3.4842105263157896 -0.9113924050632916 -3.0301508612579497
3.4842105263157896 -0.7088607594936711 -3.0279162664150054
3.4842105263157896 -0.5063291139240507 -3.025647392151445
3.4842105263157896 -0.3037974683544302 -3.023832241454174
3.4842105263157896 -0.10126582278481067 -3.0228299525459206
3.4842105263157896 0.10126582278481067 -3.0228299525458713
3.4842105263157896 0.3037974683544302 -3.0238322414543055
3.4842105263157896 0.5063291139240498 -3.0256473921514715
3.4842105263157896 0.7088607594936711 -3.027916266414762
3.4842105263157896 0.9113924050632907 -3.0301508612579875
3.4842105263157896 1.113924050632912 -3.031797468269038
3.4842105263157896 1.3164556962025316 -3.032320253196403
3.4842105263157896 1.5189873417721511 -3.0312974260745733
3.4842105263157896 1.7215189873417724 -3.0285153022297107
3.4842105263157896 1.924050632911392 -3.0240414901093295
3.4842105263157896 2.1265822784810133 -3.018260841994833
3.4842105263157896 2.329113924050633 -3.011867317524305
3.4842105263157896 2.5316455696202524 -3.0058177650551388
3.4842105263157896 2.7341772151898738 -3.001263697035042
3.4842105263157896 2.9367088607594933 -2.999480065979476
3.4842105263157896 3.139240506329113 -3.0018056931750445
3.4842105263157896 3.3417721518987342 -3.0096012796213283
3.4842105263157896 3.544303797468354 -3.0242206157512466
3.4842105263157896 3.746835443037975 -3.046978544964071
3.4842105263157896 3.9493670886075947 -3.0790804337720976
3.4842105263157896 4.151898734177214 -3.121439921617345
3.4842105263157896 4.3544303797468356 -3.1742301365041548
3.4842105263157896 4.556962025316455 -3.2358548455854805
3.4842105263157896 4.759493670886076 -3.300827367116607
3.4842105263157896 4.962025316455696 -3.356348073349647
3.4842105263157896 5.164556962025316 -3.3801806907992655
3.4842105263157896 5.367088607594937 -3.348307141707166
3.4842105263157896 5.5696202531645564 -3.2543233647330316
3.4842105263157896 5.772151898734178 -3.1160967652585003
3.4842105263157896 5.974683544303797 -2.958609328433305
3.4842105263157896 6.177215189873417 -2.7992938189186467
3.4842105263157896 6.379746835443038 -2.6467221721701986
3.4842105263157896 6.582278481012658 -2.5040844308236387
3.4842105263157896 6.784810126582279 -2.3720063091994956
3.4842105263157896 6.987341772151899 -2.2500503544577404
3.4842105263157896 7.189873417721518 -2.137407108066243
3.4842105263157896 7.3924050632911396 -2.03319090356869
3.4842105263157896 7.594936708860759 -1.93655748623786
3.4842105263157896 7.797468354430379 -1.8467441629200037
3.4842105263157896 8.0 -1.7630773806303086

3.6894736842105265 -8.0 -1.8396898662377779
3.6894736842105265 -7.7974683544303796 -1.9273108152331184
3.6894736842105265 -7.594936708860759 -2.0217180759333635
3.6894736842105265 -7.3924050632911396 -2.123798452407479
3.6894736842105265 -7.189873417721519 -2.234626138794267
3.6894736842105265 -6.987341772151899 -2.355511390505709
3.6894736842105265 -6.784810126582278 -2.4880538231476166
3.6894736842105265 -6.582278481012658 -2.6341796802471373
3.6894736842105265 -6.379746835443038 -2.7960914070101652
3.6894736842105265 -6.177215189873418 -2.9758991226065383
3.6894736842105265 -5.974683544303797 -3.174217883435227
3.6894736842105265 -5.772151898734178 -3.385684491157138
3.6894736842105265 -5.5696202531645564 -3.5874248150893564
3.6894736842105265 -5.367088607594937 -3.725330253859598
3.6894736842105265 -5.1645569620253164 -3.7455829097281
3.6894736842105265 -4.962025316455696 -3.6688993920281248
3.6894736842105265 -4.759493670886076 -3.558605427394151
3.6894736842105265 -4.556962025316455 -3.453181401422595
3.6894736842105265 -4.3544303797468356 -3.36506223383696
3.6894736842105265 -4.151898734177215 -3.295822158223144
3.6894736842105265 -3.9493670886075947 -3.2437698696526125
3.6894736842105265 -3.746835443037975 -3.2065313154617945
3.6894736842105265 -3.5443037974683547 -3.1817857253034028
3.6894736842105265 -3.3417721518987342 -3.167411094677013
3.6894736842105265 -3.1392405063291138 -3.16145776793707
3.6894736842105265 -2.9367088607594933 -3.1620870009994877
3.6894736842105265 -2.7341772151898738 -3.1675222857252683
3.6894736842105265 -2.5316455696202533 -3.176033659517716
3.6894736842105265 -2.329113924050633 -3.185965085767883
3.6894736842105265 -2.1265822784810124 -3.1958062620542513
3.6894736842105265 -1.9240506329113929 -3.2042974395625725
3.6894736842105265 -1.7215189873417724 -3.210540654262344
3.6894736842105265 -1.518987341772152 -3.2140808151568794
3.6894736842105265 -1.3164556962025316 -3.2149242004455916
3.6894736842105265 -1.1139240506329111 -3.213481848957119
3.6894736842105265 -0.9113924050632916 -3.2104516327555905
3.6894736842105265 -0.7088607594936711 -3.2066709546355554
3.6894736842105265 -0.5063291139240507 -3.2029739242444575
3.6894736842105265 -0.3037974683544302 -3.200075742068887
3.6894736842105265 -0.10126582278481067 -3.198492283032039
3.6894736842105265 0.10126582278481067 -3.198492283032053
3.6894736842105265 0.3037974683544302 -3.2000757420686785
3.6894736842105265 0.5063291139240498 -3.202973924244464
3.6894736842105265 0.7088607594936711 -3.2066709546356393
3.6894736842105265 0.9113924050632907 -3.21045163275515
3.6894736842105265 1.113924050632912 -3.213481848956953
3.6894736842105265 1.3164556962025316 -3.214924200445257
3.6894736842105265 1.5189873417721511 -3.2140808151569606
3.6894736842105265 1.7215189873417724 -3.2105406542628714
3.6894736842105265 1.924050632911392 -3.2042974395627413
3.6894736842105265 2.1265822784810133 -3.195806262053911
3.6894736842105265 2.329113924050633 -3.185965085767883
3.6894736842105265 2.5316455696202524 -3.1760336595178953
3.6894736842105265 2.7341772151898738 -3.167522285725548
3.6894736842105265 2.9367088607594933 -3.162087000999241
3.6894736842105265 3.139240506329113 -3.1614577679371987
3.6894736842105265 3.3417721518987342 -3.1674110946766634
3.6894736842105265 3.544303797468354 -3.181785725303675
3.6894736842105265 3.746835443037975 -3.206531315461756
3.6894736842105265 3.9493670886075947 -3.24376986965278
3.6894736842105265 4.151898734177214 -3.295822158223937
3.6894736842105265 4.3544303797468356 -3.3650622338367078
3.6894736842105265 4.556962025316455 -3.453181401422459
3.6894736842105265 4.759493670886076 -3.5586054273947534
3.6894736842105265 4.962025316455696 -3.6688993920283735
3.6894736842105265 5.164556962025316 -3.7455829097243454
3.6894736842105265 5.367088607594937 -3.725330253859616
3.6894736842105265 5.5696202531645564 -3.5874248150895336
3.6894736842105265 5.772151898734178 -3.3856844911559194
3.6894736842105265 5.974683544303797 -3.174217883435097
3.6894736842105265 6.177215189873417 -2.975899122606431
3.6894736842105265 6.379746835443038 -2.7960914070105076
3.6894736842105265 6.582278481012658 -2.6341796802470263
3.6894736842105265 6.784810126582279 -2.488053823147672
3.6894736842105265 6.987341772151899 -2.355511390505706
3.6894736842105265 7.189873417721518 -2.2346261387942445
3.6894736842105265 7.3924050632911396 -2.123798452407484
3.6894736842105265 7.594936708860759 -2.021718075933342
3.6894736842105265 7.797468354430379 -1.9273108152331357
3.6894736842105265 8.0 -1.8396898662378052

3.8947368421052633 -8.0 -1.9101108986836448
3.8947368421052633 -7.7974683544303796 -2.000932259925116
3.8947368421052633 -7.594936708860759 -2.099029413694841
3.8947368421052633 -7.3924050632911396 -2.2054619128739166
3.8947368421052633 -7.189873417721519 -2.321564950734147
3.8947368421052633 -6.987341772151899 -2.449057261685169
3.8947368421052633 -6.784810126582278 -2.5902041959332283
3.8947368421052633 -6.582278481012658 -2.748068363069252
3.8947368421052633 -6.379746835443038 -2.9268942862694374
3.8947368421052633 -6.177215189873418 -3.1326605468024806
3.8947368421052633 -5.974683544303797 -3.373600217143713
3.8947368421052633 -5.772151898734178 -3.658814305487048
3.8947368421052633 -5.5696202531645564 -3.982487808075632
3.8947368421052633 -5.367088607594937 -4.242459024906669
3.8947368421052633 -5.1645569620253164 -4.21810237005179
3.8947368421052633 -4.962025316455696 -4.008747044908415
3.8947368421052633 -4.759493670886076 -3.8068589285519536
3.8947368421052633 -4.556962025316455 -3.651149356046633
3.8947368421052633 -4.3544303797468356 -3.5360662283142212
3.8947368421052633 -4.151898734177215 -3.452475022698776
3.8947368421052633 -3.9493670886075947 -3.3932661142205163
3.8947368421052633 -3.746835443037975 -3.353290196965288
3.8947368421052633 -3.5443037974683547 -3.3287288077539072
3.8947368421052633 -3.3417721518987342 -3.316589685306502
3.8947368421052633 -3.1392405063291138 -3.3143583300295605
3.8947368421052633 -2.9367088607594933 -3.319764156970203
3.8947368421052633 -2.7341772151898738 -3.330632719921252
3.8947368421052633 -2.5316455696202533 -3.344815179204768
3.8947368421052633 -2.329113924050633 -3.360198781130616
3.8947368421052633 -2.1265822784810124 -3.374802011592929
3.8947368421052633 -1.9240506329113929 -3.3869411771101103
3.8947368421052633 -1.7215189873417724 -3.395424856357788
3.8947368421052633 -1.518987341772152 -3.399706331776809
3.8947368421052633 -1.3164556962025316 -3.3999265849109155
3.8947368421052633 -1.1139240506329111 -3.396821225404798
3.8947368421052633 -0.9113924050632916 -3.3915217978640255
3.8947368421052633 -0.7088607594936711 -3.3853180100676843
3.8947368421052633 -0.5063291139240507 -3.379444362638403
3.8947368421052633 -0.3037974683544302 -3.3749251844667194
3.8947368421052633 -0.10126582278481067 -3.372480923358152
3.8947368421052633 0.10126582278481067 -3.372480923358211
3.8947368421052633 0.3037974683544302 -3.374925184466872
3.8947368421052633 0.5063291139240498 -3.3794443626377957
3.8947368421052633 0.7088607594936711 -3.3853180100675475
3.8947368421052633 0.9113924050632907 -3.39152179786447
3.8947368421052633 1.113924050632912 -3.3968212254040675
3.8947368421052633 1.3164556962025316 -3.3999265849101836
3.8947368421052633 1.5189873417721511 -3.399706331776808
3.8947368421052633 1.7215189873417724 -3.395424856357312
3.8947368421052633 1.924050632911392 -3.3869411771112348
3.8947368421052633 2.1265822784810133 -3.374802011591819
3.8947368421052633 2.329113924050633 -3.3601987811300846
3.8947368421052633 2.5316455696202524 -3.34481517920521
3.8947368421052633 2.7341772151898738 -3.330632719921099
3.8947368421052633 2.9367088607594933 -3.319764156970519
3.8947368421052633 3.139240506329113 -3.314358330029382
3.8947368421052633 3.3417721518987342 -3.316589685306299
3.8947368421052633 3.544303797468354 -3.328728807754437
3.8947368421052633 3.746835443037975 -3.3532901969652085
3.8947368421052633 3.9493670886075947 -3.393266114220164
3.8947368421052633 4.151898734177214 -3.452475022698305
3.8947368421052633 4.3544303797468356 -3.5360662283136994
3.8947368421052633 4.556962025316455 -3.6511493560461874
3.8947368421052633 4.759493670886076 -3.806858928551376
3.8947368421052633 4.962025316455696 -4.0087470448996925
3.8947368421052633 5.164556962025316 -4.218102370053263
3.8947368421052633 5.367088607594937 -4.242459024901859
3.8947368421052633 5.5696202531645564 -3.982487808078422
3.8947368421052633 5.772151898734178 -3.6588143054903988
3.8947368421052633 5.974683544303797 -3.3736002171435935
3.8947368421052633 6.177215189873417 -3.1326605468015236
3.8947368421052633 6.379746835443038 -2.926894286269477
3.8947368421052633 6.582278481012658 -2.7480683630692617
3.8947368421052633 6.784810126582279 -2.590204195933209
3.8947368421052633 6.987341772151899 -2.44905726168516
3.8947368421052633 7.189873417721518 -2.321564950734168
3.8947368421052633 7.3924050632911396 -2.205461912873899
3.8947368421052633 7.594936708860759 -2.0990294136948258
3.8947368421052633 7.797468354430379 -2.000932259925123
3.8947368421052633 8.0 -1.910110898683623

4.1 -8.0 -1.973964710255206
4.1 -7.7974683544303796 -2.0671148682704628
4.1 -7.594936708860759 -2.1678259069865233
4.1 -7.3924050632911396 -2.2772572353657674
4.1 -7.189873417721519 -2.3968975954053815
4.1 -6.987341772151899 -2.5287121868315006
4.1 -6.784810126582278 -2.675383011516724
4.1 -6.582278481012658 -2.840723235688281
4.1 -6.379746835443038 -3.0304410924577776
4.1 -6.177215189873418 -3.2536739001747392
4.1 -5.974683544303797 -3.526433724088752
4.1 -5.772151898734178 -3.8805858516592875
4.1 -5.5696202531645564 -4.3913924392766885
4.1 -5.367088607594937 -5.1731247521945685
4.1 -5.1645569620253164 -4.85179420795781
4.1 -4.962025316455696 -4.311527542805534
4.1 -4.759493670886076 -4.003396485758167
4.1 -4.556962025316455 -3.807392266176591
4.1 -4.3544303797468356 -3.675159082190602
4.1 -4.151898734177215 -3.5844276634244743
4.1 -3.9493670886075947 -3.5232326113098864
4.1 -3.746835443037975 -3.484354662654608
4.1 -3.5443037974683547 -3.4629919672943177
4.1 -3.3417721518987342 -3.4556313880580465
4.1 -3.1392405063291138 -3.459428824080334
4.1 -2.9367088607594933 -3.471832325773739
4.1 -2.7341772151898738 -3.490342977042584
4.1 -2.5316455696202533 -3.5123834581565094
4.1 -2.329113924050633 -3.5352847388792012
4.1 -2.1265822784810124 -3.5564153773137814
4.1 -1.9240506329113929 -3.573454954799427
4.1 -1.7215189873417724 -3.5847490022935853
4.1 -1.518987341772152 -3.5896098132490337
4.1 -1.3164556962025316 -3.5884146947501234
4.1 -1.1139240506329111 -3.582440802679792
4.1 -0.9113924050632916 -3.573509426496975
4.1 -0.7088607594936711 -3.5635876194433855
4.1 -0.5063291139240507 -3.554469462633435
4.1 -0.3037974683544302 -3.547581639890123
4.1 -0.10126582278481067 -3.5438943688272277
4.1 0.10126582278481067 -3.543894368826746
4.1 0.3037974683544302 -3.5475816398897386
4.1 0.5063291139240498 -3.554469462633545
4.1 0.7088607594936711 -3.563587619442856
4.1 0.9113924050632907 -3.5735094264997516
4.1 1.113924050632912 -3.5824408026788186
4.1 1.3164556962025316 -3.5884146947497495
4.1 1.5189873417721511 -3.5896098132498593
4.1 1.7215189873417724 -3.584749002292402
4.1 1.924050632911392 -3.5734549547999555
4.1 2.1265822784810133 -3.556415377313906
4.1 2.329113924050633 -3.535284738879067
4.1 2.5316455696202524 -3.5123834581549978
4.1 2.7341772151898738 -3.4903429770418137
4.1 2.9367088607594933 -3.4718323257736174
4.1 3.139240506329113 -3.4594288240806264
4.1 3.3417721518987342 -3.4556313880585967
4.1 3.544303797468354 -3.4629919672936085
4.1 3.746835443037975 -3.4843546626540802
4.1 3.9493670886075947 -3.5232326113098247
4.1 4.151898734177214 -3.5844276634243144
4.1 4.3544303797468356 -3.6751590821899573
4.1 4.556962025316455 -3.8073922661762305
4.1 4.759493670886076 -4.003396485754815
4.1 4.962025316455696 -4.311527542800386
4.1 5.164556962025316 -4.851794207849837
4.1 5.367088607594937 -5.173124751835308
4.1 5.5696202531645564 -4.3913924392923676
4.1 5.772151898734178 -3.8805858516568565
4.1 5.974683544303797 -3.526433724088872
4.1 6.177215189873417 -3.2536739001746064
4.1 6.379746835443038 -3.0304410924579486
4.1 6.582278481012658 -2.8407232356884107
4.1 6.784810126582279 -2.6753830115169914
4.1 6.987341772151899 -2.528712186831626
4.1 7.189873417721518 -2.3968975954053837
4.1 7.3924050632911396 -2.2772572353658114
4.1 7.594936708860759 -2.167825906986495
4.1 7.797468354430379 -2.0671148682704317
4.1 8.0 -1.9739647102552524

4.305263157894737 -8.0 -2.031031046572832
4.305263157894737 -7.7974683544303796 -2.1255712116595626
4.305263157894737 -7.594936708860759 -2.227720998368757
4.305263157894737 -7.3924050632911396 -2.338646442416662
4.305263157894737 -7.189873417721519 -2.4598451481362553
4.305263157894737 -6.987341772151899 -2.5932946061256077
4.305263157894737 -6.784810126582278 -2.741694789499131
4.305263157894737 -6.582278481012658 -2.9088872154400987
4.305263157894737 -6.379746835443038 -3.1006298920023982
4.305263157894737 -6.177215189873418 -3.326161402460714
4.305263157894737 -5.974683544303797 -3.601745976241705
4.305263157894737 -5.772151898734178 -3.96008734053235
4.305263157894737 -5.5696202531645564 -4.480878369429229
4.305263157894737 -5.367088607594937 -5.319930633685852
4.305263157894737 -5.1645569620253164 -4.9614365746312314
4.305263157894737 -4.962025316455696 -4.4040644939676685
4.305263157894737 -4.759493670886076 -4.095464271791171
4.305263157894737 -4.556962025316455 -3.9018717838495873
4.305263157894737 -4.3544303797468356 -3.7731864540495827
4.305263157894737 -4.151898734177215 -3.6867895921467393
4.305263157894737 -3.9493670886075947 -3.630665747621186
4.305263157894737 -3.746835443037975 -3.5976388173752816
4.305263157894737 -3.5443037974683547 -3.5829825130704913
4.305263157894737 -3.3417721518987342 -3.58325911032848
4.305263157894737 -3.1392405063291138 -3.595665827532078
4.305263157894737 -2.9367088607594933 -3.6176105502582674
4.305263157894737 -2.7341772151898738 -3.6464073822743757
4.305263157894737 -2.5316455696202533 -3.6790695297667777
4.305263157894737 -2.329113924050633 -3.71224055707134
4.305263157894737 -2.1265822784810124 -3.7423478994167447
4.305263157894737 -1.9240506329113929 -3.76604444515004
4.305263157894737 -1.7215189873417724 -3.780874371619061
4.305263157894737 -1.518987341772152 -3.7858957934933746
4.305263157894737 -1.3164556962025316 -3.781906802395683
4.305263157894737 -1.1139240506329111 -3.771120671292058
4.305263157894737 -0.9113924050632916 -3.756480401354494
4.305263157894737 -0.7088607594936711 -3.7409648316447184
4.305263157894737 -0.5063291139240507 -3.7271226997967855
4.305263157894737 -0.3037974683544302 -3.716866143959482
4.305263157894737 -0.10126582278481067 -3.711435974142156
4.305263157894737 0.10126582278481067 -3.7114359741415255
4.305263157894737 0.3037974683544302 -3.716866143960556
4.305263157894737 0.5063291139240498 -3.7271226997973517
4.305263157894737 0.7088607594936711 -3.7409648316448223
4.305263157894737 0.9113924050632907 -3.7564804013531297
4.305263157894737 1.113924050632912 -3.771120671291469
4.305263157894737 1.3164556962025316 -3.7819068023939275
4.305263157894737 1.5189873417721511 -3.785895793494919
4.305263157894737 1.7215189873417724 -3.780874371620776
4.305263157894737 1.924050632911392 -3.7660444451536974
4.305263157894737 2.1265822784810133 -3.742347899415579
4.305263157894737 2.329113924050633 -3.7122405570725747
4.305263157894737 2.5316455696202524 -3.6790695297697873
4.305263157894737 2.7341772151898738 -3.64640738227404
4.305263157894737 2.9367088607594933 -3.6176105502576568
4.305263157894737 3.139240506329113 -3.5956658275310387
4.305263157894737 3.3417721518987342 -3.5832591103277953
4.305263157894737 3.544303797468354 -3.582982513068481
4.305263157894737 3.746835443037975 -3.5976388173757647
4.305263157894737 3.9493670886075947 -3.630665747622171
4.305263157894737 4.151898734177214 -3.6867895921461873
4.305263157894737 4.3544303797468356 -3.7731864540491538
4.305263157894737 4.556962025316455 -3.9018717838509485
4.305263157894737 4.759493670886076 -4.095464271792876
4.305263157894737 4.962025316455696 -4.404064493959116
4.305263157894737 5.164556962025316 -4.961436574677285
4.305263157894737 5.367088607594937 -5.319930633831995
4.305263157894737 5.5696202531645564 -4.480878369456331
4.305263157894737 5.772151898734178 -3.9600873405371217
4.305263157894737 5.974683544303797 -3.6017459762429853
4.305263157894737 6.177215189873417 -3.326161402462498
4.305263157894737 6.379746835443038 -3.1006298920018622
4.305263157894737 6.582278481012658 -2.9088872154403322
4.305263157894737 6.784810126582279 -2.7416947894991925
4.305263157894737 6.987341772151899 -2.5932946061254984
4.305263157894737 7.189873417721518 -2.4598451481362478
4.305263157894737 7.3924050632911396 -2.3386464424166706
4.305263157894737 7.594936708860759 -2.2277209983687865
4.305263157894737 7.797468354430379 -2.125571211659583
4.305263157894737 8.0 -2.031031046572845

4.510526315789474 -8.0 -2.081265251351103
4.510526315789474 -7.7974683544303796 -2.176251486931619
4.510526315789474 -7.594936708860759 -2.278658191252426
4.510526315789474 -7.3924050632911396 -2.389564127451679
4.510526315789474 -7.189873417721519 -2.510329934609538
4.510526315789474 -6.987341772151899 -2.6427091107090033
4.510526315789474 -6.784810126582278 -2.7890166405602863
4.510526315789474 -6.582278481012658 -2.9523905143529463
4.510526315789474 -6.379746835443038 -3.1371997123778126
4.510526315789474 -6.177215189873418 -3.349651518007624
4.510526315789474 -5.974683544303797 -3.5984550805998903
4.510526315789474 -5.772151898734178 -3.8938169519756833
4.510526315789474 -5.5696202531645564 -4.232258266740859
4.510526315789474 -5.367088607594937 -4.51025963925206
4.510526315789474 -5.1645569620253164 -4.489435730152504
4.510526315789474 -4.962025316455696 -4.278509090788787
4.510526315789474 -4.759493670886076 -4.080948991771407
4.510526315789474 -4.556962025316455 -3.9335671355371447
4.510526315789474 -4.3544303797468356 -3.8293787051558428
4.510526315789474 -4.151898734177215 -3.758817603920639
4.510526315789474 -3.9493670886075947 -3.7147696010914855
4.510526315789474 -3.746835443037975 -3.6922641342170857
4.510526315789474 -3.5443037974683547 -3.6877388872484036
4.510526315789474 -3.3417721518987342 -3.698460787803824
4.510526315789474 -3.1392405063291138 -3.722087040196807
4.510526315789474 -2.9367088607594933 -3.756294624198327
4.510526315789474 -2.7341772151898738 -3.7984308831821125
4.510526315789474 -2.5316455696202533 -3.8451863393315326
4.510526315789474 -2.329113924050633 -3.892374570725254
4.510526315789474 -2.1265822784810124 -3.935020513760596
4.510526315789474 -1.9240506329113929 -3.9680167594516695
4.510526315789474 -1.7215189873417724 -3.987394777880052
4.510526315789474 -1.518987341772152 -3.991693855691965
4.510526315789474 -1.3164556962025316 -3.9825066156970834
4.510526315789474 -1.1139240506329111 -3.9637576667975587
4.510526315789474 -0.9113924050632916 -3.940267662200457
4.510526315789474 -0.7088607594936711 -3.9165077033345597
4.510526315789474 -0.5063291139240507 -3.89597471096492
4.510526315789474 -0.3037974683544302 -3.8810828988185833
4.510526315789474 -0.10126582278481067 -3.8732963089090684
4.510526315789474 0.10126582278481067 -3.873296308909489
4.510526315789474 0.3037974683544302 -3.8810828988179296
4.510526315789474 0.5063291139240498 -3.8959747109618648
4.510526315789474 0.7088607594936711 -3.9165077033345597
4.510526315789474 0.9113924050632907 -3.9402676621984685
4.510526315789474 1.113924050632912 -3.963757666797768
4.510526315789474 1.3164556962025316 -3.982506615698876
4.510526315789474 1.5189873417721511 -3.991693855689165
4.510526315789474 1.7215189873417724 -3.9873947778827152
4.510526315789474 1.924050632911392 -3.968016759450499
4.510526315789474 2.1265822784810133 -3.93502051376299
4.510526315789474 2.329113924050633 -3.8923745707248023
4.510526315789474 2.5316455696202524 -3.845186339328632
4.510526315789474 2.7341772151898738 -3.7984308831821205
4.510526315789474 2.9367088607594933 -3.756294624195983
4.510526315789474 3.139240506329113 -3.7220870402011283
4.510526315789474 3.3417721518987342 -3.6984607878031026
4.510526315789474 3.544303797468354 -3.687738887251184
4.510526315789474 3.746835443037975 -3.6922641342169458
4.510526315789474 3.9493670886075947 -3.7147696010899818
4.510526315789474 4.151898734177214 -3.7588176039192955
4.510526315789474 4.3544303797468356 -3.8293787051544586
4.510526315789474 4.556962025316455 -3.9335671355353723
4.510526315789474 4.759493670886076 -4.080948991776026
4.510526315789474 4.962025316455696 -4.278509090787982
4.510526315789474 5.164556962025316 -4.489435730130077
4.510526315789474 5.367088607594937 -4.510259639260639
4.510526315789474 5.5696202531645564 -4.2322582667424316
4.510526315789474 5.772151898734178 -3.893816951974349
4.510526315789474 5.974683544303797 -3.598455080598087
4.510526315789474 6.177215189873417 -3.3496515180080157
4.510526315789474 6.379746835443038 -3.137199712377837
4.510526315789474 6.582278481012658 -2.952390514352902
4.510526315789474 6.784810126582279 -2.789016640560194
4.510526315789474 6.987341772151899 -2.6427091107089344
4.510526315789474 7.189873417721518 -2.510329934609533
4.510526315789474 7.3924050632911396 -2.3895641274517496
4.510526315789474 7.594936708860759 -2.2786581912524233
4.510526315789474 7.797468354430379 -2.176251486931658
4.510526315789474 8.0 -2.081265251351153

4.715789473684211 -8.0 -2.124799398400725
4.715789473684211 -7.7974683544303796 -2.21934506487514
4.715789473684211 -7.594936708860759 -2.3209132517025686
4.715789473684211 -7.3924050632911396 -2.4304207528497037
4.715789473684211 -7.189873417721519 -2.5489808164339838
4.715789473684211 -6.987341772151899 -2.6779556616030225
4.715789473684211 -6.784810126582278 -2.8190160851470196
4.715789473684211 -6.582278481012658 -2.974189566944801
4.715789473684211 -6.379746835443038 -3.1458290197425196
4.715789473684211 -6.177215189873418 -3.3362774119857788
4.715789473684211 -5.974683544303797 -3.5465109412174254
4.715789473684211 -5.772151898734178 -3.7716419966077788
4.715789473684211 -5.5696202531645564 -3.988898582862445
4.715789473684211 -5.367088607594937 -4.142269426699346
4.715789473684211 -5.1645569620253164 -4.174770859959552
4.715789473684211 -4.962025316455696 -4.108708523807215
4.715789473684211 -4.759493670886076 -4.010944162390056
4.715789473684211 -4.556962025316455 -3.9210606438469924
4.715789473684211 -4.3544303797468356 -3.8515305176781562
4.715789473684211 -4.151898734177215 -3.8039852737771005
4.715789473684211 -3.9493670886075947 -3.776984203053884
4.715789473684211 -3.746835443037975 -3.768560732016116
4.715789473684211 -3.5443037974683547 -3.7768999440145343
4.715789473684211 -3.3417721518987342 -3.8004107391402866
4.715789473684211 -3.1392405063291138 -3.8375821582304823
4.715789473684211 -2.9367088607594933 -3.8867183105534933
4.715789473684211 -2.7341772151898738 -3.9455491681474486
4.715789473684211 -2.5316455696202533 -4.010704381547889
4.715789473684211 -2.329113924050633 -4.077129911863469
4.715789473684211 -2.1265822784810124 -4.137796399512615
4.715789473684211 -1.9240506329113929 -4.18443907418847
4.715789473684211 -1.7215189873417724 -4.209977186230444
4.715789473684211 -1.518987341772152 -4.211771810786981
4.715789473684211 -1.3164556962025316 -4.193074108939663
4.715789473684211 -1.1139240506329111 -4.161182572446744
4.715789473684211 -0.9113924050632916 -4.124147540847556
4.715789473684211 -0.7088607594936711 -4.088541685934578
4.715789473684211 -0.5063291139240507 -4.0588670654813575
4.715789473684211 -0.3037974683544302 -4.037867926273651
4.715789473684211 -0.10126582278481067 -4.027043471017563
4.715789473684211 0.10126582278481067 -4.0270434710166585
4.715789473684211 0.3037974683544302 -4.0378679262770465
4.715789473684211 0.5063291139240498 -4.058867065481832
4.715789473684211 0.7088607594936711 -4.088541685934774
4.715789473684211 0.9113924050632907 -4.1241475408419355
4.715789473684211 1.113924050632912 -4.161182572446649
4.715789473684211 1.3164556962025316 -4.193074108937943
4.715789473684211 1.5189873417721511 -4.211771810787923
4.715789473684211 1.7215189873417724 -4.209977186238156
4.715789473684211 1.924050632911392 -4.18443907418201
4.715789473684211 2.1265822784810133 -4.137796399515705
4.715789473684211 2.329113924050633 -4.077129911864009
4.715789473684211 2.5316455696202524 -4.01070438154962
4.715789473684211 2.7341772151898738 -3.9455491681449084
4.715789473684211 2.9367088607594933 -3.8867183105537033
4.715789473684211 3.139240506329113 -3.8375821582329785
4.715789473684211 3.3417721518987342 -3.800410739140621
4.715789473684211 3.544303797468354 -3.7768999440134277
4.715789473684211 3.746835443037975 -3.768560732017653
4.715789473684211 3.9493670886075947 -3.7769842030537193
4.715789473684211 4.151898734177214 -3.8039852737792215
4.715789473684211 4.3544303797468356 -3.851530517678298
4.715789473684211 4.556962025316455 -3.9210606438476785
4.715789473684211 4.759493670886076 -4.010944162392157
4.715789473684211 4.962025316455696 -4.10870852381455
4.715789473684211 5.164556962025316 -4.1747708599590885
4.715789473684211 5.367088607594937 -4.142269426694093
4.715789473684211 5.5696202531645564 -3.9888985828611627
4.715789473684211 5.772151898734178 -3.7716419966057617
4.715789473684211 5.974683544303797 -3.546510941218852
4.715789473684211 6.177215189873417 -3.336277411985654
4.715789473684211 6.379746835443038 -3.145829019742952
4.715789473684211 6.582278481012658 -2.974189566944607
4.715789473684211 6.784810126582279 -2.8190160851468304
4.715789473684211 6.987341772151899 -2.677955661602963
4.715789473684211 7.189873417721518 -2.5489808164340313
4.715789473684211 7.3924050632911396 -2.430420752849723
4.715789473684211 7.594936708860759 -2.3209132517025535
4.715789473684211 7.797468354430379 -2.2193450648752027
4.715789473684211 8.0 -2.1247993984007754

4.921052631578948 -8.0 -2.1619243395158234
4.921052631578948 -7.7974683544303796 -2.2552519348389812
4.921052631578948 -7.594936708860759 -2.35504716798604
4.921052631578948 -7.3924050632911396 -2.4620219212939674
4.921052631578948 -7.189873417721519 -2.576987774622426
4.921052631578948 -6.987341772151899 -2.700852002924523
4.921052631578948 -6.784810126582278 -2.8345825047464857
4.921052631578948 -6.582278481012658 -2.979097212884551
4.921052631578948 -6.379746835443038 -3.134976891044785
4.921052631578948 -6.177215189873418 -3.3017796020359302
4.921052631578948 -5.974683544303797 -3.47652282450123
4.921052631578948 -5.772151898734178 -3.650769562782824
4.921052631578948 -5.5696202531645564 -3.806892760766
4.921052631578948 -5.367088607594937 -3.919166999249313
4.921052631578948 -5.1645569620253164 -3.9690752955711868
4.921052631578948 -4.962025316455696 -3.9636186886248215
4.921052631578948 -4.759493670886076 -3.9281976124132645
4.921052631578948 -4.556962025316455 -3.886090585697814
4.921052631578948 -4.3544303797468356 -3.8507008220020067
4.921052631578948 -4.151898734177215 -3.8280033106365225
4.921052631578948 -3.9493670886075947 -3.8201569309906427
4.921052631578948 -3.746835443037975 -3.8276833384331055
4.921052631578948 -3.5443037974683547 -3.850494438552561
4.921052631578948 -3.3417721518987342 -3.8883005511188187
4.921052631578948 -3.1392405063291138 -3.940692379746763
4.921052631578948 -2.9367088607594933 -4.006996117740685
4.921052631578948 -2.7341772151898738 -4.085873277063182
4.921052631578948 -2.5316455696202533 -4.1745458404487685
4.921052631578948 -2.329113924050633 -4.267529306155388
4.921052631578948 -2.1265822784810124 -4.3551432295495305
4.921052631578948 -1.9240506329113929 -4.423368759584286
4.921052631578948 -1.7215189873417724 -4.45809116660908
4.921052631578948 -1.518987341772152 -4.453645410852339
4.921052631578948 -1.3164556962025316 -4.417278056829258
4.921052631578948 -1.1139240506329111 -4.363580002642285
4.921052631578948 -0.9113924050632916 -4.306175328756442
4.921052631578948 -0.7088607594936711 -4.25417496927702
4.921052631578948 -0.5063291139240507 -4.212636886230532
4.921052631578948 -0.3037974683544302 -4.184060564213063
4.921052631578948 -0.10126582278481067 -4.1695652499107245
4.921052631578948 0.10126582278481067 -4.169565249909368
4.921052631578948 0.3037974683544302 -4.184060564214669
4.921052631578948 0.5063291139240498 -4.212636886236395
4.921052631578948 0.7088607594936711 -4.254174969275999
4.921052631578948 0.9113924050632907 -4.306175328754912
4.921052631578948 1.113924050632912 -4.363580002631651
4.921052631578948 1.3164556962025316 -4.41727805681628
4.921052631578948 1.5189873417721511 -4.453645410849667
4.921052631578948 1.7215189873417724 -4.458091166616249
4.921052631578948 1.924050632911392 -4.4233687595950295
4.921052631578948 2.1265822784810133 -4.355143229539075
4.921052631578948 2.329113924050633 -4.267529306155869
4.921052631578948 2.5316455696202524 -4.174545840448738
4.921052631578948 2.7341772151898738 -4.085873277062327
4.921052631578948 2.9367088607594933 -4.006996117740797
4.921052631578948 3.139240506329113 -3.940692379742379
4.921052631578948 3.3417721518987342 -3.8883005511179367
4.921052631578948 3.544303797468354 -3.850494438552338
4.921052631578948 3.746835443037975 -3.82768333843256
4.921052631578948 3.9493670886075947 -3.820156930992397
4.921052631578948 4.151898734177214 -3.828003310634875
4.921052631578948 4.3544303797468356 -3.850700822001547
4.921052631578948 4.556962025316455 -3.8860905856989723
4.921052631578948 4.759493670886076 -3.9281976124136415
4.921052631578948 4.962025316455696 -3.963618688622648
4.921052631578948 5.164556962025316 -3.9690752955705557
4.921052631578948 5.367088607594937 -3.919166999251167
4.921052631578948 5.5696202531645564 -3.8068927607641068
4.921052631578948 5.772151898734178 -3.650769562784311
4.921052631578948 5.974683544303797 -3.47652282450048
4.921052631578948 6.177215189873417 -3.301779602035351
4.921052631578948 6.379746835443038 -3.134976891044628
4.921052631578948 6.582278481012658 -2.979097212884749
4.921052631578948 6.784810126582279 -2.834582504746347
4.921052631578948 6.987341772151899 -2.700852002924489
4.921052631578948 7.189873417721518 -2.5769877746224084
4.921052631578948 7.3924050632911396 -2.4620219212940007
4.921052631578948 7.594936708860759 -2.3550471679860423
4.921052631578948 7.797468354430379 -2.255251934839002
4.921052631578948 8.0 -2.1619243395158656

5.126315789473685 -8.0 -2.1930567958467675
5.126315789473685 -7.7974683544303796 -2.2845315629088954
5.126315789473685 -7.594936708860759 -2.381824191668889
5.126315789473685 -7.3924050632911396 -2.4854323793033126
5.126315789473685 -7.189873417721519 -2.595867169516757
5.126315789473685 -6.987341772151899 -2.713610031664452
5.126315789473685 -6.784810126582278 -2.8390237959121074
5.126315789473685 -6.582278481012658 -2.972176542462333
5.126315789473685 -6.379746835443038 -3.1125073647187196
5.126315789473685 -6.177215189873418 -3.2582277474045016
5.126315789473685 -5.974683544303797 -3.4053641959595997
5.126315789473685 -5.772151898734178 -3.54659188627407
5.126315789473685 -5.5696202531645564 -3.670829329355335
5.126315789473685 -5.367088607594937 -3.7657155202028734
5.126315789473685 -5.1645569620253164 -3.8238863939781336
5.126315789473685 -4.962025316455696 -3.8483053847344797
5.126315789473685 -4.759493670886076 -3.850323568114913
5.126315789473685 -4.556962025316455 -3.84294317534089
5.126315789473685 -4.3544303797468356 -3.836224165201348
5.126315789473685 -4.151898734177215 -3.8365157375903096
5.126315789473685 -3.9493670886075947 -3.847450104765489
5.126315789473685 -3.746835443037975 -3.8710797233740823
5.126315789473685 -3.5443037974683547 -3.9086719417190814
5.126315789473685 -3.3417721518987342 -3.961169588115547
5.126315789473685 -3.1392405063291138 -4.029408235477125
5.126315789473685 -2.9367088607594933 -4.1141249199270185
5.126315789473685 -2.7341772151898738 -4.21567933953856
5.126315789473685 -2.5316455696202533 -4.333204932238693
5.126315789473685 -2.329113924050633 -4.462555189522275
5.126315789473685 -2.1265822784810124 -4.59219505960452
5.126315789473685 -1.9240506329113929 -4.6982989606114876
5.126315789473685 -1.7215189873417724 -4.7490884770732364
5.126315789473685 -1.518987341772152 -4.729643575541748
5.126315789473685 -1.3164556962025316 -4.658914200957758
5.126315789473685 -1.1139240506329111 -4.568882429309059
5.126315789473685 -0.9113924050632916 -4.481931292541377
5.126315789473685 -0.7088607594936711 -4.408632695866198
5.126315789473685 -0.5063291139240507 -4.352869050444844
5.126315789473685 -0.3037974683544302 -4.315678350897292
5.126315789473685 -0.10126582278481067 -4.297134122134007
5.126315789473685 0.10126582278481067 -4.297134122130312
5.126315789473685 0.3037974683544302 -4.315678350896487
5.126315789473685 0.5063291139240498 -4.35286905043128
5.126315789473685 0.7088607594936711 -4.408632695857815
5.126315789473685 0.9113924050632907 -4.481931292542472
5.126315789473685 1.113924050632912 -4.568882429311476
5.126315789473685 1.3164556962025316 -4.658914200971096
5.126315789473685 1.5189873417721511 -4.729643575528935
5.126315789473685 1.7215189873417724 -4.749088477085317
5.126315789473685 1.924050632911392 -4.69829896059931
5.126315789473685 2.1265822784810133 -4.592195059613852
5.126315789473685 2.329113924050633 -4.462555189523645
5.126315789473685 2.5316455696202524 -4.333204932242249
5.126315789473685 2.7341772151898738 -4.215679339543584
5.126315789473685 2.9367088607594933 -4.1141249199236825
5.126315789473685 3.139240506329113 -4.029408235469729
5.126315789473685 3.3417721518987342 -3.9611695881154283
5.126315789473685 3.544303797468354 -3.9086719417223996
5.126315789473685 3.746835443037975 -3.8710797233740823
5.126315789473685 3.9493670886075947 -3.847450104764082
5.126315789473685 4.151898734177214 -3.836515737591009
5.126315789473685 4.3544303797468356 -3.836224165200065
5.126315789473685 4.556962025316455 -3.8429431753410697
5.126315789473685 4.759493670886076 -3.8503235681134536
5.126315789473685 4.962025316455696 -3.8483053847355206
5.126315789473685 5.164556962025316 -3.8238863939776735
5.126315789473685 5.367088607594937 -3.7657155202030976
5.126315789473685 5.5696202531645564 -3.6708293293555774
5.126315789473685 5.772151898734178 -3.546591886274266
5.126315789473685 5.974683544303797 -3.4053641959592045
5.126315789473685 6.177215189873417 -3.2582277474048333
5.126315789473685 6.379746835443038 -3.1125073647192467
5.126315789473685 6.582278481012658 -2.9721765424623467
5.126315789473685 6.784810126582279 -2.839023795912071
5.126315789473685 6.987341772151899 -2.713610031664293
5.126315789473685 7.189873417721518 -2.595867169516729
5.126315789473685 7.3924050632911396 -2.4854323793033037
5.126315789473685 7.594936708860759 -2.381824191668934
5.126315789473685 7.797468354430379 -2.2845315629088856
5.126315789473685 8.0 -2.1930567958467178

5.331578947368421 -8.0 -2.2186983658212216
5.331578947368421 -7.7974683544303796 -2.307841276839092
5.331578947368421 -7.594936708860759 -2.402117115229593
5.331578947368421 -7.3924050632911396 -2.5018269713733625
5.331578947368421 -7.189873417721519 -2.6072218245941126
5.331578947368421 -6.987341772151899 -2.7184420869141306
5.331578947368421 -6.784810126582278 -2.835414402778919
5.331578947368421 -6.582278481012658 -2.9576811495865654
5.331578947368421 -6.379746835443038 -3.0841328572351916
5.331578947368421 -6.177215189873418 -3.2126262278726143
5.331578947368421 -5.974683544303797 -3.3395386843175072
5.331578947368421 -5.772151898734178 -3.4594940986536797
5.331578947368421 -5.5696202531645564 -3.565783136115602
5.331578947368421 -5.367088607594937 -3.6520543356226454
5.331578947368421 -5.1645569620253164 -3.7149898814365923
5.331578947368421 -4.962025316455696 -3.7561771786738425
5.331578947368421 -4.759493670886076 -3.781463185363216
5.331578947368421 -4.556962025316455 -3.7984286586033424
5.331578947368421 -4.3544303797468356 -3.8140774836557583
5.331578947368421 -4.151898734177215 -3.8338342940615897
5.331578947368421 -3.9493670886075947 -3.861576924806642
5.331578947368421 -3.746835443037975 -3.900084763226709
5.331578947368421 -3.5443037974683547 -3.951526152473948
5.331578947368421 -3.3417721518987342 -4.017860462874855
5.331578947368421 -3.1392405063291138 -4.10114781671094
5.331578947368421 -2.9367088607594933 -4.2037784588936145
5.331578947368421 -2.7341772151898738 -4.328575622615926
5.331578947368421 -2.5316455696202533 -4.478505350367066
5.331578947368421 -2.329113924050633 -4.654963761425155
5.331578947368421 -2.1265822784810124 -4.851168203447386
5.331578947368421 -1.9240506329113929 -5.032986833517375
5.331578947368421 -1.7215189873417724 -5.119985607119484
5.331578947368421 -1.518987341772152 -5.060298745375236
5.331578947368421 -1.3164556962025316 -4.917911260909678
5.331578947368421 -1.1139240506329111 -4.768845964221502
5.331578947368421 -0.9113924050632916 -4.642578194954506
5.331578947368421 -0.7088607594936711 -4.544645311397629
5.331578947368421 -0.5063291139240507 -4.473885681736682
5.331578947368421 -0.3037974683544302 -4.428125877417572
5.331578947368421 -0.10126582278481067 -4.405679932958872
5.331578947368421 0.10126582278481067 -4.405679932958588
5.331578947368421 0.3037974683544302 -4.428125877414729
5.331578947368421 0.5063291139240498 -4.473885681729644
5.331578947368421 0.7088607594936711 -4.544645311399568
5.331578947368421 0.9113924050632907 -4.642578194990131
5.331578947368421 1.113924050632912 -4.7688459641819065
5.331578947368421 1.3164556962025316 -4.9179112608529865
5.331578947368421 1.5189873417721511 -5.060298745435439
5.331578947368421 1.7215189873417724 -5.119985607071928
5.331578947368421 1.924050632911392 -5.032986833641184
5.331578947368421 2.1265822784810133 -4.851168203437227
5.331578947368421 2.329113924050633 -4.654963761437432
5.331578947368421 2.5316455696202524 -4.478505350377
5.331578947368421 2.7341772151898738 -4.328575622617854
5.331578947368421 2.9367088607594933 -4.20377845889246
5.331578947368421 3.139240506329113 -4.101147816713868
5.331578947368421 3.3417721518987342 -4.017860462877333
5.331578947368421 3.544303797468354 -3.95152615247485
5.331578947368421 3.746835443037975 -3.9000847632289064
5.331578947368421 3.9493670886075947 -3.861576924805961
5.331578947368421 4.151898734177214 -3.8338342940607584
5.331578947368421 4.3544303797468356 -3.814077483655113
5.331578947368421 4.556962025316455 -3.7984286586033194
5.331578947368421 4.759493670886076 -3.7814631853629224
5.331578947368421 4.962025316455696 -3.7561771786745974
5.331578947368421 5.164556962025316 -3.7149898814378366
5.331578947368421 5.367088607594937 -3.652054335622887
5.331578947368421 5.5696202531645564 -3.5657831361157477
5.331578947368421 5.772151898734178 -3.4594940986536833
5.331578947368421 5.974683544303797 -3.3395386843173167
5.331578947368421 6.177215189873417 -3.212626227872988
5.331578947368421 6.379746835443038 -3.084132857235076
5.331578947368421 6.582278481012658 -2.9576811495866444
5.331578947368421 6.784810126582279 -2.835414402778782
5.331578947368421 6.987341772151899 -2.7184420869141888
5.331578947368421 7.189873417721518 -2.6072218245940006
5.331578947368421 7.3924050632911396 -2.50182697137337
5.331578947368421 7.594936708860759 -2.4021171152295984
5.331578947368421 7.797468354430379 -2.3078412768391092
5.331578947368421 8.0 -2.2186983658211985

5.536842105263158 -8.0 -2.2393937981027183
5.536842105263158 -7.7974683544303796 -2.3258763879134414
5.536842105263158 -7.594936708860759 -2.416820485719684
5.536842105263158 -7.3924050632911396 -2.512364200994379
5.536842105263158 -7.189873417721519 -2.61255770332049
5.536842105263158 -6.987341772151899 -2.7173020639576952
5.536842105263158 -6.784810126582278 -2.8262573104816595
5.536842105263158 -6.582278481012658 -2.938710519134749
5.536842105263158 -6.379746835443038 -3.0534013574895265
5.536842105263158 -6.177215189873418 -3.168325278890552
5.536842105263158 -5.974683544303797 -3.280586648454272
5.536842105263158 -5.772151898734178 -3.3864563724624177
5.536842105263158 -5.5696202531645564 -3.4818466281254326
5.536842105263158 -5.367088607594937 -3.5633042745178156
5.536842105263158 -5.1645569620253164 -3.629235626393161
5.536842105263158 -4.962025316455696 -3.680667727276011
5.536842105263158 -4.759493670886076 -3.721002717158474
5.536842105263158 -4.556962025316455 -3.754961571900726
5.536842105263158 -4.3544303797468356 -3.7874326390457895
5.536842105263158 -4.151898734177215 -3.8227598110639014
5.536842105263158 -3.9493670886075947 -3.864543198316712
5.536842105263158 -3.746835443037975 -3.915771527458816
5.536842105263158 -3.5443037974683547 -3.9791025898749006
5.536842105263158 -3.3417721518987342 -4.057198016778649
5.536842105263158 -3.1392405063291138 -4.153102405094418
5.536842105263158 -2.9367088607594933 -4.2707193049663035
5.536842105263158 -2.7341772151898738 -4.4154966833876
5.536842105263158 -2.5316455696202533 -4.595499896815351
5.536842105263158 -2.329113924050633 -4.8229498765335865
5.536842105263158 -2.1265822784810124 -5.11420588841883
5.536842105263158 -1.9240506329113929 -5.46491924238177
5.536842105263158 -1.7215189873417724 -5.6757980984967284
5.536842105263158 -1.518987341772152 -5.471546971441057
5.536842105263158 -1.3164556962025316 -5.173871144043495
5.536842105263158 -1.1139240506329111 -4.941870971815542
5.536842105263158 -0.9113924050632916 -4.7732745190623165
5.536842105263158 -0.7088607594936711 -4.652665980536847
5.536842105263158 -0.5063291139240507 -4.569333314228785
5.536842105263158 -0.3037974683544302 -4.516773998605929
5.536842105263158 -0.10126582278481067 -4.491321423328685
5.536842105263158 0.10126582278481067 -4.4913214233326055
5.536842105263158 0.3037974683544302 -4.51677399859258
5.536842105263158 0.5063291139240498 -4.569333314235657
5.536842105263158 0.7088607594936711 -4.652665980533285
5.536842105263158 0.9113924050632907 -4.773274519081096
5.536842105263158 1.113924050632912 -4.9418709718430485
5.536842105263158 1.3164556962025316 -5.173871144037896
5.536842105263158 1.5189873417721511 -5.471546971286032
5.536842105263158 1.7215189873417724 -5.675798097989528
5.536842105263158 1.924050632911392 -5.464919242070226
5.536842105263158 2.1265822784810133 -5.114205888396071
5.536842105263158 2.329113924050633 -4.822949876517859
5.536842105263158 2.5316455696202524 -4.595499896769398
5.536842105263158 2.7341772151898738 -4.415496683396148
5.536842105263158 2.9367088607594933 -4.270719304964799
5.536842105263158 3.139240506329113 -4.153102405100202
5.536842105263158 3.3417721518987342 -4.057198016775319
5.536842105263158 3.544303797468354 -3.9791025898708647
5.536842105263158 3.746835443037975 -3.9157715274567293
5.536842105263158 3.9493670886075947 -3.8645431983175116
5.536842105263158 4.151898734177214 -3.8227598110628973
5.536842105263158 4.3544303797468356 -3.7874326390458624
5.536842105263158 4.556962025316455 -3.7549615719011897
5.536842105263158 4.759493670886076 -3.721002717158338
5.536842105263158 4.962025316455696 -3.6806677272759973
5.536842105263158 5.164556962025316 -3.6292356263932177
5.536842105263158 5.367088607594937 -3.563304274518716
5.536842105263158 5.5696202531645564 -3.481846628125459
5.536842105263158 5.772151898734178 -3.38645637246221
5.536842105263158 5.974683544303797 -3.280586648454693
5.536842105263158 6.177215189873417 -3.168325278890725
5.536842105263158 6.379746835443038 -3.053401357489606
5.536842105263158 6.582278481012658 -2.9387105191347356
5.536842105263158 6.784810126582279 -2.8262573104817146
5.536842105263158 6.987341772151899 -2.7173020639576766
5.536842105263158 7.189873417721518 -2.6125577033204483
5.536842105263158 7.3924050632911396 -2.5123642009943166
5.536842105263158 7.594936708860759 -2.41682048571972
5.536842105263158 7.797468354430379 -2.325876387913391
5.536842105263158 8.0 -2.239393798102766

5.742105263157895 -8.0 -2.255694384979729
5.742105263157895 -7.7974683544303796 -2.3393208402663337
5.742105263157895 -7.594936708860759 -2.4267846927199788
5.742105263157895 -7.3924050632911396 -2.51810039548723
5.742105263157895 -7.189873417721519 -2.6131785043856617
5.742105263157895 -6.987341772151899 -2.711773433423322
5.742105263157895 -6.784810126582278 -2.8134131934619786
5.742105263157895 -6.582278481012658 -2.917311377796389
5.742105263157895 -6.379746835443038 -3.022270339535849
5.742105263157895 -6.177215189873418 -3.1266020565004458
5.742105263157895 -5.974683544303797 -3.2281202599397103
5.742105263157895 -5.772151898734178 -3.324283153207322
5.742105263157895 -5.5696202531645564 -3.4125578138270543
5.742105263157895 -5.367088607594937 -3.4909911857657567
5.742105263157895 -5.1645569620253164 -3.558813377195646
5.742105263157895 -4.962025316455696 -3.6167866980293537
5.742105263157895 -4.759493670886076 -3.6671048022662593
5.742105263157895 -4.556962025316455 -3.712912036459916
5.742105263157895 -4.3544303797468356 -3.757715618978898
5.742105263157895 -4.151898734177215 -3.8049439605769897
5.742105263157895 -3.9493670886075947 -3.8577494830140266
5.742105263157895 -3.746835443037975 -3.919026579211496
5.742105263157895 -3.5443037974683547 -3.9915776543768358
5.742105263157895 -3.3417721518987342 -4.078386341746275
5.742105263157895 -3.1392405063291138 -4.183011785943693
5.742105263157895 -2.9367088607594933 -4.310198811692095
5.742105263157895 -2.7341772151898738 -4.466955547635824
5.742105263157895 -2.5316455696202533 -4.664760216006734
5.742105263157895 -2.329113924050633 -4.9249122178204825
5.742105263157895 -2.1265822784810124 -5.2948636250671495
5.742105263157895 -1.9240506329113929 -5.921400516572759
5.742105263157895 -1.7215189873417724 -7.098822602305475
5.742105263157895 -1.518987341772152 -5.869762377457475
5.742105263157895 -1.3164556962025316 -5.346917545789499
5.742105263157895 -1.1139240506329111 -5.049830657222118
5.742105263157895 -0.9113924050632916 -4.8556955591819
5.742105263157895 -0.7088607594936711 -4.72312036248238
5.742105263157895 -0.5063291139240507 -4.633645354216099
5.742105263157895 -0.3037974683544302 -4.577915368379514
5.742105263157895 -0.10126582278481067 -4.5510963531147315
5.742105263157895 0.10126582278481067 -4.551096353119733
5.742105263157895 0.3037974683544302 -4.577915368373026
5.742105263157895 0.5063291139240498 -4.633645354197366
5.742105263157895 0.7088607594936711 -4.723120362470582
5.742105263157895 0.9113924050632907 -4.855695559144212
5.742105263157895 1.113924050632912 -5.049830657290047
5.742105263157895 1.3164556962025316 -5.3469175458486005
5.742105263157895 1.5189873417721511 -5.869762378952528
5.742105263157895 1.7215189873417724 -7.098822655284086
5.742105263157895 1.924050632911392 -5.921400517467251
5.742105263157895 2.1265822784810133 -5.2948636249539245
5.742105263157895 2.329113924050633 -4.924912217794197
5.742105263157895 2.5316455696202524 -4.664760215956601
5.742105263157895 2.7341772151898738 -4.466955547638764
5.742105263157895 2.9367088607594933 -4.3101988116824
5.742105263157895 3.139240506329113 -4.183011785952232
5.742105263157895 3.3417721518987342 -4.078386341747226
5.742105263157895 3.544303797468354 -3.991577654378215
5.742105263157895 3.746835443037975 -3.919026579213421
5.742105263157895 3.9493670886075947 -3.8577494830150543
5.742105263157895 4.151898734177214 -3.8049439605761046
5.742105263157895 4.3544303797468356 -3.7577156189784096
5.742105263157895 4.556962025316455 -3.7129120364611516
5.742105263157895 4.759493670886076 -3.6671048022676693
5.742105263157895 4.962025316455696 -3.616786698030868
5.742105263157895 5.164556962025316 -3.558813377195652
5.742105263157895 5.367088607594937 -3.4909911857656395
5.742105263157895 5.5696202531645564 -3.412557813826917
5.742105263157895 5.772151898734178 -3.324283153207795
5.742105263157895 5.974683544303797 -3.2281202599405527
5.742105263157895 6.177215189873417 -3.126602056500093
5.742105263157895 6.379746835443038 -3.022270339535862
5.742105263157895 6.582278481012658 -2.9173113777960733
5.742105263157895 6.784810126582279 -2.813413193462061
5.742105263157895 6.987341772151899 -2.711773433423298
5.742105263157895 7.189873417721518 -2.6131785043858
5.742105263157895 7.3924050632911396 -2.518100395487243
5.742105263157895 7.594936708860759 -2.4267846927199774
5.742105263157895 7.797468354430379 -2.3393208402663492
5.742105263157895 8.0 -2.2556943849797166

5.947368421052632 -8.0 -2.2681298465240154
5.947368421052632 -7.7974683544303796 -2.3488124476279757
5.947368421052632 -7.594936708860759 -2.432774860937648
5.947368421052632 -7.3924050632911396 -2.5199454582885585
5.947368421052632 -7.189873417721519 -2.610148256708086
5.947368421052632 -6.987341772151899 -2.7030630760711025
5.947368421052632 -6.784810126582278 -2.7981776007336316
5.947368421052632 -6.582278481012658 -2.8947356588381203
5.947368421052632 -6.379746835443038 -2.9916927794127286
5.947368421052632 -6.177215189873418 -3.0877001819431933
5.947368421052632 -5.974683544303797 -3.18114918315335
5.947368421052632 -5.772151898734178 -3.27031125163988
5.947368421052632 -5.5696202531645564 -3.3535907110876453
5.947368421052632 -5.367088607594937 -3.4298580787574604
5.947368421052632 -5.1645569620253164 -3.498768110875582
5.947368421052632 -4.962025316455696 -3.560936602791748
5.947368421052632 -4.759493670886076 -3.6178979582534465
5.947368421052632 -4.556962025316455 -3.6718719087274274
5.947368421052632 -4.3544303797468356 -3.725453699094447
5.947368421052632 -4.151898734177215 -3.7813505768451936
5.947368421052632 -3.9493670886075947 -3.8422353546655894
5.947368421052632 -3.746835443037975 -3.9107298078737474
5.947368421052632 -3.5443037974683547 -3.9895022030772704
5.947368421052632 -3.3417721518987342 -4.081467913423999
5.947368421052632 -3.1392405063291138 -4.190111900033446
5.947368421052632 -2.9367088607594933 -4.320008824983784
5.947368421052632 -2.7341772151898738 -4.477730746772836
5.947368421052632 -2.5316455696202533 -4.673600902454722
5.947368421052632 -2.329113924050633 -4.925456448899462
5.947368421052632 -2.1265822784810124 -5.267258214563813
5.947368421052632 -1.9240506329113929 -5.759061527413443
5.947368421052632 -1.7215189873417724 -6.178644830887902
5.947368421052632 -1.518987341772152 -5.745130257391446
5.947368421052632 -1.3164556962025316 -5.33167513051664
5.947368421052632 -1.1139240506329111 -5.061697964425535
5.947368421052632 -0.9113924050632916 -4.87811217350177
5.947368421052632 -0.7088607594936711 -4.750690309822749
5.947368421052632 -0.5063291139240507 -4.664014894785947
5.947368421052632 -0.3037974683544302 -4.6098082545199155
5.947368421052632 -0.10126582278481067 -4.5836700748419466
5.947368421052632 0.10126582278481067 -4.583670074833303
5.947368421052632 0.3037974683544302 -4.609808254510442
5.947368421052632 0.5063291139240498 -4.664014894788019
5.947368421052632 0.7088607594936711 -4.750690309810326
5.947368421052632 0.9113924050632907 -4.878112173567507
5.947368421052632 1.113924050632912 -5.06169796434136
5.947368421052632 1.3164556962025316 -5.331675130452394
5.947368421052632 1.5189873417721511 -5.745130257180822
5.947368421052632 1.7215189873417724 -6.178644825882951
5.947368421052632 1.924050632911392 -5.75906152840421
5.947368421052632 2.1265822784810133 -5.267258214781174
5.947368421052632 2.329113924050633 -4.92545644890216
5.947368421052632 2.5316455696202524 -4.6736009024040674
5.947368421052632 2.7341772151898738 -4.477730746786871
5.947368421052632 2.9367088607594933 -4.320008824988327
5.947368421052632 3.139240506329113 -4.1901119000185965
5.947368421052632 3.3417721518987342 -4.081467913420057
5.947368421052632 3.544303797468354 -3.989502203080069
5.947368421052632 3.746835443037975 -3.9107298078733703
5.947368421052632 3.9493670886075947 -3.8422353546677233
5.947368421052632 4.151898734177214 -3.7813505768488547
5.947368421052632 4.3544303797468356 -3.7254536990946074
5.947368421052632 4.556962025316455 -3.6718719087260934
5.947368421052632 4.759493670886076 -3.617897958253612
5.947368421052632 4.962025316455696 -3.5609366027913345
5.947368421052632 5.164556962025316 -3.49876811087815
5.947368421052632 5.367088607594937 -3.4298580787581314
5.947368421052632 5.5696202531645564 -3.3535907110875955
5.947368421052632 5.772151898734178 -3.2703112516399293
5.947368421052632 5.974683544303797 -3.1811491831535923
5.947368421052632 6.177215189873417 -3.0877001819427683
5.947368421052632 6.379746835443038 -2.9916927794129164
5.947368421052632 6.582278481012658 -2.8947356588381172
5.947368421052632 6.784810126582279 -2.7981776007335935
5.947368421052632 6.987341772151899 -2.703063076071175
5.947368421052632 7.189873417721518 -2.6101482567080727
5.947368421052632 7.3924050632911396 -2.5199454582885754
5.947368421052632 7.594936708860759 -2.432774860937607
5.947368421052632 7.797468354430379 -2.3488124476278194
5.947368421052632 8.0 -2.2681298465239625

6.152631578947369 -8.0 -2.2771896229541766
6.152631578947369 -7.7974683544303796 -2.354922694160202
6.152631578947369 -7.594936708860759 -2.435451879481429
6.152631578947369 -7.3924050632911396 -2.518651211499801
6.152631578947369 -7.189873417721519 -2.604299147238067
6.152631578947369 -6.987341772151899 -2.6920508087863153
6.152631578947369 -6.784810126582278 -2.7814084873168397
6.152631578947369 -6.582278481012658 -2.8716955133461264
6.152631578947369 -6.379746835443038 -2.9620427679949146
6.152631578947369 -6.177215189873418 -3.0514018451878653
6.152631578947369 -5.974683544303797 -3.138601772599069
6.152631578947369 -5.772151898734178 -3.2224628256839
6.152631578947369 -5.5696202531645564 -3.3019665716874913
6.152631578947369 -5.367088607594937 -3.37645588487933
6.152631578947369 -5.1645569620253164 -3.4458129155683457
6.152631578947369 -4.962025316455696 -3.5105562043525067
6.152631578947369 -4.759493670886076 -3.571823116345281
6.152631578947369 -4.556962025316455 -3.6312502825896575
6.152631578947369 -4.3544303797468356 -3.690803928014874
6.152631578947369 -4.151898734177215 -3.7526217056605944
6.152631578947369 -3.9493670886075947 -3.8189101312830296
6.152631578947369 -3.746835443037975 -3.891915597460647
6.152631578947369 -3.5443037974683547 -3.9739687686674827
6.152631578947369 -3.3417721518987342 -4.067597285609839
6.152631578947369 -3.1392405063291138 -4.175706950454685
6.152631578947369 -2.9367088607594933 -4.301838994868497
6.152631578947369 -2.7341772151898738 -4.45050020780523
6.152631578947369 -2.5316455696202533 -4.627447628291661
6.152631578947369 -2.329113924050633 -4.839169897069873
6.152631578947369 -2.1265822784810124 -5.087556479658008
6.152631578947369 -1.9240506329113929 -5.3422700820487306
6.152631578947369 -1.7215189873417724 -5.474428952333783
6.152631578947369 -1.518987341772152 -5.3740576084937395
6.152631578947369 -1.3164556962025316 -5.174134186817611
6.152631578947369 -1.1139240506329111 -4.989904747476867
6.152631578947369 -0.9113924050632916 -4.845143735709789
6.152631578947369 -0.7088607594936711 -4.737533830816213
6.152631578947369 -0.5063291139240507 -4.661660181479917
6.152631578947369 -0.3037974683544302 -4.613276677577327
6.152631578947369 -0.10126582278481067 -4.58971650552518
6.152631578947369 0.10126582278481067 -4.5897165055367495
6.152631578947369 0.3037974683544302 -4.6132766775774074
6.152631578947369 0.5063291139240498 -4.661660181482559
6.152631578947369 0.7088607594936711 -4.737533830826658
6.152631578947369 0.9113924050632907 -4.845143735684751
6.152631578947369 1.113924050632912 -4.989904747453573
6.152631578947369 1.3164556962025316 -5.174134186849448
6.152631578947369 1.5189873417721511 -5.374057608709509
6.152631578947369 1.7215189873417724 -5.474428952293978
6.152631578947369 1.924050632911392 -5.342270082159344
6.152631578947369 2.1265822784810133 -5.087556479530702
6.152631578947369 2.329113924050633 -4.839169897023657
6.152631578947369 2.5316455696202524 -4.62744762828019
6.152631578947369 2.7341772151898738 -4.4505002078047635
6.152631578947369 2.9367088607594933 -4.301838994862538
6.152631578947369 3.139240506329113 -4.175706950460645
6.152631578947369 3.3417721518987342 -4.06759728561148
6.152631578947369 3.544303797468354 -3.973968768669108
6.152631578947369 3.746835443037975 -3.8919155974600517
6.152631578947369 3.9493670886075947 -3.8189101312815232
6.152631578947369 4.151898734177214 -3.7526217056628224
6.152631578947369 4.3544303797468356 -3.6908039280149687
6.152631578947369 4.556962025316455 -3.6312502825902953
6.152631578947369 4.759493670886076 -3.571823116345072
6.152631578947369 4.962025316455696 -3.510556204352577
6.152631578947369 5.164556962025316 -3.4458129155680264
6.152631578947369 5.367088607594937 -3.3764558848790953
6.152631578947369 5.5696202531645564 -3.3019665716878404
6.152631578947369 5.772151898734178 -3.2224628256837695
6.152631578947369 5.974683544303797 -3.1386017725991597
6.152631578947369 6.177215189873417 -3.051401845188453
6.152631578947369 6.379746835443038 -2.9620427679948014
6.152631578947369 6.582278481012658 -2.8716955133460385
6.152631578947369 6.784810126582279 -2.781408487316787
6.152631578947369 6.987341772151899 -2.692050808786314
6.152631578947369 7.189873417721518 -2.604299147238134
6.152631578947369 7.3924050632911396 -2.518651211499803
6.152631578947369 7.594936708860759 -2.435451879481502
6.152631578947369 7.797468354430379 -2.3549226941602255
6.152631578947369 8.0 -2.2771896229541833

6.3578947368421055 -8.0 -2.2833127119977124
6.3578947368421055 -7.7974683544303796 -2.358148576509764
6.3578947368421055 -7.594936708860759 -2.435369781597657
6.3578947368421055 -7.3924050632911396 -2.51482053227717
6.3578947368421055 -7.189873417721519 -2.5962625896816296
6.3578947368421055 -6.987341772151899 -2.679357518798887
6.3578947368421055 -6.784810126582278 -2.76365064097
6.3578947368421055 -6.582278481012658 -2.8485611159489803
6.3578947368421055 -6.379746835443038 -2.9333847677137697
6.3578947368421055 -6.177215189873418 -3.0173179948926343
6.3578947368421055 -5.974683544303797 -3.0995108642472
6.3578947368421055 -5.772151898734178 -3.179153313471528
6.3578947368421055 -5.5696202531645564 -3.255589100376491
6.3578947368421055 -5.367088607594937 -3.328439379793893
6.3578947368421055 -5.1645569620253164 -3.397707323402279
6.3578947368421055 -4.962025316455696 -3.4638347200669335
6.3578947368421055 -4.759493670886076 -3.527694720806063
6.3578947368421055 -4.556962025316455 -3.5905267177552647
6.3578947368421055 -4.3544303797468356 -3.6538382514232315
6.3578947368421055 -4.151898734177215 -3.719305548029467
6.3578947368421055 -3.9493670886075947 -3.7886981329598886
6.3578947368421055 -3.746835443037975 -3.8638402263076346
6.3578947368421055 -3.5443037974683547 -3.9466090555103825
6.3578947368421055 -3.3417721518987342 -4.038960060284043
6.3578947368421055 -3.1392405063291138 -4.14295702171414
6.3578947368421055 -2.9367088607594933 -4.260757871591638
6.3578947368421055 -2.7341772151898738 -4.3944291811668155
6.3578947368421055 -2.5316455696202533 -4.545240636379969
6.3578947368421055 -2.329113924050633 -4.711505035080106
6.3578947368421055 -2.1265822784810124 -4.882900338053469
6.3578947368421055 -1.9240506329113929 -5.030006854425594
6.3578947368421055 -1.7215189873417724 -5.1035857186045765
6.3578947368421055 -1.518987341772152 -5.077479321633033
6.3578947368421055 -1.3164556962025316 -4.984934969269634
6.3578947368421055 -1.1139240506329111 -4.874673160149769
6.3578947368421055 -0.9113924050632916 -4.773854560681098
6.3578947368421055 -0.7088607594936711 -4.69205077641112
6.3578947368421055 -0.5063291139240507 -4.631351284146317
6.3578947368421055 -0.3037974683544302 -4.591488571775179
6.3578947368421055 -0.10126582278481067 -4.571777769961114
6.3578947368421055 0.10126582278481067 -4.5717777699476985
6.3578947368421055 0.3037974683544302 -4.591488571787135
6.3578947368421055 0.5063291139240498 -4.6313512841416244
6.3578947368421055 0.7088607594936711 -4.692050776405039
6.3578947368421055 0.9113924050632907 -4.773854560665315
6.3578947368421055 1.113924050632912 -4.87467316015699
6.3578947368421055 1.3164556962025316 -4.984934969317533
6.3578947368421055 1.5189873417721511 -5.077479321767662
6.3578947368421055 1.7215189873417724 -5.103585718632955
6.3578947368421055 1.924050632911392 -5.030006854377328
6.3578947368421055 2.1265822784810133 -4.882900337970654
6.3578947368421055 2.329113924050633 -4.711505035101545
6.3578947368421055 2.5316455696202524 -4.545240636399399
6.3578947368421055 2.7341772151898738 -4.394429181169073
6.3578947368421055 2.9367088607594933 -4.260757871592799
6.3578947368421055 3.139240506329113 -4.142957021710999
6.3578947368421055 3.3417721518987342 -4.0389600602857785
6.3578947368421055 3.544303797468354 -3.9466090555124302
6.3578947368421055 3.746835443037975 -3.863840226306608
6.3578947368421055 3.9493670886075947 -3.7886981329601483
6.3578947368421055 4.151898734177214 -3.7193055480302686
6.3578947368421055 4.3544303797468356 -3.6538382514233123
6.3578947368421055 4.556962025316455 -3.5905267177554334
6.3578947368421055 4.759493670886076 -3.5276947208062794
6.3578947368421055 4.962025316455696 -3.4638347200672386
6.3578947368421055 5.164556962025316 -3.3977073234022996
6.3578947368421055 5.367088607594937 -3.3284393797942866
6.3578947368421055 5.5696202531645564 -3.2555891003764534
6.3578947368421055 5.772151898734178 -3.17915331347161
6.3578947368421055 5.974683544303797 -3.0995108642472147
6.3578947368421055 6.177215189873417 -3.017317994892743
6.3578947368421055 6.379746835443038 -2.933384767713675
6.3578947368421055 6.582278481012658 -2.848561115948954
6.3578947368421055 6.784810126582279 -2.7636506409700443
6.3578947368421055 6.987341772151899 -2.6793575187988834
6.3578947368421055 7.189873417721518 -2.5962625896816216
6.3578947368421055 7.3924050632911396 -2.514820532277229
6.3578947368421055 7.594936708860759 -2.435369781597592
6.3578947368421055 7.797468354430379 -2.3581485765097407
6.3578947368421055 8.0 -2.283312711997694

6.563157894736842 -8.0 -2.28688425240449
6.563157894736842 -7.7974683544303796 -2.3589130356702808
6.563157894736842 -7.594936708860759 -2.432983319464484
6.563157894736842 -7.3924050632911396 -2.508927045885049
6.563157894736842 -7.189873417721519 -2.5865079393561907
6.563157894736842 -6.987341772151899 -2.6654112469060673
6.563157894736842 -6.784810126582278 -2.745236664220948
6.563157894736842 -6.582278481012658 -2.825497778879588
6.563157894736842 -6.379746835443038 -2.9056323203350876
6.563157894736842 -6.177215189873418 -2.9850278019151806
6.563157894736842 -5.974683544303797 -3.0630659811792893
6.563157894736842 -5.772151898734178 -3.139186219226913
6.563157894736842 -5.5696202531645564 -3.2129622601316394
6.563157894736842 -5.367088607594937 -3.2841805822861962
6.563157894736842 -5.1645569620253164 -3.3529042018621844
6.563157894736842 -4.962025316455696 -3.4195067469725
6.563157894736842 -4.759493670886076 -3.484668773413169
6.563157894736842 -4.556962025316455 -3.549339089878132
6.563157894736842 -4.3544303797468356 -3.6146733225621532
6.563157894736842 -4.151898734177215 -3.6819658765945076
6.563157894736842 -3.9493670886075947 -3.7525888600838053
6.563157894736842 -3.746835443037975 -3.8279443253538266
6.563157894736842 -3.5443037974683547 -3.9094267168013785
6.563157894736842 -3.3417721518987342 -3.9983809926115788
6.563157894736842 -3.1392405063291138 -4.09602496612218
6.563157894736842 -2.9367088607594933 -4.203272898065816
6.563157894736842 -2.7341772151898738 -4.32033478170806
6.563157894736842 -2.5316455696202533 -4.445854644506193
6.563157894736842 -2.329113924050633 -4.575236045209654
6.563157894736842 -2.1265822784810124 -4.698069676913234
6.563157894736842 -1.9240506329113929 -4.79647795367196
6.563157894736842 -1.7215189873417724 -4.850102974731231
6.563157894736842 -1.518987341772152 -4.850362422923238
6.563157894736842 -1.3164556962025316 -4.808794289846308
6.563157894736842 -1.1139240506329111 -4.746751976119503
6.563157894736842 -0.9113924050632916 -4.6819174179565985
6.563157894736842 -0.7088607594936711 -4.624565923274623
6.563157894736842 -0.5063291139240507 -4.579598638320515
6.563157894736842 -0.3037974683544302 -4.549054649202617
6.563157894736842 -0.10126582278481067 -4.533674111437899
6.563157894736842 0.10126582278481067 -4.533674111449871
6.563157894736842 0.3037974683544302 -4.549054649182607
6.563157894736842 0.5063291139240498 -4.5795986383052325
6.563157894736842 0.7088607594936711 -4.6245659232811285
6.563157894736842 0.9113924050632907 -4.681917417983734
6.563157894736842 1.113924050632912 -4.746751976125876
6.563157894736842 1.3164556962025316 -4.8087942898449665
6.563157894736842 1.5189873417721511 -4.850362422972607
6.563157894736842 1.7215189873417724 -4.850102974718088
6.563157894736842 1.924050632911392 -4.796477953677205
6.563157894736842 2.1265822784810133 -4.6980696769139625
6.563157894736842 2.329113924050633 -4.575236045201775
6.563157894736842 2.5316455696202524 -4.44585464451798
6.563157894736842 2.7341772151898738 -4.320334781709245
6.563157894736842 2.9367088607594933 -4.203272898066419
6.563157894736842 3.139240506329113 -4.096024966119117
6.563157894736842 3.3417721518987342 -3.9983809926116662
6.563157894736842 3.544303797468354 -3.9094267168014287
6.563157894736842 3.746835443037975 -3.8279443253537093
6.563157894736842 3.9493670886075947 -3.752588860081719
6.563157894736842 4.151898734177214 -3.6819658765942282
6.563157894736842 4.3544303797468356 -3.6146733225622687
6.563157894736842 4.556962025316455 -3.5493390898781687
6.563157894736842 4.759493670886076 -3.4846687734131145
6.563157894736842 4.962025316455696 -3.419506746972889
6.563157894736842 5.164556962025316 -3.35290420186261
6.563157894736842 5.367088607594937 -3.284180582286459
6.563157894736842 5.5696202531645564 -3.2129622601315573
6.563157894736842 5.772151898734178 -3.1391862192265956
6.563157894736842 5.974683544303797 -3.0630659811792955
6.563157894736842 6.177215189873417 -2.985027801915081
6.563157894736842 6.379746835443038 -2.9056323203352403
6.563157894736842 6.582278481012658 -2.825497778879682
6.563157894736842 6.784810126582279 -2.7452366642209722
6.563157894736842 6.987341772151899 -2.665411246906121
6.563157894736842 7.189873417721518 -2.5865079393561756
6.563157894736842 7.3924050632911396 -2.508927045885088
6.563157894736842 7.594936708860759 -2.4329833194645047
6.563157894736842 7.797468354430379 -2.3589130356702612
6.563157894736842 8.0 -2.286884252404528

6.768421052631579 -8.0 -2.288236819348837
6.768421052631579 -7.7974683544303796 -2.3575706758256567
6.768421052631579 -7.594936708860759 -2.4286606812569294
6.768421052631579 -7.3924050632911396 -2.5013382302517955
6.768421052631579 -7.189873417721519 -2.5753799354509517
6.768421052631579 -6.987341772151899 -2.650502571752357
6.768421052631579 -6.784810126582278 -2.72636154311268
6.768421052631579 -6.582278481012658 -2.8025551744374444
6.768421052631579 -6.379746835443038 -2.87863742391797
6.768421052631579 -6.177215189873418 -2.954141338281132
6.768421052631579 -5.974683544303797 -3.0286143683180518
6.768421052631579 -5.772151898734178 -3.1016643196955083
6.768421052631579 -5.5696202531645564 -3.173011483423607
6.768421052631579 -5.367088607594937 -3.242539288673701
6.768421052631579 -5.1645569620253164 -3.31033408234582
6.768421052631579 -4.962025316455696 -3.3767056402201945
6.768421052631579 -4.759493670886076 -3.442183951079565
6.768421052631579 -4.556962025316455 -3.507493354405313
6.768421052631579 -4.3544303797468356 -3.573509938706732
6.768421052631579 -4.151898734177215 -3.6412101787601956
6.768421052631579 -3.9493670886075947 -3.7116173181724363
6.768421052631579 -3.746835443037975 -3.7857474238498794
6.768421052631579 -3.5443037974683547 -3.8645500978513057
6.768421052631579 -3.3417721518987342 -3.948829522542632
6.768421052631579 -3.1392405063291138 -4.039118513387536
6.768421052631579 -2.9367088607594933 -4.1354595793567315
6.768421052631579 -2.7341772151898738 -4.2370241395143395
6.768421052631579 -2.5316455696202533 -4.34149385619213
6.768421052631579 -2.329113924050633 -4.444213746209812
6.768421052631579 -2.1265822784810124 -4.537486637095684
6.768421052631579 -1.9240506329113929 -4.611131181158194
6.768421052631579 -1.7215189873417724 -4.655753663902594
6.768421052631579 -1.518987341772152 -4.667923103090406
6.768421052631579 -1.3164556962025316 -4.6526428734324945
6.768421052631579 -1.1139240506329111 -4.620265124972792
6.768421052631579 -0.9113924050632916 -4.581371809173647
6.768421052631579 -0.7088607594936711 -4.543897481169299
6.768421052631579 -0.5063291139240507 -4.512828335668207
6.768421052631579 -0.3037974683544302 -4.490967435339096
6.768421052631579 -0.10126582278481067 -4.4797426514567915
6.768421052631579 0.10126582278481067 -4.47974265146688
6.768421052631579 0.3037974683544302 -4.490967435339572
6.768421052631579 0.5063291139240498 -4.512828335654213
6.768421052631579 0.7088607594936711 -4.543897481170995
6.768421052631579 0.9113924050632907 -4.581371809189507
6.768421052631579 1.113924050632912 -4.620265124973517
6.768421052631579 1.3164556962025316 -4.652642873430609
6.768421052631579 1.5189873417721511 -4.667923103063972
6.768421052631579 1.7215189873417724 -4.655753663906044
6.768421052631579 1.924050632911392 -4.611131181135392
6.768421052631579 2.1265822784810133 -4.537486637076828
6.768421052631579 2.329113924050633 -4.4442137462202504
6.768421052631579 2.5316455696202524 -4.341493856180147
6.768421052631579 2.7341772151898738 -4.237024139518119
6.768421052631579 2.9367088607594933 -4.135459579358193
6.768421052631579 3.139240506329113 -4.039118513390023
6.768421052631579 3.3417721518987342 -3.9488295225415833
6.768421052631579 3.544303797468354 -3.8645500978508176
6.768421052631579 3.746835443037975 -3.7857474238497013
6.768421052631579 3.9493670886075947 -3.7116173181713696
6.768421052631579 4.151898734177214 -3.641210178758548
6.768421052631579 4.3544303797468356 -3.5735099387058202
6.768421052631579 4.556962025316455 -3.507493354405168
6.768421052631579 4.759493670886076 -3.442183951079569
6.768421052631579 4.962025316455696 -3.3767056402201754
6.768421052631579 5.164556962025316 -3.3103340823466603
6.768421052631579 5.367088607594937 -3.2425392886738296
6.768421052631579 5.5696202531645564 -3.1730114834235037
6.768421052631579 5.772151898734178 -3.1016643196955083
6.768421052631579 5.974683544303797 -3.0286143683181153
6.768421052631579 6.177215189873417 -2.954141338280936
6.768421052631579 6.379746835443038 -2.878637423918004
6.768421052631579 6.582278481012658 -2.802555174437485
6.768421052631579 6.784810126582279 -2.726361543112689
6.768421052631579 6.987341772151899 -2.650502571752433
6.768421052631579 7.189873417721518 -2.575379935450966
6.768421052631579 7.3924050632911396 -2.5013382302517773
6.768421052631579 7.594936708860759 -2.4286606812569214
6.768421052631579 7.797468354430379 -2.3575706758256487
6.768421052631579 8.0 -2.2882368193488563

6.973684210526316 -8.0 -2.287654599578334
6.973684210526316 -7.7974683544303796 -2.3544161401556356
6.973684210526316 -7.594936708860759 -2.4226978353061375
6.973684210526316 -7.3924050632911396 -2.4923377316378876
6.973684210526316 -7.189873417721519 -2.5631308307195138
6.973684210526316 -6.987341772151899 -2.6348274158886897
6.973684210526316 -6.784810126582278 -2.707134657400036
6.973684210526316 -6.582278481012658 -2.779722990741375
6.973684210526316 -6.379746835443038 -2.852238740013612
6.973684210526316 -6.177215189873418 -2.924324027923973
6.973684210526316 -5.974683544303797 -2.995644029209627
6.973684210526316 -5.772151898734178 -3.065920076300662
6.973684210526316 -5.5696202531645564 -3.1349652627910896
6.973684210526316 -5.367088607594937 -3.2027175575989544
6.973684210526316 -5.1645569620253164 -3.2692647439697726
6.973684210526316 -4.962025316455696 -3.334856258540373
6.973684210526316 -4.759493670886076 -3.3998992005392568
6.973684210526316 -4.556962025316455 -3.4649386935079414
6.973684210526316 -4.3544303797468356 -3.530625266937337
6.973684210526316 -4.151898734177215 -3.59767293709711
6.973684210526316 -3.9493670886075947 -3.6668106845853083
6.973684210526316 -3.746835443037975 -3.7387271048499437
6.973684210526316 -3.5443037974683547 -3.8140034895456543
6.973684210526316 -3.3417721518987342 -3.893024823272142
6.973684210526316 -3.1392405063291138 -3.9758516686461456
6.973684210526316 -2.9367088607594933 -4.062030654287978
6.973684210526316 -2.7341772151898738 -4.150324260933407
6.973684210526316 -2.5316455696202533 -4.238370448745751
6.973684210526316 -2.329113924050633 -4.322374476785636
6.973684210526316 -2.1265822784810124 -4.397115020947442
6.973684210526316 -1.9240506329113929 -4.4567155135156495
6.973684210526316 -1.7215189873417724 -4.496416408382065
6.973684210526316 -1.518987341772152 -4.514664980668947
6.973684210526316 -1.3164556962025316 -4.513997375499669
6.973684210526316 -1.1139240506329111 -4.499929051551572
6.973684210526316 -0.9113924050632916 -4.47883122463098
6.973684210526316 -0.7088607594936711 -4.456273818114853
6.973684210526316 -0.5063291139240507 -4.43637030844088
6.973684210526316 -0.3037974683544302 -4.4218180479828195
6.973684210526316 -0.10126582278481067 -4.414186489042358
6.973684210526316 0.10126582278481067 -4.414186489039441
6.973684210526316 0.3037974683544302 -4.421818047977417
6.973684210526316 0.5063291139240498 -4.436370308445414
6.973684210526316 0.7088607594936711 -4.456273818117883
6.973684210526316 0.9113924050632907 -4.478831224632708
6.973684210526316 1.113924050632912 -4.499929051559555
6.973684210526316 1.3164556962025316 -4.51399737551357
6.973684210526316 1.5189873417721511 -4.5146649806761046
6.973684210526316 1.7215189873417724 -4.496416408375439
6.973684210526316 1.924050632911392 -4.456715513523461
6.973684210526316 2.1265822784810133 -4.397115020959338
6.973684210526316 2.329113924050633 -4.32237447678235
6.973684210526316 2.5316455696202524 -4.238370448747281
6.973684210526316 2.7341772151898738 -4.150324260932452
6.973684210526316 2.9367088607594933 -4.062030654287924
6.973684210526316 3.139240506329113 -3.975851668644466
6.973684210526316 3.3417721518987342 -3.893024823271416
6.973684210526316 3.544303797468354 -3.814003489545201
6.973684210526316 3.746835443037975 -3.7387271048492603
6.973684210526316 3.9493670886075947 -3.6668106845865087
6.973684210526316 4.151898734177214 -3.597672937096487
6.973684210526316 4.3544303797468356 -3.5306252669373874
6.973684210526316 4.556962025316455 -3.464938693507934
6.973684210526316 4.759493670886076 -3.399899200539011
6.973684210526316 4.962025316455696 -3.334856258539945
6.973684210526316 5.164556962025316 -3.2692647439701528
6.973684210526316 5.367088607594937 -3.202717557598871
6.973684210526316 5.5696202531645564 -3.1349652627911717
6.973684210526316 5.772151898734178 -3.0659200763003263
6.973684210526316 5.974683544303797 -2.9956440292095876
6.973684210526316 6.177215189873417 -2.924324027924011
6.973684210526316 6.379746835443038 -2.85223874001352
6.973684210526316 6.582278481012658 -2.7797229907413312
6.973684210526316 6.784810126582279 -2.7071346574001405
6.973684210526316 6.987341772151899 -2.6348274158886245
6.973684210526316 7.189873417721518 -2.56313083071948
6.973684210526316 7.3924050632911396 -2.492337731637853
6.973684210526316 7.594936708860759 -2.4226978353061086
6.973684210526316 7.797468354430379 -2.3544161401556596
6.973684210526316 8.0 -2.2876545995783317

7.178947368421053 -8.0 -2.285379011660263
7.178947368421053 -7.7974683544303796 -2.34969330858834
7.178947368421053 -7.594936708860759 -2.41533238009951
7.178947368421053 -7.3924050632911396 -2.482144860918484
7.178947368421053 -7.189873417721519 -2.549946085637399
7.178947368421053 -6.987341772151899 -2.6185184631904788
7.178947368421053 -6.784810126582278 -2.6876146459503425
7.178947368421053 -6.582278481012658 -2.7569644113497427
7.178947368421053 -6.379746835443038 -2.8262860263925487
7.178947368421053 -6.177215189873418 -2.895302448414877
7.178947368421053 -5.974683544303797 -2.9637619837386864
7.178947368421053 -5.772151898734178 -3.031462027887877
7.178947368421053 -5.5696202531645564 -3.0982734314903904
7.178947368421053 -5.367088607594937 -3.1641621866783254
7.178947368421053 -5.1645569620253164 -3.229204855398765
7.178947368421053 -4.962025316455696 -3.293594679006942
7.178947368421053 -4.759493670886076 -3.3576365476174024
7.178947368421053 -4.556962025316455 -3.421730572721544
7.178947368421053 -4.3544303797468356 -3.486345308293606
7.178947368421053 -4.151898734177215 -3.5519821593645036
7.178947368421053 -3.9493670886075947 -3.6191319096212173
7.178947368421053 -3.746835443037975 -3.688222621353545
7.178947368421053 -3.5443037974683547 -3.7595557274010756
7.178947368421053 -3.3417721518987342 -3.833224560550139
7.178947368421053 -3.1392405063291138 -3.9090080632982125
7.178947368421053 -2.9367088607594933 -3.9862346096085366
7.178947368421053 -2.7341772151898738 -4.06362205034429
7.178947368421053 -2.5316455696202533 -4.1391286730062316
7.178947368421053 -2.329113924050633 -4.209902000939308
7.178947368421053 -2.1265822784810124 -4.272472377515093
7.178947368421053 -1.9240506329113929 -4.32333573406182
7.178947368421053 -1.7215189873417724 -4.3598942570329315
7.178947368421053 -1.518987341772152 -4.381385630260158
7.178947368421053 -1.3164556962025316 -4.389244137021711
7.178947368421053 -1.1139240506329111 -4.38664043126019
7.178947368421053 -0.9113924050632916 -4.377516814622376
7.178947368421053 -0.7088607594936711 -4.365672534197164
7.178947368421053 -0.5063291139240507 -4.354221434747614
7.178947368421053 -0.3037974683544302 -4.345414923075667
7.178947368421053 -0.10126582278481067 -4.3406725656725245
7.178947368421053 0.10126582278481067 -4.340672565672584
7.178947368421053 0.3037974683544302 -4.3454149230724655
7.178947368421053 0.5063291139240498 -4.354221434747201
7.178947368421053 0.7088607594936711 -4.3656725342029254
7.178947368421053 0.9113924050632907 -4.377516814622535
7.178947368421053 1.113924050632912 -4.386640431259943
7.178947368421053 1.3164556962025316 -4.3892441370229465
7.178947368421053 1.5189873417721511 -4.381385630275712
7.178947368421053 1.7215189873417724 -4.3598942570399135
7.178947368421053 1.924050632911392 -4.323335734057208
7.178947368421053 2.1265822784810133 -4.27247237751589
7.178947368421053 2.329113924050633 -4.209902000940712
7.178947368421053 2.5316455696202524 -4.139128673004544
7.178947368421053 2.7341772151898738 -4.063622050346149
7.178947368421053 2.9367088607594933 -3.9862346096083794
7.178947368421053 3.139240506329113 -3.9090080632967608
7.178947368421053 3.3417721518987342 -3.8332245605487634
7.178947368421053 3.544303797468354 -3.759555727399224
7.178947368421053 3.746835443037975 -3.688222621353374
7.178947368421053 3.9493670886075947 -3.6191319096212937
7.178947368421053 4.151898734177214 -3.55198215936467
7.178947368421053 4.3544303797468356 -3.4863453082939424
7.178947368421053 4.556962025316455 -3.4217305727211946
7.178947368421053 4.759493670886076 -3.357636547617534
7.178947368421053 4.962025316455696 -3.2935946790065405
7.178947368421053 5.164556962025316 -3.2292048553980917
7.178947368421053 5.367088607594937 -3.1641621866781406
7.178947368421053 5.5696202531645564 -3.098273431490422
7.178947368421053 5.772151898734178 -3.0314620278880002
7.178947368421053 5.974683544303797 -2.963761983738812
7.178947368421053 6.177215189873417 -2.8953024484149816
7.178947368421053 6.379746835443038 -2.826286026392533
7.178947368421053 6.582278481012658 -2.756964411349768
7.178947368421053 6.784810126582279 -2.687614645950523
7.178947368421053 6.987341772151899 -2.618518463190453
7.178947368421053 7.189873417721518 -2.549946085637342
7.178947368421053 7.3924050632911396 -2.482144860918492
7.178947368421053 7.594936708860759 -2.4153323800994912
7.178947368421053 7.797468354430379 -2.349693308588386
7.178947368421053 8.0 -2.285379011660268

7.38421052631579 -8.0 -2.2816147643536695
7.38421052631579 -7.7974683544303796 -2.343604183277881
7.38421052631579 -7.594936708860759 -2.40675581797052
7.38421052631579 -7.3924050632911396 -2.4709306022454145
7.38421052631579 -7.189873417721519 -2.535963974725732
7.38421052631579 -6.987341772151899 -2.601667379398144
7.38421052631579 -6.784810126582278 -2.667832023954215
7.38421052631579 -6.582278481012658 -2.7342354256080332
7.38421052631579 -6.379746835443038 -2.8006510964178712
7.38421052631579 -6.177215189873418 -2.8668613730069965
7.38421052631579 -5.974683544303797 -2.9326728758145855
7.38421052631579 -5.772151898734178 -2.9979334449606916
7.38421052631579 -5.5696202531645564 -3.0625487672248415
7.38421052631579 -5.367088607594937 -3.1264964567584324
7.38421052631579 -5.1645569620253164 -3.189835252021906
7.38421052631579 -4.962025316455696 -3.25270732977722
7.38421052631579 -4.759493670886076 -3.315332450834735
7.38421052631579 -4.556962025316455 -3.377993521579214
7.38421052631579 -4.3544303797468356 -3.4410138726662223
7.38421052631579 -4.151898734177215 -3.5047268444573216
7.38421052631579 -3.9493670886075947 -3.5694379934167233
7.38421052631579 -3.746835443037975 -3.635379469212127
7.38421052631579 -3.5443037974683547 -3.7026551764337214
7.38421052631579 -3.3417721518987342 -3.7711748522818054
7.38421052631579 -3.1392405063291138 -3.8405762536603354
7.38421052631579 -2.9367088607594933 -3.9101390375589884
7.38421052631579 -2.7341772151898738 -3.978704061165071
7.38421052631579 -2.5316455696202533 -4.0446294586426745
7.38421052631579 -2.329113924050633 -4.105836741899101
7.38421052631579 -2.1265822784810124 -4.1600107447809025
7.38421052631579 -1.9240506329113929 -4.204986089264031
7.38421052631579 -1.7215189873417724 -4.239257270062347
7.38421052631579 -1.518987341772152 -4.262426672116157
7.38421052631579 -1.3164556962025316 -4.275367893963888
7.38421052631579 -1.1139240506329111 -4.280011117077662
7.38421052631579 -0.9113924050632916 -4.278866696991499
7.38421052631579 -0.7088607594936711 -4.274511892996281
7.38421052631579 -0.5063291139240507 -4.269210447436135
7.38421052631579 -0.3037974683544302 -4.264709700716766
7.38421052631579 -0.10126582278481067 -4.262171828091656
7.38421052631579 0.10126582278481067 -4.262171828093471
7.38421052631579 0.3037974683544302 -4.264709700713994
7.38421052631579 0.5063291139240498 -4.269210447437327
7.38421052631579 0.7088607594936711 -4.274511892998033
7.38421052631579 0.9113924050632907 -4.278866696993949
7.38421052631579 1.113924050632912 -4.280011117080169
7.38421052631579 1.3164556962025316 -4.275367893965191
7.38421052631579 1.5189873417721511 -4.262426672125377
7.38421052631579 1.7215189873417724 -4.2392572700588955
7.38421052631579 1.924050632911392 -4.204986089258244
7.38421052631579 2.1265822784810133 -4.160010744782403
7.38421052631579 2.329113924050633 -4.1058367418974
7.38421052631579 2.5316455696202524 -4.044629458641712
7.38421052631579 2.7341772151898738 -3.97870406116401
7.38421052631579 2.9367088607594933 -3.9101390375605445
7.38421052631579 3.139240506329113 -3.840576253661504
7.38421052631579 3.3417721518987342 -3.7711748522813644
7.38421052631579 3.544303797468354 -3.7026551764335283
7.38421052631579 3.746835443037975 -3.635379469212409
7.38421052631579 3.9493670886075947 -3.5694379934170213
7.38421052631579 4.151898734177214 -3.5047268444573216
7.38421052631579 4.3544303797468356 -3.4410138726664767
7.38421052631579 4.556962025316455 -3.377993521579493
7.38421052631579 4.759493670886076 -3.315332450834612
7.38421052631579 4.962025316455696 -3.252707329777129
7.38421052631579 5.164556962025316 -3.189835252021577
7.38421052631579 5.367088607594937 -3.1264964567582303
7.38421052631579 5.5696202531645564 -3.0625487672248464
7.38421052631579 5.772151898734178 -2.997933444960653
7.38421052631579 5.974683544303797 -2.9326728758144456
7.38421052631579 6.177215189873417 -2.866861373007056
7.38421052631579 6.379746835443038 -2.8006510964179583
7.38421052631579 6.582278481012658 -2.7342354256080283
7.38421052631579 6.784810126582279 -2.667832023954142
7.38421052631579 6.987341772151899 -2.601667379398161
7.38421052631579 7.189873417721518 -2.535963974725672
7.38421052631579 7.3924050632911396 -2.4709306022453883
7.38421052631579 7.594936708860759 -2.406755817970517
7.38421052631579 7.797468354430379 -2.343604183277872
7.38421052631579 8.0 -2.281614764353614

7.589473684210526 -8.0 -2.2765357170211518
7.589473684210526 -7.7974683544303796 -2.336316856470802
7.589473684210526 -7.594936708860759 -2.3971238494986298
7.589473684210526 -7.3924050632911396 -2.4588302105973145
7.589473684210526 -7.189873417721519 -2.521290043233851
7.589473684210526 -6.987341772151899 -2.584340061870168
7.589473684210526 -6.784810126582278 -2.6478033721250025
7.589473684210526 -6.582278481012658 -2.7114952888425408
7.589473684210526 -6.379746835443038 -2.7752313055053444
7.589473684210526 -6.177215189873418 -2.8388370590725716
7.589473684210526 -5.974683544303797 -2.9021597732689597
7.589473684210526 -5.772151898734178 -2.965080255417161
7.589473684210526 -5.5696202531645564 -3.0275241461694473
7.589473684210526 -5.367088607594937 -3.08947087631073
7.589473684210526 -5.1645569620253164 -3.150958755918739
7.589473684210526 -4.962025316455696 -3.212084842812424
7.589473684210526 -4.759493670886076 -3.272998664615298
7.589473684210526 -4.556962025316455 -3.333889380760122
7.589473684210526 -4.3544303797468356 -3.394966409032531
7.589473684210526 -4.151898734177215 -3.4564337733900374
7.589473684210526 -3.9493670886075947 -3.5184584135267873
7.589473684210526 -3.746835443037975 -3.581132528497599
7.589473684210526 -3.5443037974683547 -3.6444299747980753
7.589473684210526 -3.3417721518987342 -3.7081572740184323
7.589473684210526 -3.1392405063291138 -3.7719015983783324
7.589473684210526 -2.9367088607594933 -3.834982030761858
7.589473684210526 -2.7341772151898738 -3.896417017036344
7.589473684210526 -2.5316455696202533 -3.9549294655090024
7.589473684210526 -2.329113924050633 -4.009017377572076
7.589473684210526 -2.1265822784810124 -4.057113555884034
7.589473684210526 -1.9240506329113929 -4.097832576685888
7.589473684210526 -1.7215189873417724 -4.130256434437259
7.589473684210526 -1.518987341772152 -4.154165227971195
7.589473684210526 -1.3164556962025316 -4.170116304884545
7.589473684210526 -1.1139240506329111 -4.179333583920483
7.589473684210526 -0.9113924050632916 -4.183454106401094
7.589473684210526 -0.7088607594936711 -4.184230007662269
7.589473684210526 -0.5063291139240507 -4.1832736474309264
7.589473684210526 -0.3037974683544302 -4.181886149123208
7.589473684210526 -0.10126582278481067 -4.180965017780697
7.589473684210526 0.10126582278481067 -4.180965017776479
7.589473684210526 0.3037974683544302 -4.181886149123568
7.589473684210526 0.5063291139240498 -4.18327364743358
7.589473684210526 0.7088607594936711 -4.184230007664091
7.589473684210526 0.9113924050632907 -4.183454106403518
7.589473684210526 1.113924050632912 -4.179333583918613
7.589473684210526 1.3164556962025316 -4.170116304885422
7.589473684210526 1.5189873417721511 -4.154165227973044
7.589473684210526 1.7215189873417724 -4.130256434437241
7.589473684210526 1.924050632911392 -4.097832576686991
7.589473684210526 2.1265822784810133 -4.057113555880927
7.589473684210526 2.329113924050633 -4.0090173775724605
7.589473684210526 2.5316455696202524 -3.9549294655077527
7.589473684210526 2.7341772151898738 -3.8964170170368067
7.589473684210526 2.9367088607594933 -3.8349820307626734
7.589473684210526 3.139240506329113 -3.7719015983799062
7.589473684210526 3.3417721518987342 -3.7081572740178643
7.589473684210526 3.544303797468354 -3.644429974797891
7.589473684210526 3.746835443037975 -3.581132528496955
7.589473684210526 3.9493670886075947 -3.518458413526313
7.589473684210526 4.151898734177214 -3.4564337733903363
7.589473684210526 4.3544303797468356 -3.3949664090320297
7.589473684210526 4.556962025316455 -3.333889380760397
7.589473684210526 4.759493670886076 -3.2729986646154297
7.589473684210526 4.962025316455696 -3.21208484281267
7.589473684210526 5.164556962025316 -3.1509587559182144
7.589473684210526 5.367088607594937 -3.089470876310598
7.589473684210526 5.5696202531645564 -3.0275241461695184
7.589473684210526 5.772151898734178 -2.96508025541723
7.589473684210526 5.974683544303797 -2.9021597732688607
7.589473684210526 6.177215189873417 -2.838837059072632
7.589473684210526 6.379746835443038 -2.775231305505316
7.589473684210526 6.582278481012658 -2.7114952888426145
7.589473684210526 6.784810126582279 -2.6478033721249976
7.589473684210526 6.987341772151899 -2.5843400618702117
7.589473684210526 7.189873417721518 -2.5212900432339214
7.589473684210526 7.3924050632911396 -2.4588302105973012
7.589473684210526 7.594936708860759 -2.397123849498634
7.589473684210526 7.797468354430379 -2.3363168564708
7.589473684210526 8.0 -2.2765357170211975

7.794736842105263 -8.0 -2.270290189256412
7.794736842105263 -7.7974683544303796 -2.327972312843298
7.794736842105263 -7.594936708860759 -2.3865646811429797
7.794736842105263 -7.3924050632911396 -2.44595281767866
7.794736842105263 -7.189873417721519 -2.5060074774270906
7.794736842105263 -6.987341772151899 -2.5665868137535144
7.794736842105263 -6.784810126582278 -2.6275398769454763
7.794736842105263 -6.582278481012658 -2.688711569445225
7.794736842105263 -6.379746835443038 -2.7499490425755826
7.794736842105263 -6.177215189873418 -2.8111093182857534
7.794736842105263 -5.974683544303797 -2.8720676714408127
7.794736842105263 -5.772151898734178 -2.9327260465443983
7.794736842105263 -5.5696202531645564 -2.9930205571218758
7.794736842105263 -5.367088607594937 -3.052926982032243
7.794736842105263 -5.1645569620253164 -3.112463174792538
7.794736842105263 -4.962025316455696 -3.1716874532002874
7.794736842105263 -4.759493670886076 -3.230692309064085
7.794736842105263 -4.556962025316455 -3.2895931069146784
7.794736842105263 -4.3544303797468356 -3.3485117475021533
7.794736842105263 -4.151898734177215 -3.4075554995956683
7.794736842105263 -3.9493670886075947 -3.4667913527798935
7.794736842105263 -3.746835443037975 -3.5262164016386555
7.794736842105263 -3.5443037974683547 -3.5857251261114493
7.794736842105263 -3.3417721518987342 -3.6450752673882243
7.794736842105263 -3.1392405063291138 -3.7038556455035083
7.794736842105263 -2.9367088607594933 -3.761461956755538
7.794736842105263 -2.7341772151898738 -3.8170901307798717
7.794736842105263 -2.5316455696202533 -3.8697600426579566
7.794736842105263 -2.329113924050633 -3.918382588933059
7.794736842105263 -2.1265822784810124 -3.9618765146251107
7.794736842105263 -1.9240506329113929 -3.999325369957347
7.794736842105263 -1.7215189873417724 -4.030142800891666
7.794736842105263 -1.518987341772152 -4.054197706688811
7.794736842105263 -1.3164556962025316 -4.071854264719414
7.794736842105263 -1.1139240506329111 -4.083909633815859
7.794736842105263 -0.9113924050632916 -4.0914500322335945
7.794736842105263 -0.7088607594936711 -4.095671014099444
7.794736842105263 -0.5063291139240507 -4.09770811977302
7.794736842105263 -0.3037974683544302 -4.09850602022059
7.794736842105263 -0.10126582278481067 -4.098732884855912
7.794736842105263 0.10126582278481067 -4.098732884852811
7.794736842105263 0.3037974683544302 -4.09850602022059
7.794736842105263 0.5063291139240498 -4.097708119780119
7.794736842105263 0.7088607594936711 -4.0956710140991
7.794736842105263 0.9113924050632907 -4.0914500322329115
7.794736842105263 1.113924050632912 -4.0839096338156216
7.794736842105263 1.3164556962025316 -4.071854264721145
7.794736842105263 1.5189873417721511 -4.054197706690905
7.794736842105263 1.7215189873417724 -4.0301428008943665
7.794736842105263 1.924050632911392 -3.9993253699631772
7.794736842105263 2.1265822784810133 -3.961876514624911
7.794736842105263 2.329113924050633 -3.918382588931643
7.794736842105263 2.5316455696202524 -3.8697600426549417
7.794736842105263 2.7341772151898738 -3.817090130778824
7.794736842105263 2.9367088607594933 -3.761461956755185
7.794736842105263 3.139240506329113 -3.7038556455036145
7.794736842105263 3.3417721518987342 -3.6450752673879983
7.794736842105263 3.544303797468354 -3.5857251261096765
7.794736842105263 3.746835443037975 -3.526216401638947
7.794736842105263 3.9493670886075947 -3.466791352779923
7.794736842105263 4.151898734177214 -3.4075554995963935
7.794736842105263 4.3544303797468356 -3.3485117475021533
7.794736842105263 4.556962025316455 -3.289593106914558
7.794736842105263 4.759493670886076 -3.2306923090640356
7.794736842105263 4.962025316455696 -3.1716874532002532
7.794736842105263 5.164556962025316 -3.1124631747928655
7.794736842105263 5.367088607594937 -3.0529269820322336
7.794736842105263 5.5696202531645564 -2.9930205571216972
7.794736842105263 5.772151898734178 -2.9327260465443086
7.794736842105263 5.974683544303797 -2.872067671440795
7.794736842105263 6.177215189873417 -2.811109318285788
7.794736842105263 6.379746835443038 -2.7499490425756674
7.794736842105263 6.582278481012658 -2.688711569445086
7.794736842105263 6.784810126582279 -2.627539876945407
7.794736842105263 6.987341772151899 -2.5665868137534846
7.794736842105263 7.189873417721518 -2.506007477427053
7.794736842105263 7.3924050632911396 -2.4459528176787018
7.794736842105263 7.594936708860759 -2.3865646811429753
7.794736842105263 7.797468354430379 -2.3279723128433183
7.794736842105263 8.0 -2.270290189256435

8.0 -8.0 -2.2630055637233077
8.0 -7.7974683544303796 -2.3186900372447727
8.0 -7.594936708860759 -2.3751855395222927
8.0 -7.3924050632911396 -2.432388576003519
8.0 -7.189873417721519 -2.4901843645228436
8.0 -6.987341772151899 -2.548448927306055
8.0 -6.784810126582278 -2.607052168728013
8.0 -6.582278481012658 -2.665861972299489
8.0 -6.379746835443038 -2.7247492383641134
8.0 -6.177215189873418 -2.78359363694214
8.0 -5.974683544303797 -2.8422896808850684
8.0 -5.772151898734178 -2.9007525563342487
8.0 -5.5696202531645564 -2.958923011467076
8.0 -5.367088607594937 -3.0167705328855603
8.0 -5.1645569620253164 -3.074294055374086
8.0 -4.962025316455696 -3.131519561080828
8.0 -4.759493670886076 -3.1884941126096775
8.0 -4.556962025316455 -3.245276097775366
8.0 -4.3544303797468356 -3.3019217048145237
8.0 -4.151898734177215 -3.3584678743694605
8.0 -3.9493670886075947 -3.414912202368289
8.0 -3.746835443037975 -3.4711905580492726
8.0 -3.5443037974683547 -3.527153643775407
8.0 -3.3417721518987342 -3.5825444947238014
8.0 -3.1392405063291138 -3.636980101752197
8.0 -2.9367088607594933 -3.689941897159985
8.0 -2.7341772151898738 -3.7407813981194087
8.0 -2.5316455696202533 -3.7887479610640793
8.0 -2.329113924050633 -3.8330439412496884
8.0 -2.1265822784810124 -3.872907156826262
8.0 -1.9240506329113929 -3.9077112985613716
8.0 -1.7215189873417724 -3.937064471821401
8.0 -1.518987341772152 -3.960879931403473
8.0 -1.3164556962025316 -3.9793967075830987
8.0 -1.1139240506329111 -3.9931418191149866
8.0 -0.9113924050632916 -4.002843859852083
8.0 -0.7088607594936711 -4.009320693643262
8.0 -0.5063291139240507 -4.0133663463078815
8.0 -0.3037974683544302 -4.015655443387794
8.0 -0.10126582278481067 -4.016673511618672
8.0 0.10126582278481067 -4.016673511619476
8.0 0.3037974683544302 -4.0156554433864615
8.0 0.5063291139240498 -4.013366346304645
8.0 0.7088607594936711 -4.009320693642995
8.0 0.9113924050632907 -4.002843859850695
8.0 1.113924050632912 -3.9931418191131334
8.0 1.3164556962025316 -3.9793967075843164
8.0 1.5189873417721511 -3.960879931401636
8.0 1.7215189873417724 -3.9370644718209156
8.0 1.924050632911392 -3.9077112985582434
8.0 2.1265822784810133 -3.8729071568249545
8.0 2.329113924050633 -3.8330439412515376
8.0 2.5316455696202524 -3.7887479610632937
8.0 2.7341772151898738 -3.740781398119353
8.0 2.9367088607594933 -3.6899418971608
8.0 3.139240506329113 -3.63698010175204
8.0 3.3417721518987342 -3.5825444947241385
8.0 3.544303797468354 -3.527153643775074
8.0 3.746835443037975 -3.4711905580490616
8.0 3.9493670886075947 -3.414912202368099
8.0 4.151898734177214 -3.3584678743691088
8.0 4.3544303797468356 -3.3019217048143825
8.0 4.556962025316455 -3.2452760977750197
8.0 4.759493670886076 -3.1884941126094786
8.0 4.962025316455696 -3.131519561080784
8.0 5.164556962025316 -3.0742940553739135
8.0 5.367088607594937 -3.0167705328854635
8.0 5.5696202531645564 -2.9589230114670695
8.0 5.772151898734178 -2.900752556334295
8.0 5.974683544303797 -2.842289680885095
8.0 6.177215189873417 -2.7835936369419416
8.0 6.379746835443038 -2.7247492383641485
8.0 6.582278481012658 -2.6658619722995365
8.0 6.784810126582279 -2.607052168728013
8.0 6.987341772151899 -2.5484489273060182
8.0 7.189873417721518 -2.4901843645228197
8.0 7.3924050632911396 -2.4323885760035293
8.0 7.594936708860759 -2.3751855395222763
8.0 7.797468354430379 -2.318690037244775
8.0 8.0 -2.2630055637233215



==> main_fig_example_1d_p4_rotated.txt <==
0.4 -8.0 3.584361665143177
0.4 -7.589743589743589 3.720236731586001
0.4 -7.17948717948718 3.839424501932271
0.4 -6.769230769230769 3.924141399450162
0.4 -6.3589743589743595 3.9524501037561186
0.4 -5.948717948717949 3.9051742629131976
0.4 -5.538461538461538 3.7759853428099945
0.4 -5.128205128205128 3.5757567314769934
0.4 -4.717948717948718 3.325473414896395
0.4 -4.307692307692308 3.0453848255685974
0.4 -3.897435897435898 2.749631102801045
0.4 -3.4871794871794872 2.44638369047506
0.4 -3.0769230769230766 2.139829408971353
0.4 -2.666666666666667 1.8319314684466583
0.4 -2.2564102564102564 1.5235388499748013
0.4 -1.8461538461538467 1.2149867337828724
0.4 -1.4358974358974361 0.9063923991097546
0.4 -1.0256410256410255 0.5977900295566712
0.4 -0.6153846153846159 0.28918689099827427
0.4 -0.2051282051282053 -0.019416232113719824
0.4 0.2051282051282044 -0.32801935338661814
0.4 0.615384615384615 -0.6366224727634623
0.4 1.0256410256410255 -0.9452255797024806
0.4 1.4358974358974361 -1.2538295913018382
0.4 1.8461538461538467 -1.5624427588937913
0.4 2.2564102564102555 -1.8711017108778272
0.4 2.666666666666666 -2.179918506701761
0.4 3.0769230769230766 -2.4891579715907017
0.4 3.4871794871794872 -2.799318241625053
0.4 3.897435897435898 -3.111095576446323
0.4 4.307692307692307 -3.4248511271477966
0.4 4.717948717948717 -3.7383997202792543
0.4 5.128205128205128 -4.039770302311531
0.4 5.538461538461538 -4.289921756168465
0.4 5.948717948717949 -4.415273378833558
0.4 6.358974358974358 -4.380838715804029
0.4 6.769230769230768 -4.245867171334204
0.4 7.179487179487179 -4.076525234772229
0.4 7.589743589743589 -3.902610758817528
0.4 8.0 -3.7339406390354686

0.8222222222222222 -8.0 3.509347326773084
0.8222222222222222 -7.589743589743589 3.6441052294110126
0.8222222222222222 -7.17948717948718 3.7605649141719084
0.8222222222222222 -6.769230769230769 3.8373382338356157
0.8222222222222222 -6.3589743589743595 3.8489877668058257
0.8222222222222222 -5.948717948717949 3.7779245902902114
0.8222222222222222 -5.538461538461538 3.6254590363640253
0.8222222222222222 -5.128205128205128 3.408886938430868
0.8222222222222222 -4.717948717948718 3.1497023846181547
0.8222222222222222 -4.307692307692308 2.865488017991017
0.8222222222222222 -3.897435897435898 2.567931609712272
0.8222222222222222 -3.4871794871794872 2.263858465892733
0.8222222222222222 -3.0769230769230766 1.95688345690379
0.8222222222222222 -2.666666666666667 1.6487571218947839
0.8222222222222222 -2.2564102564102564 1.3402455487922305
0.8222222222222222 -1.8461538461538467 1.0316400306304798
0.8222222222222222 -1.4358974358974361 0.7230274050733148
0.8222222222222222 -1.0256410256410255 0.4144212933573278
0.8222222222222222 -0.6153846153846159 0.10581807104826649
0.8222222222222222 -0.2051282051282053 -0.2027850088471297
0.8222222222222222 0.2051282051282044 -0.5113881302427393
0.8222222222222222 0.615384615384615 -0.8199912943840398
0.8222222222222222 1.0256410256410255 -1.128594299282522
0.8222222222222222 1.4358974358974361 -1.4371940583101188
0.8222222222222222 1.8461538461538467 -1.7457883394977738
0.8222222222222222 2.2564102564102555 -2.054409334249419
0.8222222222222222 2.666666666666666 -2.3632296832752067
0.8222222222222222 3.0769230769230766 -2.6728041796855893
0.8222222222222222 3.4871794871794872 -2.984525016227177
0.8222222222222222 3.897435897435898 -3.3013681518411393
0.8222222222222222 4.307692307692307 -3.628963765701867
0.8222222222222222 4.717948717948717 -3.976643512981967
0.8222222222222222 5.128205128205128 -4.354889981321212
0.8222222222222222 5.538461538461538 -4.741369277291896
0.8222222222222222 5.948717948717949 -4.931842171858648
0.8222222222222222 6.358974358974358 -4.74949543348082
0.8222222222222222 6.769230769230768 -4.467122023765324
0.8222222222222222 7.179487179487179 -4.214290317345302
0.8222222222222222 7.589743589743589 -3.996141089124118
0.8222222222222222 8.0 -3.803583588874418

1.2444444444444445 -8.0 3.4381336755676024
1.2444444444444445 -7.589743589743589 3.585794160346751
1.2444444444444445 -7.17948717948718 3.7226664646067893
1.2444444444444445 -6.769230769230769 3.820896511239603
1.2444444444444445 -6.3589743589743595 3.8371741231686287
1.2444444444444445 -5.948717948717949 3.7401103135439797
1.2444444444444445 -5.538461538461538 3.5433887195802045
1.2444444444444445 -5.128205128205128 3.2862303903392336
1.2444444444444445 -4.717948717948718 2.9992891049153565
1.2444444444444445 -4.307692307692308 2.698828757528187
1.2444444444444445 -3.897435897435898 2.392564211848136
1.2444444444444445 -3.4871794871794872 2.084083387253689
1.2444444444444445 -3.0769230769230766 1.7749894329972182
1.2444444444444445 -2.666666666666667 1.4659116325498378
1.2444444444444445 -2.2564102564102564 1.1570186443839636
1.2444444444444445 -1.8461538461538467 0.8482897111763186
1.2444444444444445 -1.4358974358974361 0.53965345321297
1.2444444444444445 -1.0256410256410255 0.23105011438593187
1.2444444444444445 -0.6153846153846159 -0.0775503381679462
1.2444444444444445 -0.2051282051282053 -0.3861538131772042
1.2444444444444445 0.2051282051282044 -0.6947569557516197
1.2444444444444445 0.615384615384615 -1.0033596421912871
1.2444444444444445 1.0256410256410255 -1.3119658071166118
1.2444444444444445 1.4358974358974361 -1.6205684847867552
1.2444444444444445 1.8461538461538467 -1.9291270845291069
1.2444444444444445 2.2564102564102555 -2.237568725593453
1.2444444444444445 2.666666666666666 -2.545885229502135
1.2444444444444445 3.0769230769230766 -2.8544540339502467
1.2444444444444445 3.4871794871794872 -3.1647813544744867
1.2444444444444445 3.897435897435898 -3.4809673509966776
1.2444444444444445 4.307692307692307 -3.8124939616205302
1.2444444444444445 4.717948717948717 -4.180222927772892
1.2444444444444445 5.128205128205128 -4.63344859879971
1.2444444444444445 5.538461538461538 -5.3198108801938915
1.2444444444444445 5.948717948717949 -6.088989234235695
1.2444444444444445 6.358974358974358 -5.145001422340178
1.2444444444444445 6.769230769230768 -4.6429258638525095
1.2444444444444445 7.179487179487179 -4.314744803562689
1.2444444444444445 7.589743589743589 -4.063230963319516
1.2444444444444445 8.0 -3.853700086570984

1.6666666666666665 -8.0 3.363288019470641
1.6666666666666665 -7.589743589743589 3.536158636713015
1.6666666666666665 -7.17948717948718 3.7218523324463355
1.6666666666666665 -6.769230769230769 3.8925069822733556
1.6666666666666665 -6.3589743589743595 3.956513804000452
1.6666666666666665 -5.948717948717949 3.81263246987152
1.6666666666666665 -5.538461538461538 3.5224579843559196
1.6666666666666665 -5.128205128205128 3.1922961745371476
1.6666666666666665 -4.717948717948718 2.8617450745102135
1.6666666666666665 -4.307692307692308 2.5376378355323697
1.6666666666666665 -3.897435897435898 2.21921403284652
1.6666666666666665 -3.4871794871794872 1.904794102200166
1.6666666666666665 -3.0769230769230766 1.5930013474818854
1.6666666666666665 -2.666666666666667 1.282839780434647
1.6666666666666665 -2.2564102564102564 0.9736110059004022
1.6666666666666665 -1.8461538461538467 0.6648446357653778
1.6666666666666665 -1.4358974358974361 0.35625073202836977
1.6666666666666665 -1.0256410256410255 0.04768053413645167
1.6666666666666665 -0.6153846153846159 -0.2609139441801095
1.6666666666666665 -0.2051282051282053 -0.5695239387893701
1.6666666666666665 0.2051282051282044 -0.8781275476324824
1.6666666666666665 0.615384615384615 -1.18672268843045
1.6666666666666665 1.0256410256410255 -1.4953343766801674
1.6666666666666665 1.4358974358974361 -1.8039811151910488
1.6666666666666665 1.8461538461538467 -2.112594993731312
1.6666666666666665 2.2564102564102555 -2.420918258269097
1.6666666666666665 2.666666666666666 -2.7284576617969725
1.6666666666666665 3.0769230769230766 -3.034676975421895
1.6666666666666665 3.4871794871794872 -3.3397329202302433
1.6666666666666665 3.897435897435898 -3.6461487254059985
1.6666666666666665 4.307692307692307 -3.9618722878126498
1.6666666666666665 4.717948717948717 -4.305705060779012
1.6666666666666665 5.128205128205128 -4.718879377084374
1.6666666666666665 5.538461538461538 -5.2855093506780415
1.6666666666666665 5.948717948717949 -5.701389668538825
1.6666666666666665 6.358974358974358 -5.127468388648847
1.6666666666666665 6.769230769230768 -4.666917671572516
1.6666666666666665 7.179487179487179 -4.342295290951137
1.6666666666666665 7.589743589743589 -4.0887473477401945
1.6666666666666665 8.0 -3.876840327739995

2.088888888888889 -8.0 3.2701354829780787
2.088888888888889 -7.589743589743589 3.469656870701862
2.088888888888889 -7.17948717948718 3.724601125046087
2.088888888888889 -6.769230769230769 4.061787377535859
2.088888888888889 -6.3589743589743595 4.3515830851154504
2.088888888888889 -5.948717948717949 4.037980738388036
2.088888888888889 -5.538461538461538 3.52801751150235
2.088888888888889 -5.128205128205128 3.094066236350125
2.088888888888889 -4.717948717948718 2.716491010480272
2.088888888888889 -4.307692307692308 2.3703768461050143
2.088888888888889 -3.897435897435898 2.0416998726690827
2.088888888888889 -3.4871794871794872 1.7227932991022796
2.088888888888889 -3.0769230769230766 1.4093386520113373
2.088888888888889 -2.666666666666667 1.0988206542772219
2.088888888888889 -2.2564102564102564 0.7897461784376867
2.088888888888889 -1.8461538461538467 0.48124261972468646
2.088888888888889 -1.4358974358974361 0.17284136437385372
2.088888888888889 -1.0256410256410255 -0.13565299136937378
2.088888888888889 -0.6153846153846159 -0.44425902463271844
2.088888888888889 -0.2051282051282053 -0.75290521104404
2.088888888888889 0.2051282051282044 -1.061513332784327
2.088888888888889 0.615384615384615 -1.3700685849809262
2.088888888888889 1.0256410256410255 -1.6786511440809155
2.088888888888889 1.4358974358974361 -1.9873928258033946
2.088888888888889 1.8461538461538467 -2.2963213761954897
2.088888888888889 2.2564102564102555 -2.6050741570658857
2.088888888888889 2.666666666666666 -2.91252545459286
2.088888888888889 3.0769230769230766 -3.2165210335093173
2.088888888888889 3.4871794871794872 -3.5141692337263164
2.088888888888889 3.897435897435898 -3.803296818700134
2.088888888888889 4.307692307692307 -4.085090979828427
2.088888888888889 4.717948717948717 -4.365929504112926
2.088888888888889 5.128205128205128 -4.6519279357181
2.088888888888889 5.538461538461538 -4.914179204544285
2.088888888888889 5.948717948717949 -5.00740388684296
2.088888888888889 6.358974358974358 -4.832846027145266
2.088888888888889 6.769230769230768 -4.5597783056323795
2.088888888888889 7.179487179487179 -4.3003995814083185
2.088888888888889 7.589743589743589 -4.072540488332874
2.088888888888889 8.0 -3.872161617401064

2.511111111111111 -8.0 3.141735075416303
2.511111111111111 -7.589743589743589 3.347060120625026
2.511111111111111 -7.17948717948718 3.6346195551185425
2.511111111111111 -6.769230769230769 4.12333191805452
2.511111111111111 -6.3589743589743595 5.850897787686413
2.511111111111111 -5.948717948717949 4.208789087420194
2.511111111111111 -5.538461538461538 3.434133131498073
2.511111111111111 -5.128205128205128 2.938720836728922
2.511111111111111 -4.717948717948718 2.539951101165049
2.511111111111111 -4.307692307692308 2.1857275319737113
2.511111111111111 -3.897435897435898 1.854402691133483
2.511111111111111 -3.4871794871794872 1.5353241129223778
2.511111111111111 -3.0769230769230766 1.222740620144583
2.511111111111111 -2.666666666666667 0.9133801569619827
2.511111111111111 -2.2564102564102564 0.6053476835061152
2.511111111111111 -1.8461538461538467 0.29758098218651186
2.511111111111111 -1.4358974358974361 -0.010437454668757434
2.511111111111111 -1.0256410256410255 -0.31885186612385996
2.511111111111111 -0.6153846153846159 -0.6275606791666428
2.511111111111111 -0.2051282051282053 -0.9363394401185171
2.511111111111111 0.2051282051282044 -1.2449746609422478
2.511111111111111 0.615384615384615 -1.5533984735938209
2.511111111111111 1.0256410256410255 -1.8617847541495396
2.511111111111111 1.4358974358974361 -2.170539065360381
2.511111111111111 1.8461538461538467 -2.4800934871142877
2.511111111111111 2.2564102564102555 -2.7904061785108105
2.511111111111111 2.666666666666666 -3.1000815621680675
2.511111111111111 3.0769230769230766 -3.4051710103196644
2.511111111111111 3.4871794871794872 -3.698246684232514
2.511111111111111 3.897435897435898 -3.9693226902274037
2.511111111111111 4.307692307692307 -4.20992592380888
2.511111111111111 4.717948717948717 -4.416841363299256
2.511111111111111 5.128205128205128 -4.586611854138739
2.511111111111111 5.538461538461538 -4.698352033854364
2.511111111111111 5.948717948717949 -4.709117042939142
2.511111111111111 6.358974358974358 -4.602715925572539
2.511111111111111 6.769230769230768 -4.423336925986848
2.511111111111111 7.179487179487179 -4.222825262145725
2.511111111111111 7.589743589743589 -4.027237385429201
2.511111111111111 8.0 -3.8448229549996773

2.933333333333333 -8.0 2.970452241937829
2.933333333333333 -7.589743589743589 3.147092965836021
2.933333333333333 -7.17948717948718 3.3773927240861994
2.933333333333333 -6.769230769230769 3.6833337373365227
2.933333333333333 -6.3589743589743595 3.9312745579885613
2.933333333333333 -5.948717948717949 3.6258138136821607
2.933333333333333 -5.538461538461538 3.1263443558904704
2.933333333333333 -5.128205128205128 2.695300880275197
2.933333333333333 -4.717948717948718 2.320548756600596
2.933333333333333 -4.307692307692308 1.9785430507766741
2.933333333333333 -3.897435897435898 1.6549369081580767
2.933333333333333 -3.4871794871794872 1.3413917579598496
2.933333333333333 -3.0769230769230766 1.0329639626862597
2.933333333333333 -2.666666666666667 0.7266773368869337
2.933333333333333 -2.2564102564102564 0.4207634308656418
2.933333333333333 -1.8461538461538467 0.11425263509497266
2.933333333333333 -1.4358974358974361 -0.1932522034121948
2.933333333333333 -1.0256410256410255 -0.501716108285332
2.933333333333333 -0.6153846153846159 -0.8107900473764938
2.933333333333333 -0.2051282051282053 -1.1199531885576743
2.933333333333333 0.2051282051282044 -1.4287069835478834
2.933333333333333 0.615384615384615 -1.7368161400450182
2.933333333333333 1.0256410256410255 -2.0445424332091404
2.933333333333333 1.4358974358974361 -2.352763833574258
2.933333333333333 1.8461538461538467 -2.6628287275328377
2.933333333333333 2.2564102564102555 -2.975947450899356
2.933333333333333 2.666666666666666 -3.2918100952278238
2.933333333333333 3.0769230769230766 -3.6059567949744156
2.933333333333333 3.4871794871794872 -3.905859635208246
2.933333333333333 3.897435897435898 -4.168897350685155
2.933333333333333 4.307692307692307 -4.370889342240966
2.933333333333333 4.717948717948717 -4.503847519334584
2.933333333333333 5.128205128205128 -4.576426867063918
2.933333333333333 5.538461538461538 -4.593876397176343
2.933333333333333 5.948717948717949 -4.551274411433536
2.933333333333333 6.358974358974358 -4.448953005856485
2.933333333333333 6.769230769230768 -4.30329111357734
2.933333333333333 7.179487179487179 -4.136971685481612
2.933333333333333 7.589743589743589 -3.9668963220589606
2.933333333333333 8.0 -3.801986494149889

3.3555555555555556 -8.0 2.7648852592550086
3.3555555555555556 -7.589743589743589 2.892367918453359
3.3555555555555556 -7.17948717948718 3.032188702372319
3.3555555555555556 -6.769230769230769 3.1580927121679956
3.3555555555555556 -6.3589743589743595 3.184852153009568
3.3555555555555556 -5.948717948717949 3.021197428473185
3.3555555555555556 -5.538461538461538 2.7243035969082157
3.3555555555555556 -5.128205128205128 2.3939472816630682
3.3555555555555556 -4.717948717948718 2.0682738788763206
3.3555555555555556 -4.307692307692308 1.7529081785252862
3.3555555555555556 -3.897435897435898 1.4453956354388138
3.3555555555555556 -3.4871794871794872 1.1423777528095076
3.3555555555555556 -3.0769230769230766 0.8411289381124685
3.3555555555555556 -2.666666666666667 0.5397196918792213
3.3555555555555556 -2.2564102564102564 0.23691296039182635
3.3555555555555556 -1.8461538461538467 -0.06794489957972355
3.3555555555555556 -1.4358974358974361 -0.37499321293821747
3.3555555555555556 -1.0256410256410255 -0.6839012233604679
3.3555555555555556 -0.6153846153846159 -0.9939272622569942
3.3555555555555556 -0.2051282051282053 -1.3040482585878488
3.3555555555555556 0.2051282051282044 -1.6132157303433705
3.3555555555555556 0.615384615384615 -1.920759261992779
3.3555555555555556 1.0256410256410255 -2.2268748316992886
3.3555555555555556 1.4358974358974361 -2.5330333455861807
3.3555555555555556 1.8461538461538467 -2.842091406870265
3.3555555555555556 2.2564102564102555 -3.1578813364108815
3.3555555555555556 2.666666666666666 -3.4838796141378494
3.3555555555555556 3.0769230769230766 -3.8196568775517203
3.3555555555555556 3.4871794871794872 -4.151676707018846
3.3555555555555556 3.897435897435898 -4.4367787105173875
3.3555555555555556 4.307692307692307 -4.608995024867794
3.3555555555555556 4.717948717948717 -4.653509897626168
3.3555555555555556 5.128205128205128 -4.621860411114999
3.3555555555555556 5.538461538461538 -4.554160930971331
3.3555555555555556 5.948717948717949 -4.460572788609166
3.3555555555555556 6.358974358974358 -4.342179690103395
3.3555555555555556 6.769230769230768 -4.203654649126427
3.3555555555555556 7.179487179487179 -4.053524797989142
3.3555555555555556 7.589743589743589 -3.900150312728659
3.3555555555555556 8.0 -3.749379912110804

3.7777777777777777 -8.0 2.542551311004238
3.7777777777777777 -7.589743589743589 2.6213105718309473
3.7777777777777777 -7.17948717948718 2.6899929873055717
3.7777777777777777 -6.769230769230769 2.725083824773476
3.7777777777777777 -6.3589743589743595 2.6894279755500574
3.7777777777777777 -5.948717948717949 2.5571333911587857
3.7777777777777777 -5.538461538461538 2.342763420195828
3.7777777777777777 -5.128205128205128 2.0827924745405455
3.7777777777777777 -4.717948717948718 1.8040955965002137
3.7777777777777777 -4.307692307692308 1.518918022946497
3.7777777777777777 -3.897435897435898 1.231237806496292
3.7777777777777777 -3.4871794871794872 0.9416395603088547
3.7777777777777777 -3.0769230769230766 0.649589015898337
3.7777777777777777 -2.666666666666667 0.3543468099131132
3.7777777777777777 -2.2564102564102564 0.05532761418005747
3.7777777777777777 -1.8461538461538467 -0.2477365378234234
3.7777777777777777 -1.4358974358974361 -0.554687650034028
3.7777777777777777 -1.0256410256410255 -0.864846946755236
3.7777777777777777 -0.6153846153846159 -1.1769542716353882
3.7777777777777777 -0.2051282051282053 -1.489218745751063
3.7777777777777777 0.2051282051282044 -1.7996041130511773
3.7777777777777777 0.615384615384615 -2.106455893817451
3.7777777777777777 1.0256410256410255 -2.4094291419255893
3.7777777777777777 1.4358974358974361 -2.7104333158410934
3.7777777777777777 1.8461538461538467 -3.0142145463735694
3.7777777777777777 2.2564102564102555 -3.328449712215769
3.7777777777777777 2.666666666666666 -3.6635543835811375
3.7777777777777777 3.0769230769230766 -4.031777570373461
3.7777777777777777 3.4871794871794872 -4.439426512060825
3.7777777777777777 3.897435897435898 -4.835487589540057
3.7777777777777777 4.307692307692307 -4.999727686448635
3.7777777777777777 4.717948717948717 -4.877566768928221
3.7777777777777777 5.128205128205128 -4.6992562765496615
3.7777777777777777 5.538461538461538 -4.540694093097186
3.7777777777777777 5.948717948717949 -4.397226474117262
3.7777777777777777 6.358974358974358 -4.257538496807198
3.7777777777777777 6.769230769230768 -4.116189670581397
3.7777777777777777 7.179487179487179 -3.9729814175064755
3.7777777777777777 7.589743589743589 -3.8301539214194484
3.7777777777777777 8.0 -3.6902421232669163

4.2 -8.0 2.3189059513727948
4.2 -7.589743589743589 2.358464564398747
4.2 -7.17948717948718 2.3799435828609585
4.2 -6.769230769230769 2.3682893713882875
4.2 -6.3589743589743595 2.306319236087521
4.2 -5.948717948717949 2.184129530868725
4.2 -5.538461538461538 2.0065437783254043
4.2 -5.128205128205128 1.7885936783897987
4.2 -4.717948717948718 1.545386369028943
4.2 -4.307692307692308 1.287044847042826
4.2 -3.897435897435898 1.0189458356577141
4.2 -3.4871794871794872 0.7434761262976103
4.2 -3.0769230769230766 0.4614625955730514
4.2 -2.666666666666667 0.17303334031155546
4.2 -2.2564102564102564 -0.12189583962184736
4.2 -1.8461538461538467 -0.4233157807400894
4.2 -1.4358974358974361 -0.7308752625519089
4.2 -1.0256410256410255 -1.0436257063263195
4.2 -0.6153846153846159 -1.3597589395847687
4.2 -0.2051282051282053 -1.6764380956377225
4.2 0.2051282051282044 -1.9899718230726038
4.2 0.615384615384615 -2.296683148780876
4.2 1.0256410256410255 -2.5946023637214677
4.2 1.4358974358974361 -2.8854321402943364
4.2 1.8461538461538467 -3.1757672420759153
4.2 2.2564102564102555 -3.477347393107984
4.2 2.666666666666666 -3.8078959957715135
4.2 3.0769230769230766 -4.196147886873032
4.2 3.4871794871794872 -4.700749011204054
4.2 3.897435897435898 -5.471782159934922
4.2 4.307692307692307 -5.771417239279309
4.2 4.717948717948717 -5.109625061407599
4.2 5.128205128205128 -4.746546263294501
4.2 5.538461538461538 -4.511355384120044
4.2 5.948717948717949 -4.331197945992806
4.2 6.358974358974358 -4.17565190659262
4.2 6.769230769230768 -4.031105519546539
4.2 7.179487179487179 -3.8920465862027513
4.2 7.589743589743589 -3.756927444775689
4.2 8.0 -3.6258649613855147

4.622222222222223 -8.0 2.103350140064307
4.622222222222223 -7.589743589743589 2.11366763512464
4.622222222222223 -7.17948717948718 2.104336736415328
4.622222222222223 -6.769230769230769 2.0661247796062954
4.622222222222223 -6.3589743589743595 1.9901982651621428
4.622222222222223 -5.948717948717949 1.8718432683608444
4.622222222222223 -5.538461538461538 1.7128407124065657
4.622222222222223 -5.128205128205128 1.5200677921024957
4.622222222222223 -4.717948717948718 1.3018156451668808
4.622222222222223 -4.307692307692308 1.0649814580053483
4.622222222222223 -3.897435897435898 0.8141961577297012
4.622222222222223 -3.4871794871794872 0.5521279709126423
4.622222222222223 -3.0769230769230766 0.2800981351260887
4.622222222222223 -2.666666666666667 -0.0013771067630072445
4.622222222222223 -2.2564102564102564 -0.29218272217624613
4.622222222222223 -1.8461538461538467 -0.592284281184089
4.622222222222223 -1.4358974358974361 -0.9014065000336982
4.622222222222223 -1.0256410256410255 -1.2186248629274559
4.622222222222223 -0.6153846153846159 -1.5418079154123692
4.622222222222223 -0.2051282051282053 -1.8669619333585035
4.622222222222223 0.2051282051282044 -2.187863377012766
4.622222222222223 0.615384615384615 -2.496917977774706
4.622222222222223 1.0256410256410255 -2.7882151193638984
4.622222222222223 1.4358974358974361 -3.061880792116678
4.622222222222223 1.8461538461538467 -3.326387928801154
4.622222222222223 2.2564102564102555 -3.597243683892512
4.622222222222223 2.666666666666666 -3.895425559556957
4.622222222222223 3.0769230769230766 -4.251048959193976
4.622222222222223 3.4871794871794872 -4.720674003705794
4.622222222222223 3.897435897435898 -5.430627128252059
4.622222222222223 4.307692307692307 -5.681161617043724
4.622222222222223 4.717948717948717 -5.051353554618406
4.622222222222223 5.128205128205128 -4.677255348635766
4.622222222222223 5.538461538461538 -4.429924370415617
4.622222222222223 5.948717948717949 -4.241796709631039
4.622222222222223 6.358974358974358 -4.083481693841127
4.622222222222223 6.769230769230768 -3.940880321583376
4.622222222222223 7.179487179487179 -3.807208550555931
4.622222222222223 7.589743589743589 -3.679466942175556
4.622222222222223 8.0 -3.5565596876272774

5.044444444444445 -8.0 1.9003609079332273
5.044444444444445 -7.589743589743589 1.8892800651496842
5.044444444444445 -7.17948717948718 1.8593289077568445
5.044444444444445 -6.769230769230769 1.8046957608298397
5.044444444444445 -6.3589743589743595 1.7203454481636022
5.044444444444445 -5.948717948717949 1.6036170440665027
5.044444444444445 -5.538461538461538 1.455118039133427
5.044444444444445 -5.128205128205128 1.2782057238399047
5.044444444444445 -4.717948717948718 1.0774801572028765
5.044444444444445 -4.307692307692308 0.8573318525488168
5.044444444444445 -3.897435897435898 0.6211562520873725
5.044444444444445 -3.4871794871794872 0.3711894762526477
5.044444444444445 -3.0769230769230766 0.10866782259510904
5.044444444444445 -2.666666666666667 -0.1659196375954317
5.044444444444445 -2.2564102564102564 -0.4525824465566952
5.044444444444445 -1.8461538461538467 -0.7515852923789159
5.044444444444445 -1.4358974358974361 -1.0631477509095961
5.044444444444445 -1.0256410256410255 -1.3869626620647417
5.044444444444445 -0.6153846153846159 -1.7213287739751788
5.044444444444445 -0.2051282051282053 -2.06166316936922
5.044444444444445 0.2051282051282044 -2.3985473084623883
5.044444444444445 0.615384615384615 -2.7171309632666616
5.044444444444445 1.0256410256410255 -3.0021706817159757
5.044444444444445 1.4358974358974361 -3.249322514744025
5.044444444444445 1.8461538461538467 -3.471118022761546
5.044444444444445 2.2564102564102555 -3.6895186852612323
5.044444444444445 2.666666666666666 -3.9259546257125653
5.044444444444445 3.0769230769230766 -4.197389746463206
5.044444444444445 3.4871794871794872 -4.509617753534977
5.044444444444445 3.897435897435898 -4.809998783647877
5.044444444444445 4.307692307692307 -4.8952931770601085
5.044444444444445 4.717948717948717 -4.717883972688608
5.044444444444445 5.128205128205128 -4.490098381899567
5.044444444444445 5.538461538461538 -4.29149578096515
5.044444444444445 5.948717948717949 -4.123256256901247
5.044444444444445 6.358974358974358 -3.9758916149482038
5.044444444444445 6.769230769230768 -3.8418420623578116
5.044444444444445 7.179487179487179 -3.716411798240148
5.044444444444445 7.589743589743589 -3.5970260416554773
5.044444444444445 8.0 -3.482437700797985

5.466666666666667 -8.0 1.711533947102047
5.466666666666667 -7.589743589743589 1.6847603506568454
5.466666666666667 -7.17948717948718 1.6405909020185616
5.466666666666667 -6.769230769230769 1.5751972798864744
5.466666666666667 -6.3589743589743595 1.4854327733496775
5.466666666666667 -5.948717948717949 1.36957589331178
5.466666666666667 -5.538461538461538 1.2277106922789154
5.466666666666667 -5.128205128205128 1.0615034186255992
5.466666666666667 -4.717948717948718 0.8735159164190873
5.466666666666667 -4.307692307692308 0.6664381492624194
5.466666666666667 -3.897435897435898 0.44253998297345776
5.466666666666667 -3.4871794871794872 0.20341372313757777
5.466666666666667 -3.0769230769230766 -0.05007273985824045
5.466666666666667 -2.666666666666667 -0.3177199487995801
5.466666666666667 -2.2564102564102564 -0.5999086910334686
5.466666666666667 -1.8461538461538467 -0.8974989938810018
5.466666666666667 -1.4358974358974361 -1.211678135330186
5.466666666666667 -1.0256410256410255 -1.5436234600261558
5.466666666666667 -0.6153846153846159 -1.8936281143867484
5.466666666666667 -0.2051282051282053 -2.2588540526225067
5.466666666666667 0.2051282051282044 -2.6282446910123602
5.466666666666667 0.615384615384615 -2.975017517857206
5.466666666666667 1.0256410256410255 -3.2599274190650283
5.466666666666667 1.4358974358974361 -3.4653596195288214
5.466666666666667 1.8461538461538467 -3.6190556537901606
5.466666666666667 2.2564102564102555 -3.761865373082814
5.466666666666667 2.666666666666666 -3.918219005479448
5.466666666666667 3.0769230769230766 -4.093864275281268
5.466666666666667 3.4871794871794872 -4.274975806022403
5.466666666666667 3.897435897435898 -4.4181705084815395
5.466666666666667 4.307692307692307 -4.461035966949599
5.466666666666667 4.717948717948717 -4.391503236654205
5.466666666666667 5.128205128205128 -4.262405901217987
5.466666666666667 5.538461538461538 -4.120235062817251
5.466666666666667 5.948717948717949 -3.983157455589029
5.466666666666667 6.358974358974358 -3.8547445936367932
5.466666666666667 6.769230769230768 -3.734057247396165
5.466666666666667 7.179487179487179 -3.6194471124414136
5.466666666666667 7.589743589743589 -3.5096308647741554
5.466666666666667 8.0 -3.403835200394434

5.888888888888889 -8.0 1.53701661725215
5.888888888888889 -7.589743589743589 1.4986502242736195
5.888888888888889 -7.17948717948718 1.4444550416411646
5.888888888888889 -6.769230769230769 1.3717831189114273
5.888888888888889 -6.3589743589743595 1.278506031005484
5.888888888888889 -5.948717948717949 1.1633856832129517
5.888888888888889 -5.538461538461538 1.0262505885815432
5.888888888888889 -5.128205128205128 0.8678854076986934
5.888888888888889 -4.717948717948718 0.6896856611031582
5.888888888888889 -4.307692307692308 0.4932306763295093
5.888888888888889 -3.897435897435898 0.27991851022920927
5.888888888888889 -3.4871794871794872 0.05072587727211339
5.888888888888889 -3.0769230769230766 -0.1939200359526671
5.888888888888889 -2.666666666666667 -0.4542063168197775
5.888888888888889 -2.2564102564102564 -0.7309859724180986
5.888888888888889 -1.8461538461538467 -1.0258542250625358
5.888888888888889 -1.4358974358974361 -1.3412674123691
5.888888888888889 -1.0256410256410255 -1.6806742448591703
5.888888888888889 -0.6153846153846159 -2.0484454689292346
5.888888888888889 -0.2051282051282053 -2.4486143663211473
5.888888888888889 0.2051282051282044 -2.8782672350180243
5.888888888888889 0.615384615384615 -3.3022218710427347
5.888888888888889 1.0256410256410255 -3.613265977798082
5.888888888888889 1.4358974358974361 -3.7377284658483
5.888888888888889 1.8461538461538467 -3.7744766607212363
5.888888888888889 2.2564102564102555 -3.816581723535752
5.888888888888889 2.666666666666666 -3.8869338006550915
5.888888888888889 3.0769230769230766 -3.9790051101122064
5.888888888888889 3.4871794871794872 -4.0737979215148465
5.888888888888889 3.897435897435898 -4.143665885814958
5.888888888888889 4.307692307692307 -4.16241123597601
5.888888888888889 4.717948717948717 -4.1234597994289315
5.888888888888889 5.128205128205128 -4.04268688265114
5.888888888888889 5.538461538461538 -3.941241230196061
5.888888888888889 5.948717948717949 -3.8332518023730486
5.888888888888889 6.358974358974358 -3.725356562919356
5.888888888888889 6.769230769230768 -3.619924886683238
5.888888888888889 7.179487179487179 -3.5175036615871345
5.888888888888889 7.589743589743589 -3.4180484535777858
5.888888888888889 8.0 -3.321421206029039

6.311111111111112 -8.0 1.3762964017495674
6.311111111111112 -7.589743589743589 1.3293236981486103
6.311111111111112 -7.17948717948718 1.267984509476529
6.311111111111112 -6.769230769230769 1.1903618419723632
6.311111111111112 -6.3589743589743595 1.0949189214733892
6.311111111111112 -5.948717948717949 0.9806947661507334
6.311111111111112 -5.538461538461538 0.8473904706835512
6.311111111111112 -5.128205128205128 0.695306817045759
6.311111111111112 -4.717948717948718 0.525153829405888
6.311111111111112 -4.307692307692308 0.33779787232595015
6.311111111111112 -3.897435897435898 0.1340155644028918
6.311111111111112 -3.4871794871794872 -0.08570607085211251
6.311111111111112 -3.0769230769230766 -0.32132148872176314
6.311111111111112 -2.666666666666667 -0.573356571995105
6.311111111111112 -2.2564102564102564 -0.8430595410766627
6.311111111111112 -1.8461538461538467 -1.132632234301389
6.311111111111112 -1.4358974358974361 -1.4456346647037415
6.311111111111112 -1.0256410256410255 -1.7877355860193487
6.311111111111112 -0.6153846153846159 -2.1681675321131078
6.311111111111112 -0.2051282051282053 -2.602618620608066
6.311111111111112 0.2051282051282044 -3.1181324745689567
6.311111111111112 0.615384615384615 -3.7423234450022043
6.311111111111112 1.0256410256410255 -4.225383817213945
6.311111111111112 1.4358974358974361 -4.087105456386336
6.311111111111112 1.8461538461538467 -3.9105263774326144
6.311111111111112 2.2564102564102555 -3.8372731713999677
6.311111111111112 2.666666666666666 -3.830726316108119
6.311111111111112 3.0769230769230766 -3.8594422549500216
6.311111111111112 3.4871794871794872 -3.898778785031069
6.311111111111112 3.897435897435898 -3.927496964113388
6.311111111111112 4.307692307692307 -3.929892536065114
6.311111111111112 4.717948717948717 -3.9002799375868884
6.311111111111112 5.128205128205128 -3.843157283016949
6.311111111111112 5.538461538461538 -3.767750371491085
6.311111111111112 5.948717948717949 -3.682514787928159
6.311111111111112 6.358974358974358 -3.593067459909847
6.311111111111112 6.769230769230768 -3.5025177138622876
6.311111111111112 7.179487179487179 -3.4124111981682104
6.311111111111112 7.589743589743589 -3.3234849157553694
6.311111111111112 8.0 -3.236110623923149

6.733333333333333 -8.0 1.2285928955345469
6.733333333333333 -7.589743589743589 1.1752399221247507
6.733333333333333 -7.17948717948718 1.1088312945830057
6.733333333333333 -6.769230769230769 1.0279237070765144
6.733333333333333 -6.3589743589743595 0.9313498709096835
6.733333333333333 -5.948717948717949 0.8183264300767399
6.733333333333333 -5.538461538461538 0.688497451939234
6.733333333333333 -5.128205128205128 0.5418949851821546
6.733333333333333 -4.717948717948718 0.37882515169701253
6.733333333333333 -4.307692307692308 0.19970933942297842
6.733333333333333 -3.897435897435898 0.004914305819498488
6.733333333333333 -3.4871794871794872 -0.20540686912571388
6.733333333333333 -3.0769230769230766 -0.43146047652418384
6.733333333333333 -2.666666666666667 -0.6739616816702497
6.733333333333333 -2.2564102564102564 -0.9343245702508989
6.733333333333333 -1.8461538461538467 -1.2149575643054447
6.733333333333333 -1.4358974358974361 -1.5197881637869144
6.733333333333333 -1.0256410256410255 -1.855290970477711
6.733333333333333 -0.6153846153846159 -2.232726959122661
6.733333333333333 -0.2051282051282053 -2.673797024277531
6.733333333333333 0.2051282051282044 -3.2286813251425897
6.733333333333333 0.615384615384615 -4.066251726817352
6.733333333333333 1.0256410256410255 -6.0507382659036075
6.733333333333333 1.4358974358974361 -4.2946017373877465
6.733333333333333 1.8461538461538467 -3.931309034905686
6.733333333333333 2.2564102564102555 -3.7898079466174592
6.733333333333333 2.666666666666666 -3.73828768886504
6.733333333333333 3.0769230769230766 -3.729048718049838
6.733333333333333 3.4871794871794872 -3.7359049678893026
6.733333333333333 3.897435897435898 -3.7412027536350956
6.733333333333333 4.307692307692307 -3.733357894693848
6.733333333333333 4.717948717948717 -3.707070633465268
6.733333333333333 5.128205128205128 -3.662717701129002
6.733333333333333 5.538461538461538 -3.604081185263865
6.733333333333333 5.948717948717949 -3.535771603483009
6.733333333333333 6.358974358974358 -3.4616711053321003
6.733333333333333 6.769230769230768 -3.3845044589768287
6.733333333333333 7.179487179487179 -3.3060091091909025
6.733333333333333 7.589743589743589 -3.2272544295622443
6.733333333333333 8.0 -3.148909953186681

7.155555555555556 -8.0 1.093042043895526
7.155555555555556 -7.589743589743589 1.0350095475871026
7.155555555555556 -7.17948717948718 0.9650861811117764
7.155555555555556 -6.769230769230769 0.8821508739417147
7.155555555555556 -6.3589743589743595 0.7852843747897147
7.155555555555556 -5.948717948717949 0.6738311800281795
7.155555555555556 -5.538461538461538 0.5474218560552072
7.155555555555556 -5.128205128205128 0.40594633857181844
7.155555555555556 -4.717948717948718 0.24948174070075352
7.155555555555556 -4.307692307692308 0.0781886324623087
7.155555555555556 -3.897435897435898 -0.10780721170163747
7.155555555555556 -3.4871794871794872 -0.3085355083346905
7.155555555555556 -3.0769230769230766 -0.524302510208398
7.155555555555556 -2.666666666666667 -0.7558223572562465
7.155555555555556 -2.2564102564102564 -1.004382363451626
7.155555555555556 -1.8461538461538467 -1.2720848615660236
7.155555555555556 -1.4358974358974361 -1.5622420249726972
7.155555555555556 -1.0256410256410255 -1.8800678949963867
7.155555555555556 -0.6153846153846159 -2.2339441528998605
7.155555555555556 -0.2051282051282053 -2.637687052790733
7.155555555555556 0.2051282051282044 -3.113037032553567
7.155555555555556 0.615384615384615 -3.66989510544113
7.155555555555556 1.0256410256410255 -4.072426576660558
7.155555555555556 1.4358974358974361 -3.9546469883714295
7.155555555555556 1.8461538461538467 -3.7664740634313283
7.155555555555556 2.2564102564102555 -3.6570136462742635
7.155555555555556 2.666666666666666 -3.6041213920707116
7.155555555555556 3.0769230769230766 -3.5829109821702363
7.155555555555556 3.4871794871794872 -3.5757139149012227
7.155555555555556 3.897435897435898 -3.570012059236637
7.155555555555556 4.307692307692307 -3.557455484219197
7.155555555555556 4.717948717948717 -3.533622107274194
7.155555555555556 5.128205128205128 -3.497517236289604
7.155555555555556 5.538461538461538 -3.450487432761026
7.155555555555556 5.948717948717949 -3.3949345326955314
7.155555555555556 6.358974358974358 -3.3333399339521543
7.155555555555556 6.769230769230768 -3.267779513748644
7.155555555555556 7.179487179487179 -3.199812155571591
7.155555555555556 7.589743589743589 -3.130550925921156
7.155555555555556 8.0 -3.0607824458395707

7.577777777777778 -8.0 0.9687784139637037
7.577777777777778 -7.589743589743589 0.9073953806083027
7.577777777777778 -7.17948717948718 0.8351604433988915
7.577777777777778 -6.769230769230769 0.7511829422984855
7.577777777777778 -6.3589743589743595 0.6547224498954873
7.577777777777778 -5.948717948717949 0.5452258222797679
7.577777777777778 -5.538461538461538 0.42233913542035667
7.577777777777778 -5.128205128205128 0.2858894697799267
7.577777777777778 -4.717948717948718 0.13583814285155565
7.577777777777778 -4.307692307692308 -0.027787488935540953
7.577777777777778 -3.897435897435898 -0.20497436839083094
7.577777777777778 -3.4871794871794872 -0.3958085817798332
7.577777777777778 -3.0769230769230766 -0.6005613798121039
7.577777777777778 -2.666666666666667 -0.8197781509004536
7.577777777777778 -2.2564102564102564 -1.0543762146232007
7.577777777777778 -1.8461538461538467 -1.305757844646885
7.577777777777778 -1.4358974358974361 -1.5759342793657183
7.577777777777778 -1.0256410256410255 -1.8676057178045795
7.577777777777778 -0.6153846153846159 -2.1839391599287943
7.577777777777778 -0.2051282051282053 -2.526993141440323
7.577777777777778 0.2051282051282044 -2.890836631529198
7.577777777777778 0.615384615384615 -3.2387665616354644
7.577777777777778 1.0256410256410255 -3.475157349212026
7.577777777777778 1.4358974358974361 -3.5379635861744294
7.577777777777778 1.8461538461538467 -3.507413489539299
7.577777777777778 2.2564102564102555 -3.4658295071248837
7.577777777777778 2.666666666666666 -3.4377557220814356
7.577777777777778 3.0769230769230766 -3.4228099644983545
7.577777777777778 3.4871794871794872 -3.4146736738951824
7.577777777777778 3.897435897435898 -3.406808285539921
7.577777777777778 4.307692307692307 -3.3941429801295193
7.577777777777778 4.717948717948717 -3.373603393851788
7.577777777777778 5.128205128205128 -3.344068068480083
7.577777777777778 5.538461538461538 -3.3059188379295383
7.577777777777778 5.948717948717949 -3.2604113377258432
7.577777777777778 6.358974358974358 -3.2091101748837074
7.577777777777778 6.769230769230768 -3.153521884448379
7.577777777777778 7.179487179487179 -3.0949269842445775
7.577777777777778 7.589743589743589 -3.0343455638331913
7.577777777777778 8.0 -2.972567396082667

8.0 -8.0 0.8549691933446131
8.0 -7.589743589743589 0.7912932963334096
8.0 -7.17948717948718 0.7177000194453037
8.0 -6.769230769230769 0.6334716342195104
8.0 -6.3589743589743595 0.5380053644136119
8.0 -5.948717948717949 0.4308368079764572
8.0 -5.538461538461538 0.3116471727309236
8.0 -5.128205128205128 0.18025162775159773
8.0 -4.717948717948718 0.036569745238867045
8.0 -4.307692307692308 -0.11941776701115701
8.0 -3.897435897435898 -0.28772007545529377
8.0 -3.4871794871794872 -0.46838887669720275
8.0 -3.0769230769230766 -0.6615673362779599
8.0 -2.666666666666667 -0.8675299336758581
8.0 -2.2564102564102564 -1.0867044150335334
8.0 -1.8461538461538467 -1.3196550378879228
8.0 -1.4358974358974361 -1.566973581287131
8.0 -1.0256410256410255 -1.828941521273504
8.0 -0.6153846153846159 -2.1046264677204674
8.0 -0.2051282051282053 -2.3896619849542367
8.0 0.2051282051282044 -2.671564715647161
8.0 0.615384615384615 -2.9235850101601724
8.0 1.0256410256410255 -3.108900418711548
8.0 1.4358974358974361 -3.209986301353821
8.0 1.8461538461538467 -3.2480707456224724
8.0 2.2564102564102555 -3.2567341781403325
8.0 2.666666666666666 -3.256752383677693
8.0 3.0769230769230766 -3.255545392509732
8.0 3.4871794871794872 -3.2536394123554544
8.0 3.897435897435898 -3.2490677761378075
8.0 4.307692307692307 -3.2395390199344734
8.0 4.717948717948717 -3.2233917107210686
8.0 5.128205128205128 -3.199898661892853
8.0 5.538461538461538 -3.1691932768334232
8.0 5.948717948717949 -3.1320076909860797
8.0 6.358974358974358 -3.0893761293046667
8.0 6.769230769230768 -3.0423996524456447
8.0 7.179487179487179 -2.9921036023084877
8.0 7.589743589743589 -2.9393749908798528
8.0 8.0 -2.8849512099588854


